Comparison between isothermal collision-streaming and finite-difference lattice Boltzmann models

We present here a comparison between collision-streaming and finite-difference lattice Boltzmann (LB) models. This study provides a derivation of useful formulae which help one to properly compare the simulation results obtained with both LB models. We consider three physical problems: the shock wave propagation, the damping of shear waves, and the decay of Taylor-Green vortices, often used as benchmark tests. Despite the different mathematical and computational complexity of the two methods, we show how the physical results can be related to obtain relevant quantities.

==> figures/isoshock/dens_400_tau_0.3004992681.dat <==
0 0.99496469688245082
1 0.99496471459532754
2 0.99496473348826553
3 0.99496475121072825
4 0.99496477020438456
5 0.99496478800329524
6 0.99496480700863954
7 0.99496482500665295
8 0.99496484392358542
9 0.99496486216866820
10 0.99496488096666136
11 0.99496489948393108
12 0.99496491814776689
13 0.99496493692683230
14 0.99496495547519581
15 0.99496497448891807
16 0.99496499294905616
17 0.99496501215937205
18 0.99496503056578967
19 0.99496504993368284
20 0.99496506831803644
21 0.99496508780725168
22 0.99496510619599299
23 0.99496512577679330
24 0.99496514418869819
25 0.99496516383830425
26 0.99496518228432351
27 0.99496520198695293
28 0.99496522047081082
29 0.99496524021664912
30 0.99496525873589270
31 0.99496527851988670
32 0.99496529706718717
33 0.99496531688771717
34 0.99496533545220345
35 0.99496535530964003
36 0.99496537387828865
37 0.99496539377356885
38 0.99496541233270697
39 0.99496543226567724
40 0.99496545080270893
41 0.99496547077015696
42 0.99496548927574935
43 0.99496550926893290
44 0.99496552773968971
45 0.99496554774134982
46 0.99496556618300858
47 0.99496558616393083
48 0.99496560459481953
49 0.99496562451041459
50 0.99496564296453549
51 0.99496566275225728
52 0.99496568128079366
53 0.99496570086011726
54 0.99496571952939028
55 0.99496573880635308
56 0.99496575768991291
57 0.99496577656896046
58 0.99496579573117805
59 0.99496581413619678
60 0.99496583360639490
61 0.99496585151101713
62 0.99496587124970137
63 0.99496588871218017
64 0.99496590857766698
65 0.99496592576906207
66 0.99496594549913420
67 0.99496596270560544
68 0.99496598193702590
69 0.99496599951312859
70 0.99496601785971017
71 0.99496603611614187
72 0.99496605331309995
73 0.99496607234790213
74 0.99496608843111023
75 0.99496610795953766
76 0.99496612339885759
77 0.99496614269002848
78 0.99496615834859403
79 0.99496617639770013
80 0.99496619321106050
81 0.99496620920670731
82 0.99496622760032771
83 0.99496624155323365
84 0.99496626086942541
85 0.99496627400280280
86 0.99496629243038293
87 0.99496630680651388
88 0.99496632226392911
89 0.99496633942424817
90 0.99496635123703736
91 0.99496637049759573
92 0.99496638072048471
93 0.99496639869721559
94 0.99496641134094421
95 0.99496642415230419
96 0.99496644171819759
97 0.99496644911320364
98 0.99496646883025219
99 0.99496647628696755
100 0.99496649088732569
101 0.99496650532102393
102 0.99496651047662021
103 0.99496653128962043
104 0.99496653328123119
105 0.99496654929987649
106 0.99496656080462209
107 0.99496656234699965
108 0.99496658507309366
109 0.99496658084965217
110 0.99496659671026633
111 0.99496660795557690
112 0.99496660155675065
113 0.99496662859306839
114 0.99496661832705868
115 0.99496662855280715
116 0.99496664710994076
117 0.99496662543118997
118 0.99496665686009000
119 0.99496664860074424
120 0.99496663755692061
121 0.99496667598108401
122 0.99496663793862394
123 0.99496665567935216
124 0.99496667773364811
125 0.99496662294204619
126 0.99496667449515241
127 0.99496665958727981
128 0.99496660879927745
129 0.99496668712821279
130 0.99496662304533068
131 0.99496659611890625
132 0.99496668902366925
133 0.99496657019004853
134 0.99496658188795439
135 0.99496667962198604
136 0.99496650095442485
137 0.99496656083172430
138 0.99496666292329949
139 0.99496641216178627
140 0.99496652481870307
141 0.99496664839868121
142 0.99496629915739054
143 0.99496645851687304
144 0.99496665214256619
145 0.99496616257983728
146 0.99496633007676349
147 0.99496669405687144
148 0.99496602658169064
149 0.99496607928874869
150 0.99496677645916742
151 0.99496597658608910
152 0.99496562432461810
153 0.99496681196478509
154 0.99496620062384222
155 0.99496495971542043
156 0.99496648088905659
157 0.99496690839464641
158 0.99496446311548259
159 0.99496518799266043
160 0.99496780392389716
161 0.99496526283623821
162 0.99496281906378414
163 0.99496705282604891
164 0.99496834313078675
165 0.99496197554673349
166 0.99496202916907039
167 0.99497025747337908
168 0.99496796769502249
169 0.99495701772276590
170 0.99496132392995584
171 0.99497535606671161
172 0.99496850347684052
173 0.99494905971562964
174 0.99495693081268366
175 0.99498378284632638
176 0.99497674905615952
177 0.99493806625408665
178 0.99493697846890217
179 0.99498911454642636
180 0.99500948600609751
181 0.99494582526860487
182 0.99488579426461965
183 0.99493977204499850
184 0.99505473479225426
185 0.99505616003955244
186 0.99489689091742961
187 0.99476632487609096
188 0.99487219521376002
189 0.99514973336898671
190 0.99527673338707423
191 0.99502427589518117
192 0.99456010141248696
193 0.99434224700537321
194 0.99469348899476784
195 0.99546034803919226
196 0.99605184325852658
197 0.99586165390437231
198 0.99475937264805270
199 0.99320564856380811
200 0.99190558126389494
201 0.99138674116345826
202 0.99184138550702672
203 0.99320943459980571
204 0.99532140606915798
205 0.99799582725175839
206 1.0010805973070256
207 1.0044611448056420
208 1.0080553231469760
209 1.0118053346131231
210 1.0156705298601978
211 1.0196219679552188
212 1.0236385765807388
213 1.0277045107658020
214 1.0318073374766257
215 1.0359367631572935
216 1.0400837039253212
217 1.0442395583888973
218 1.0483955823356741
219 1.0525422880359681
220 1.0566688041379528
221 1.0607621411505139
222 1.0648063206443694
223 1.0687813565278546
224 1.0726621427275851
225 1.0764174232376360
226 1.0800092028981227
227 1.0833931602562259
228 1.0865207305205753
229 1.0893433519932927
230 1.0918187618795701
231 1.0939182569452999
232 1.0956329254430661
233 1.0969766440872439
234 1.0979845028833808
235 1.0987069779401515
236 1.0992017318090339
237 1.0995255360633698
238 1.0997282880083681
239 1.0998499287560306
240 1.0999199711343290
241 1.0999587480469435
242 1.0999794237201337
243 1.0999900582284581
244 1.0999953424945215
245 1.0999978825160894
246 1.0999990649907507
247 1.0999995987062248
248 1.0999998324848728
249 1.0999999319449034
250 1.0999999730765673
251 1.0999999896225070
252 1.0999999961009457
253 1.0999999985713393
254 1.0999999994892660
255 1.0999999998217858
256 1.0999999999392682
257 1.0999999999797716
258 1.0999999999934025
259 1.0999999999978780
260 1.0999999999993146
261 1.0999999999997612
262 1.0999999999999015
263 1.0999999999999468
264 1.0999999999999563
265 1.0999999999999586
266 1.0999999999999637
267 1.0999999999999668
268 1.0999999999999666
269 1.0999999999999637
270 1.0999999999999601
271 1.0999999999999583
272 1.0999999999999628
273 1.0999999999999628
274 1.0999999999999654
275 1.0999999999999670
276 1.0999999999999681
277 1.0999999999999643
278 1.0999999999999612
279 1.0999999999999632
280 1.0999999999999608
281 1.0999999999999581
282 1.0999999999999595
283 1.0999999999999641
284 1.0999999999999661
285 1.0999999999999659
286 1.0999999999999657
287 1.0999999999999657
288 1.0999999999999621
289 1.0999999999999601
290 1.0999999999999581
291 1.0999999999999603
292 1.0999999999999590
293 1.0999999999999610
294 1.0999999999999657
295 1.0999999999999639
296 1.0999999999999697
297 1.0999999999999679
298 1.0999999999999730
299 1.0999999999999717
300 1.0999999999999726
301 1.0999999999999777
302 1.0999999999999741
303 1.0999999999999737
304 1.0999999999999683
305 1.0999999999999723
306 1.0999999999999734
307 1.0999999999999719
308 1.0999999999999703
309 1.0999999999999774
310 1.0999999999999737
311 1.0999999999999726
312 1.0999999999999766
313 1.0999999999999759
314 1.0999999999999770
315 1.0999999999999741
316 1.0999999999999717
317 1.0999999999999726
318 1.0999999999999794
319 1.0999999999999761
320 1.0999999999999726
321 1.0999999999999754
322 1.0999999999999810
323 1.0999999999999757
324 1.0999999999999741
325 1.0999999999999706
326 1.0999999999999730
327 1.0999999999999697
328 1.0999999999999708
329 1.0999999999999674
330 1.0999999999999703
331 1.0999999999999706
332 1.0999999999999706
333 1.0999999999999690
334 1.0999999999999714
335 1.0999999999999719
336 1.0999999999999734
337 1.0999999999999752
338 1.0999999999999750
339 1.0999999999999677
340 1.0999999999999657
341 1.0999999999999628
342 1.0999999999999648
343 1.0999999999999668
344 1.0999999999999650
345 1.0999999999999630
346 1.0999999999999623
347 1.0999999999999635
348 1.0999999999999641
349 1.0999999999999632
350 1.0999999999999635
351 1.0999999999999630
352 1.0999999999999650
353 1.0999999999999652
354 1.0999999999999668
355 1.0999999999999674
356 1.0999999999999668
357 1.0999999999999668
358 1.0999999999999652
359 1.0999999999999663
360 1.0999999999999670
361 1.0999999999999663
362 1.0999999999999637
363 1.0999999999999681
364 1.0999999999999657
365 1.0999999999999635
366 1.0999999999999663
367 1.0999999999999686
368 1.0999999999999694
369 1.0999999999999683
370 1.0999999999999648
371 1.0999999999999648
372 1.0999999999999666
373 1.0999999999999674
374 1.0999999999999646
375 1.0999999999999628
376 1.0999999999999619
377 1.0999999999999621
378 1.0999999999999583
379 1.0999999999999590
380 1.0999999999999608
381 1.0999999999999657
382 1.0999999999999643
383 1.0999999999999630
384 1.0999999999999619
385 1.0999999999999615
386 1.0999999999999615
387 1.0999999999999617
388 1.0999999999999606
389 1.0999999999999601
390 1.0999999999999619
391 1.0999999999999599
392 1.0999999999999608
393 1.0999999999999603
394 1.0999999999999599
395 1.0999999999999610
396 1.0999999999999619
397 1.0999999999999608
398 1.0999999999999610
399 1.0999999999999615
400 1.0999999999999615
401 1.0999999999999615
402 1.0999999999999615
403 1.0999999999999615
404 1.0999999999999615
405 1.0999999999999615
406 1.0999999999999615
407 1.0999999999999615
408 1.0999999999999615
409 1.0999999999999615
410 1.0999999999999615
411 1.0999999999999615
412 1.0999999999999615
413 1.0999999999999615
414 1.0999999999999615
415 1.0999999999999615
416 1.0999999999999615
417 1.0999999999999615
418 1.0999999999999615
419 1.0999999999999615
420 1.0999999999999615
421 1.0999999999999615
422 1.0999999999999615
423 1.0999999999999615
424 1.0999999999999615
425 1.0999999999999615
426 1.0999999999999615
427 1.0999999999999615
428 1.0999999999999615
429 1.0999999999999615
430 1.0999999999999615
431 1.0999999999999615
432 1.0999999999999615
433 1.0999999999999615
434 1.0999999999999615
435 1.0999999999999615
436 1.0999999999999615
437 1.0999999999999615
438 1.0999999999999615
439 1.0999999999999615
440 1.0999999999999615
441 1.0999999999999615
442 1.0999999999999615
443 1.0999999999999615
444 1.0999999999999615
445 1.0999999999999615
446 1.0999999999999615
447 1.0999999999999615
448 1.0999999999999615
449 1.0999999999999615
450 1.0999999999999615
451 1.0999999999999615
452 1.0999999999999615
453 1.0999999999999615
454 1.0999999999999615
455 1.0999999999999615
456 1.0999999999999615
457 1.0999999999999615
458 1.0999999999999615
459 1.0999999999999615
460 1.0999999999999615
461 1.0999999999999615
462 1.0999999999999615
463 1.0999999999999615
464 1.0999999999999615
465 1.0999999999999615
466 1.0999999999999615
467 1.0999999999999615
468 1.0999999999999615
469 1.0999999999999615
470 1.0999999999999615
471 1.0999999999999615
472 1.0999999999999615
473 1.0999999999999615
474 1.0999999999999615
475 1.0999999999999615
476 1.0999999999999615
477 1.0999999999999615
478 1.0999999999999615
479 1.0999999999999615
480 1.0999999999999615
481 1.0999999999999615
482 1.0999999999999615
483 1.0999999999999615
484 1.0999999999999615
485 1.0999999999999615
486 1.0999999999999615
487 1.0999999999999615
488 1.0999999999999615
489 1.0999999999999615
490 1.0999999999999615
491 1.0999999999999615
492 1.0999999999999615
493 1.0999999999999615
494 1.0999999999999615
495 1.0999999999999615
496 1.0999999999999615
497 1.0999999999999615
498 1.0999999999999615
499 1.0999999999999615
500 1.0999999999999615
501 1.0999999999999615
502 1.0999999999999615
503 1.0999999999999615
504 1.0999999999999615
505 1.0999999999999615
506 1.0999999999999615
507 1.0999999999999615
508 1.0999999999999615
509 1.0999999999999615
510 1.0999999999999615
511 1.0999999999999615
512 1.0999999999999615
513 1.0999999999999615
514 1.0999999999999615
515 1.0999999999999615
516 1.0999999999999615
517 1.0999999999999615
518 1.0999999999999615
519 1.0999999999999615
520 1.0999999999999615
521 1.0999999999999615
522 1.0999999999999615
523 1.0999999999999615
524 1.0999999999999615
525 1.0999999999999615
526 1.0999999999999615
527 1.0999999999999615
528 1.0999999999999615
529 1.0999999999999615
530 1.0999999999999615
531 1.0999999999999615
532 1.0999999999999615
533 1.0999999999999615
534 1.0999999999999615
535 1.0999999999999615
536 1.0999999999999615
537 1.0999999999999615
538 1.0999999999999615
539 1.0999999999999615
540 1.0999999999999615
541 1.0999999999999615
542 1.0999999999999615
543 1.0999999999999615
544 1.0999999999999615
545 1.0999999999999615
546 1.0999999999999615
547 1.0999999999999615
548 1.0999999999999615
549 1.0999999999999615
550 1.0999999999999615
551 1.0999999999999615
552 1.0999999999999615
553 1.0999999999999615
554 1.0999999999999615
555 1.0999999999999615
556 1.0999999999999615
557 1.0999999999999615
558 1.0999999999999615
559 1.0999999999999615
560 1.0999999999999615
561 1.0999999999999615
562 1.0999999999999615
563 1.0999999999999615
564 1.0999999999999615
565 1.0999999999999615
566 1.0999999999999615
567 1.0999999999999615
568 1.0999999999999615
569 1.0999999999999615
570 1.0999999999999615
571 1.0999999999999615
572 1.0999999999999615
573 1.0999999999999615
574 1.0999999999999615
575 1.0999999999999615
576 1.0999999999999615
577 1.0999999999999615
578 1.0999999999999615
579 1.0999999999999615
580 1.0999999999999615
581 1.0999999999999615
582 1.0999999999999615
583 1.0999999999999615
584 1.0999999999999615
585 1.0999999999999615
586 1.0999999999999615
587 1.0999999999999615
588 1.0999999999999615
589 1.0999999999999615
590 1.0999999999999615
591 1.0999999999999615
592 1.0999999999999615
593 1.0999999999999615
594 1.0999999999999615
595 1.0999999999999615
596 1.0999999999999615
597 1.0999999999999615
598 1.0999999999999615
599 1.0999999999999615
600 1.0999999999999615
601 1.0999999999999615
602 1.0999999999999615
603 1.0999999999999615
604 1.0999999999999615
605 1.0999999999999615
606 1.0999999999999615
607 1.0999999999999615
608 1.0999999999999615
609 1.0999999999999615
610 1.0999999999999615
611 1.0999999999999615
612 1.0999999999999615
613 1.0999999999999615
614 1.0999999999999615
615 1.0999999999999615
616 1.0999999999999615
617 1.0999999999999615
618 1.0999999999999615
619 1.0999999999999615
620 1.0999999999999615
621 1.0999999999999615
622 1.0999999999999615
623 1.0999999999999615
624 1.0999999999999615
625 1.0999999999999615
626 1.0999999999999610
627 1.0999999999999599
628 1.0999999999999603
629 1.0999999999999597
630 1.0999999999999597
631 1.0999999999999597
632 1.0999999999999601
633 1.0999999999999606
634 1.0999999999999592
635 1.0999999999999612
636 1.0999999999999599
637 1.0999999999999588
638 1.0999999999999603
639 1.0999999999999601
640 1.0999999999999610
641 1.0999999999999617
642 1.0999999999999623
643 1.0999999999999641
644 1.0999999999999608
645 1.0999999999999619
646 1.0999999999999630
647 1.0999999999999639
648 1.0999999999999666
649 1.0999999999999646
650 1.0999999999999643
651 1.0999999999999674
652 1.0999999999999661
653 1.0999999999999639
654 1.0999999999999639
655 1.0999999999999666
656 1.0999999999999646
657 1.0999999999999619
658 1.0999999999999646
659 1.0999999999999650
660 1.0999999999999639
661 1.0999999999999648
662 1.0999999999999666
663 1.0999999999999663
664 1.0999999999999668
665 1.0999999999999641
666 1.0999999999999623
667 1.0999999999999637
668 1.0999999999999663
669 1.0999999999999666
670 1.0999999999999661
671 1.0999999999999612
672 1.0999999999999654
673 1.0999999999999650
674 1.0999999999999648
675 1.0999999999999637
676 1.0999999999999650
677 1.0999999999999677
678 1.0999999999999683
679 1.0999999999999686
680 1.0999999999999686
681 1.0999999999999697
682 1.0999999999999670
683 1.0999999999999710
684 1.0999999999999706
685 1.0999999999999652
686 1.0999999999999661
687 1.0999999999999661
688 1.0999999999999657
689 1.0999999999999703
690 1.0999999999999723
691 1.0999999999999730
692 1.0999999999999694
693 1.0999999999999686
694 1.0999999999999723
695 1.0999999999999739
696 1.0999999999999766
697 1.0999999999999726
698 1.0999999999999728
699 1.0999999999999748
700 1.0999999999999710
701 1.0999999999999739
702 1.0999999999999794
703 1.0999999999999752
704 1.0999999999999761
705 1.0999999999999743
706 1.0999999999999772
707 1.0999999999999743
708 1.0999999999999708
709 1.0999999999999734
710 1.0999999999999728
711 1.0999999999999750
712 1.0999999999999779
713 1.0999999999999786
714 1.0999999999999754
715 1.0999999999999723
716 1.0999999999999712
717 1.0999999999999739
718 1.0999999999999748
719 1.0999999999999726
720 1.0999999999999732
721 1.0999999999999759
722 1.0999999999999728
723 1.0999999999999701
724 1.0999999999999654
725 1.0999999999999648
726 1.0999999999999657
727 1.0999999999999668
728 1.0999999999999719
729 1.0999999999999726
730 1.0999999999999717
731 1.0999999999999699
732 1.0999999999999670
733 1.0999999999999635
734 1.0999999999999592
735 1.0999999999999615
736 1.0999999999999648
737 1.0999999999999648
738 1.0999999999999643
739 1.0999999999999677
740 1.0999999999999632
741 1.0999999999999630
742 1.0999999999999641
743 1.0999999999999650
744 1.0999999999999643
745 1.0999999999999637
746 1.0999999999999681
747 1.0999999999999672
748 1.0999999999999650
749 1.0999999999999650
750 1.0999999999999659
751 1.0999999999999677
752 1.0999999999999652
753 1.0999999999999643
754 1.0999999999999657
755 1.0999999999999668
756 1.0999999999999670
757 1.0999999999999641
758 1.0999999999999595
759 1.0999999999999606
760 1.0999999999999577
761 1.0999999999999444
762 1.0999999999999039
763 1.0999999999997698
764 1.0999999999993173
765 1.0999999999978829
766 1.0999999999934027
767 1.0999999999797703
768 1.0999999999392702
769 1.0999999998217869
770 1.0999999994892697
771 1.0999999985713405
772 1.0999999961009428
773 1.0999999896225046
774 1.0999999730765722
775 1.0999999319449114
776 1.0999998324848788
777 1.0999995987062225
778 1.0999990649907518
779 1.0999978825160859
780 1.0999953424945217
781 1.0999900582284619
782 1.0999794237201326
783 1.0999587480469446
784 1.0999199711343308
785 1.0998499287560348
786 1.0997282880083747
787 1.0995255360633749
788 1.0992017318090321
789 1.0987069779401533
790 1.0979845028833799
791 1.0969766440872415
792 1.0956329254430699
793 1.0939182569452977
794 1.0918187618795643
795 1.0893433519932909
796 1.0865207305205773
797 1.0833931602562228
798 1.0800092028981167
799 1.0764174232376342
800 1.0726621427275824
801 1.0687813565278537
802 1.0648063206443728
803 1.0607621411505168
804 1.0566688041379571
805 1.0525422880359723
806 1.0483955823356741
807 1.0442395583888984
808 1.0400837039253199
809 1.0359367631572929
810 1.0318073374766232
811 1.0277045107658040
812 1.0236385765807399
813 1.0196219679552145
814 1.0156705298601976
815 1.0118053346131239
816 1.0080553231469795
817 1.0044611448056417
818 1.0010805973070247
819 0.99799582725176028
820 0.99532140606915642
821 0.99320943459980371
822 0.99184138550702716
823 0.99138674116345693
824 0.99190558126389250
825 0.99320564856380766
826 0.99475937264805103
827 0.99586165390437187
828 0.99605184325852669
829 0.99546034803919647
830 0.99469348899476517
831 0.99434224700537177
832 0.99456010141248441
833 0.99502427589518039
834 0.99527673338707578
835 0.99514973336898804
836 0.99487219521376147
837 0.99476632487609684
838 0.99489689091743749
839 0.99505616003955688
840 0.99505473479225337
841 0.99493977204500017
842 0.99488579426462054
843 0.99494582526860487
844 0.99500948600609429
845 0.99498911454642314
846 0.99493697846890472
847 0.99493806625409154
848 0.99497674905616096
849 0.99498378284633082
850 0.99495693081268832
851 0.99494905971563230
852 0.99496850347684052
853 0.99497535606670962
854 0.99496132392995251
855 0.99495701772276379
856 0.99496796769501983
857 0.99497025747337364
858 0.99496202916906995
859 0.99496197554673493
860 0.99496834313078775
861 0.99496705282604914
862 0.99496281906378581
863 0.99496526283624109
864 0.99496780392389750
865 0.99496518799266076
866 0.99496446311548081
867 0.99496690839464463
868 0.99496648088905426
869 0.99496495971541354
870 0.99496620062383856
871 0.99496681196478187
872 0.99496562432461633
873 0.99496597658608710
874 0.99496677645916332
875 0.99496607928874192
876 0.99496602658168576
877 0.99496669405687099
878 0.99496633007676627
879 0.99496616257983772
880 0.99496665214256486
881 0.99496645851687648
882 0.99496629915739410
883 0.99496664839868143
884 0.99496652481870584
885 0.99496641216178960
886 0.99496666292330249
887 0.99496656083172752
888 0.99496650095442962
889 0.99496667962198648
890 0.99496658188795739
891 0.99496657019005208
892 0.99496668902367547
893 0.99496659611891103
894 0.99496662304533778
895 0.99496668712821501
896 0.99496660879927834
897 0.99496665958728137
898 0.99496667449515208
899 0.99496662294204596
900 0.99496667773365277
901 0.99496665567935549
902 0.99496663793862328
903 0.99496667598108224
904 0.99496663755691372
905 0.99496664860073836
906 0.99496665686008667
907 0.99496662543119008
908 0.99496664710993654
909 0.99496662855280682
910 0.99496661832706135
911 0.99496662859306872
912 0.99496660155675110
913 0.99496660795557379
914 0.99496659671026300
915 0.99496658084965484
916 0.99496658507309554
917 0.99496656234700476
918 0.99496656080462642
919 0.99496654929987516
920 0.99496653328123008
921 0.99496653128961765
922 0.99496651047662010
923 0.99496650532102282
924 0.99496649088732658
925 0.99496647628696744
926 0.99496646883024764
927 0.99496644911319976
928 0.99496644171819582
929 0.99496642415230341
930 0.99496641134094699
931 0.99496639869722281
932 0.99496638072049182
933 0.99496637049759995
934 0.99496635123703936
935 0.99496633942424895
936 0.99496632226393089
937 0.99496630680651343
938 0.99496629243038348
939 0.99496627400280357
940 0.99496626086942364
941 0.99496624155323343
942 0.99496622760033104
943 0.99496620920671108
944 0.99496619321106494
945 0.99496617639770213
946 0.99496615834859459
947 0.99496614269003003
948 0.99496612339885937
949 0.99496610795953888
950 0.99496608843111156
951 0.99496607234790280
952 0.99496605331310028
953 0.99496603611614287
954 0.99496601785971128
955 0.99496599951313003
956 0.99496598193702679
957 0.99496596270560667
958 0.99496594549913864
959 0.99496592576906706
960 0.99496590857767131
961 0.99496588871218339
962 0.99496587124970781
963 0.99496585151102157
964 0.99496583360639690
965 0.99496581413619978
966 0.99496579573117727
967 0.99496577656895924
968 0.99496575768991091
969 0.99496573880634842
970 0.99496571952938817
971 0.99496570086011782
972 0.99496568128079665
973 0.99496566275225873
974 0.99496564296453383
975 0.99496562451041770
976 0.99496560459482319
977 0.99496558616393493
978 0.99496556618301046
979 0.99496554774135615
980 0.99496552773969238
981 0.99496550926893268
982 0.99496548927574890
983 0.99496547077015796
984 0.99496545080270860
985 0.99496543226567424
986 0.99496541233270386
987 0.99496539377356907
988 0.99496537387828998
989 0.99496535530964025
990 0.99496533545220289
991 0.99496531688771761
992 0.99496529706719006
993 0.99496527851988947
994 0.99496525873589259
995 0.99496524021664767
996 0.99496522047081037
997 0.99496520198695360
998 0.99496518228432418
999 0.99496516383830635
1000 0.99496514418869964
1001 0.99496512577679586
1002 0.99496510619599399
1003 0.99496508780725190
1004 0.99496506831803688
1005 0.99496504993368384
1006 0.99496503056579255
1007 0.99496501215937738
1008 0.99496499294905649
1009 0.99496497448891574
1010 0.99496495547519648
1011 0.99496493692683619
1012 0.99496491814777088
1013 0.99496489948393563
1014 0.99496488096666424
1015 0.99496486216866675
1016 0.99496484392358686
1017 0.99496482500665362
1018 0.99496480700864054
1019 0.99496478800329946
1020 0.99496477020438623
1021 0.99496475121072780
1022 0.99496473348826453
1023 0.99496471459532698
1024 0.99496469688244960
1025 0.99496467824426016
1026 0.99496466029500730
1027 0.99496464205609159
1028 0.99496462396948904
1029 0.99496460602308168
1030 0.99496458755091965
1031 0.99496457032687469
1032 0.99496455161140351
1033 0.99496453411374131
1034 0.99496451597376567
1035 0.99496449887891381
1036 0.99496447968579049
1037 0.99496446295622087
1038 0.99496444592430833
1039 0.99496442597503021
1040 0.99496440977448275
1041 0.99496439385822433
1042 0.99496437258479709
1043 0.99496435568391284
1044 0.99496434466364603
1045 0.99496431676062635
1046 0.99496430306019956
1047 0.99496429741865988
1048 0.99496425784269782
1049 0.99496425255612564
1050 0.99496425390596999
1051 0.99496419032040029
1052 0.99496421100347887
1053 0.99496421223243914
1054 0.99496410417002146
1055 0.99496420143240161
1056 0.99496414648426745
1057 0.99496400736932000
1058 0.99496425443449032
1059 0.99496398471540803
1060 0.99496398256960539
1061 0.99496433914361537
1062 0.99496363868605964
1063 0.99496425974377989
1064 0.99496415397158466
1065 0.99496330490256557
1066 0.99496497874266820
1067 0.99496305673912599
1068 0.99496407339042126
1069 0.99496498769033170
1070 0.99496156088336785
1071 0.99496687802272143
1072 0.99496135917865380
1073 0.99496440673518471
1074 0.99496641946815534
1075 0.99495760020426016
1076 0.99497291198952498
1077 0.99495365897933685
1078 0.99497187487799810
1079 0.99496104407983288
1080 0.99495779567898412
1081 0.99498049459856208
1082 0.99493508391154006
1083 0.99500279312705264
1084 0.99491583371764769
1085 0.99501544093762773
1086 0.99491108605186196
1087 0.99501138040059356
1088 0.99492345343574840
1089 0.99499266981833157
1090 0.99494668714944390
1091 0.99496781429937653
1092 0.99497092428256506
1093 0.99494610274060913
1094 0.99498844907623707
1095 0.99493313319578192
1096 0.99499635116374963
1097 0.99492964394572303
1098 0.99499590515134972
1099 0.99493305225544337
1100 0.99499040728482013
1101 0.99493979007689171
1102 0.99498316775777318
1103 0.99494696207189515
1104 0.99497644215727388
1105 0.99495294000452184
1106 0.99497125696806576
1107 0.99495721360760025
1108 0.99496773670740501
1109 0.99495994344699334
1110 0.99496556364996847
1111 0.99496152936702353
1112 0.99496432888010111
1113 0.99496236114990677
1114 0.99496368035471794
1115 0.99496275265391920
1116 0.99496334628095817
1117 0.99496292766737848
1118 0.99496315985599004
1119 0.99496299369739927
1120 0.99496306198080264
1121 0.99496298519769877
1122 0.99496301650279961
1123 0.99496295355151609
1124 0.99496296491375580
1125 0.99496293971220695
1126 0.99496290546447863
1127 0.99496290760806927
1128 0.99496288217994233
1129 0.99496284492449250
1130 0.99496285692659581
1131 0.99496281764097805
1132 0.99496278761391443
1133 0.99496280303854590
1134 0.99496275205577978
1135 0.99496272972545519
1136 0.99496274781433236
1137 0.99496268459376958
1138 0.99496267107112579
1139 0.99496269131224657
1140 0.99496261543670883
1141 0.99496261062508007
1142 0.99496263426303888
1143 0.99496254445579257
1144 0.99496254723135158
1145 0.99496257756355844
1146 0.99496247169418139
1147 0.99496247926462222
1148 0.99496252223429060
1149 0.99496239773954542
1150 0.99496240438514794
1151 0.99496246909553598
1152 0.99496232438761034
1153 0.99496231936368162
1154 0.99496241799965923
1155 0.99496225555473028
1156 0.99496222037806203
1157 0.99496236626255175
1158 0.99496219817823062
1159 0.99496210452134570
1160 0.99496230608753655
1161 0.99496216214658639
1162 0.99496197361512939
1163 0.99496222156238012
1164 0.99496215712156122
1165 0.99496184111562846
1166 0.99496208790466745
1167 0.99496218300195627
1168 0.99496174045310348
1169 0.99496187917789858
1170 0.99496221202164936
1171 0.99496172667833316
1172 0.99496159332287348
1173 0.99496216883691113
1174 0.99496185347118482
1175 0.99496129676730571
1176 0.99496193471042238
1177 0.99496210516007810
1178 0.99496116132628587
1179 0.99496142401075560
1180 0.99496229650737356
1181 0.99496141172014618
1182 0.99496076066505612
1183 0.99496205008202310
1184 0.99496208083665794
1185 0.99496044118474425
1186 0.99496106807512485
1187 0.99496263674356733
1188 0.99496112077296495
1189 0.99495977348761944
1190 0.99496200263068246
1191 0.99496267648287839
1192 0.99495967360324300
1193 0.99495976394043084
1194 0.99496321871305660
1195 0.99496198297839045
1196 0.99495807203134790
1197 0.99496044068987144
1198 0.99496446709830977
1199 0.99496063762646825
1200 0.99495641865996565
1201 0.99496165014237214
1202 0.99496581915581328
1203 0.99495882340208708
1204 0.99495443292676156
1205 0.99496317712356130
1206 0.99496777827739924
1207 0.99495680956585830
1208 0.99495134857358303
1209 0.99496459425852124
1210 0.99497138665483253
1211 0.99495534138409569
1212 0.99494583308404616
1213 0.99496453480822722
1214 0.99497816165777542
1215 0.99495681658522006
1216 0.99493645841925415
1217 0.99495898512867942
1218 0.99498872135603489
1219 0.99496743280662736
1220 0.99492477716010230
1221 0.99493923637491832
1222 0.99499692061491873
1223 0.99499763860299539
1224 0.99492498587929523
1225 0.99489615978539425
1226 0.99497646018738717
1227 0.99504779901249751
1228 0.99497756120753622
1229 0.99485156782445372
1230 0.99487753728353501
1231 0.99505478204773246
1232 0.99512060542714742
1233 0.99492673978352142
1234 0.99472028920346578
1235 0.99484432017927349
1236 0.99520233765170940
1237 0.99528323873925473
1238 0.99485748794259121
1239 0.99443167226027618
1240 0.99468578072157177
1241 0.99547166486517280
1242 0.99575549103428185
1243 0.99489820699103948
1244 0.99377240349029927
1245 0.99398308872653796
1246 0.99575721831883002
1247 0.99706802484243406
1248 0.99575105311235279
1249 0.99267211432608615
1250 0.99156009350647256
1251 0.99482257297715293
1252 0.99963807208270616
1253 0.99964018798791132
1254 0.99286658661672289
1255 0.98606955017182529
1256 0.98820886549693321
1257 1.0000925330935120
1258 1.0091087508961147
1259 1.0009456384895363
1260 0.98104781384112383
1261 0.97026156091863092
1262 0.98368429480638742
1263 1.0148135926690440
1264 1.0257569134225648
1265 0.99225820102625240
1266 0.94565255482748578
1267 0.91714449876374238
1268 0.90560599857358148
1269 0.90173770610362580
1270 0.90052892463404377
1271 0.90015998261651209
1272 0.90004826000568861
1273 0.90001453230161976
1274 0.90000436823845642
1275 0.90000131016517693
1276 0.90000039184886338
1277 0.90000011677154268
1278 0.90000003463998368
1279 0.90000001021866938
1280 0.90000000299441940
1281 0.90000000087064425
1282 0.90000000025087967
1283 0.90000000007155412
1284 0.90000000002016201
1285 0.90000000000559055
1286 0.90000000000150837
1287 0.90000000000037950
1288 0.90000000000006930
1289 0.89999999999998403
1290 0.89999999999996338
1291 0.89999999999995905
1292 0.89999999999995750
1293 0.89999999999995905
1294 0.89999999999995872
1295 0.89999999999995661
1296 0.89999999999995350
1297 0.89999999999995417
1298 0.89999999999995661
1299 0.89999999999995939
1300 0.89999999999995983
1301 0.89999999999995528
1302 0.89999999999995339
1303 0.89999999999995606
1304 0.89999999999995794
1305 0.89999999999995839
1306 0.89999999999995595
1307 0.89999999999995517
1308 0.89999999999995550
1309 0.89999999999995761
1310 0.89999999999996083
1311 0.89999999999996316
1312 0.89999999999996483
1313 0.89999999999996461
1314 0.89999999999996239
1315 0.89999999999995983
1316 0.89999999999995761
1317 0.89999999999995695
1318 0.89999999999995861
1319 0.89999999999995839
1320 0.89999999999995839
1321 0.89999999999995750
1322 0.89999999999995639
1323 0.89999999999995839
1324 0.89999999999995961
1325 0.89999999999996172
1326 0.89999999999996139
1327 0.89999999999995972
1328 0.89999999999995839
1329 0.89999999999995850
1330 0.89999999999995739
1331 0.89999999999995584
1332 0.89999999999995806
1333 0.89999999999995928
1334 0.89999999999995917
1335 0.89999999999995828
1336 0.89999999999995695
1337 0.89999999999995850
1338 0.89999999999995806
1339 0.89999999999995817
1340 0.89999999999995961
1341 0.89999999999995883
1342 0.89999999999995728
1343 0.89999999999995794
1344 0.89999999999995828
1345 0.89999999999996183
1346 0.89999999999996005
1347 0.89999999999996172
1348 0.89999999999996028
1349 0.89999999999995872
1350 0.89999999999996105
1351 0.89999999999996105
1352 0.89999999999995872
1353 0.89999999999996105
1354 0.89999999999995828
1355 0.89999999999996028
1356 0.89999999999996094
1357 0.89999999999995617
1358 0.89999999999995905
1359 0.89999999999996128
1360 0.89999999999995972
1361 0.89999999999995883
1362 0.89999999999996150
1363 0.89999999999995861
1364 0.89999999999995872
1365 0.89999999999995939
1366 0.89999999999995961
1367 0.89999999999995850
1368 0.89999999999996083
1369 0.89999999999996061
1370 0.89999999999996017
1371 0.89999999999996105
1372 0.89999999999995717
1373 0.89999999999995728
1374 0.89999999999995806
1375 0.89999999999995783
1376 0.89999999999995761
1377 0.89999999999995817
1378 0.89999999999995661
1379 0.89999999999995572
1380 0.89999999999995750
1381 0.89999999999995872
1382 0.89999999999995672
1383 0.89999999999995706
1384 0.89999999999995750
1385 0.89999999999996050
1386 0.89999999999995883
1387 0.89999999999995850
1388 0.89999999999995905
1389 0.89999999999995828
1390 0.89999999999995861
1391 0.89999999999995761
1392 0.89999999999995806
1393 0.89999999999995917
1394 0.89999999999996017
1395 0.89999999999996161
1396 0.89999999999996150
1397 0.89999999999996061
1398 0.89999999999996172
1399 0.89999999999996072
1400 0.89999999999996028
1401 0.89999999999996150
1402 0.89999999999996239
1403 0.89999999999996294
1404 0.89999999999996305
1405 0.89999999999996216
1406 0.89999999999996194
1407 0.89999999999996250
1408 0.89999999999996172
1409 0.89999999999996239
1410 0.89999999999996239
1411 0.89999999999996239
1412 0.89999999999996194
1413 0.89999999999996194
1414 0.89999999999996261
1415 0.89999999999996239
1416 0.89999999999996250
1417 0.89999999999996239
1418 0.89999999999996327
1419 0.89999999999996272
1420 0.89999999999996261
1421 0.89999999999996239
1422 0.89999999999996272
1423 0.89999999999996272
1424 0.89999999999996294
1425 0.89999999999996294
1426 0.89999999999996294
1427 0.89999999999996294
1428 0.89999999999996294
1429 0.89999999999996294
1430 0.89999999999996294
1431 0.89999999999996294
1432 0.89999999999996294
1433 0.89999999999996294
1434 0.89999999999996294
1435 0.89999999999996294
1436 0.89999999999996294
1437 0.89999999999996294
1438 0.89999999999996294
1439 0.89999999999996294
1440 0.89999999999996294
1441 0.89999999999996294
1442 0.89999999999996294
1443 0.89999999999996294
1444 0.89999999999996294
1445 0.89999999999996294
1446 0.89999999999996294
1447 0.89999999999996294
1448 0.89999999999996294
1449 0.89999999999996294
1450 0.89999999999996294
1451 0.89999999999996294
1452 0.89999999999996294
1453 0.89999999999996294
1454 0.89999999999996294
1455 0.89999999999996294
1456 0.89999999999996294
1457 0.89999999999996294
1458 0.89999999999996294
1459 0.89999999999996294
1460 0.89999999999996294
1461 0.89999999999996294
1462 0.89999999999996294
1463 0.89999999999996294
1464 0.89999999999996294
1465 0.89999999999996294
1466 0.89999999999996294
1467 0.89999999999996294
1468 0.89999999999996294
1469 0.89999999999996294
1470 0.89999999999996294
1471 0.89999999999996294
1472 0.89999999999996294
1473 0.89999999999996294
1474 0.89999999999996294
1475 0.89999999999996294
1476 0.89999999999996294
1477 0.89999999999996294
1478 0.89999999999996294
1479 0.89999999999996294
1480 0.89999999999996294
1481 0.89999999999996294
1482 0.89999999999996294
1483 0.89999999999996294
1484 0.89999999999996294
1485 0.89999999999996294
1486 0.89999999999996294
1487 0.89999999999996294
1488 0.89999999999996294
1489 0.89999999999996294
1490 0.89999999999996294
1491 0.89999999999996294
1492 0.89999999999996294
1493 0.89999999999996294
1494 0.89999999999996294
1495 0.89999999999996294
1496 0.89999999999996294
1497 0.89999999999996294
1498 0.89999999999996294
1499 0.89999999999996294
1500 0.89999999999996294
1501 0.89999999999996294
1502 0.89999999999996294
1503 0.89999999999996294
1504 0.89999999999996294
1505 0.89999999999996294
1506 0.89999999999996294
1507 0.89999999999996294
1508 0.89999999999996294
1509 0.89999999999996294
1510 0.89999999999996294
1511 0.89999999999996294
1512 0.89999999999996294
1513 0.89999999999996294
1514 0.89999999999996294
1515 0.89999999999996294
1516 0.89999999999996294
1517 0.89999999999996294
1518 0.89999999999996294
1519 0.89999999999996294
1520 0.89999999999996294
1521 0.89999999999996294
1522 0.89999999999996294
1523 0.89999999999996294
1524 0.89999999999996294
1525 0.89999999999996294
1526 0.89999999999996294
1527 0.89999999999996294
1528 0.89999999999996294
1529 0.89999999999996294
1530 0.89999999999996294
1531 0.89999999999996294
1532 0.89999999999996294
1533 0.89999999999996294
1534 0.89999999999996294
1535 0.89999999999996294
1536 0.89999999999996294
1537 0.89999999999996294
1538 0.89999999999996294
1539 0.89999999999996294
1540 0.89999999999996294
1541 0.89999999999996294
1542 0.89999999999996294
1543 0.89999999999996294
1544 0.89999999999996294
1545 0.89999999999996294
1546 0.89999999999996294
1547 0.89999999999996294
1548 0.89999999999996294
1549 0.89999999999996294
1550 0.89999999999996294
1551 0.89999999999996294
1552 0.89999999999996294
1553 0.89999999999996294
1554 0.89999999999996294
1555 0.89999999999996294
1556 0.89999999999996294
1557 0.89999999999996294
1558 0.89999999999996294
1559 0.89999999999996294
1560 0.89999999999996294
1561 0.89999999999996294
1562 0.89999999999996294
1563 0.89999999999996294
1564 0.89999999999996294
1565 0.89999999999996294
1566 0.89999999999996294
1567 0.89999999999996294
1568 0.89999999999996294
1569 0.89999999999996294
1570 0.89999999999996294
1571 0.89999999999996294
1572 0.89999999999996294
1573 0.89999999999996294
1574 0.89999999999996294
1575 0.89999999999996294
1576 0.89999999999996294
1577 0.89999999999996294
1578 0.89999999999996294
1579 0.89999999999996294
1580 0.89999999999996294
1581 0.89999999999996294
1582 0.89999999999996294
1583 0.89999999999996294
1584 0.89999999999996294
1585 0.89999999999996294
1586 0.89999999999996294
1587 0.89999999999996294
1588 0.89999999999996294
1589 0.89999999999996294
1590 0.89999999999996294
1591 0.89999999999996294
1592 0.89999999999996294
1593 0.89999999999996294
1594 0.89999999999996294
1595 0.89999999999996294
1596 0.89999999999996294
1597 0.89999999999996294
1598 0.89999999999996294
1599 0.89999999999996294
1600 0.89999999999996294
1601 0.89999999999996294
1602 0.89999999999996294
1603 0.89999999999996294
1604 0.89999999999996294
1605 0.89999999999996294
1606 0.89999999999996294
1607 0.89999999999996294
1608 0.89999999999996294
1609 0.89999999999996294
1610 0.89999999999996294
1611 0.89999999999996294
1612 0.89999999999996294
1613 0.89999999999996294
1614 0.89999999999996294
1615 0.89999999999996294
1616 0.89999999999996294
1617 0.89999999999996294
1618 0.89999999999996294
1619 0.89999999999996294
1620 0.89999999999996294
1621 0.89999999999996294
1622 0.89999999999996294
1623 0.89999999999996294
1624 0.89999999999996294
1625 0.89999999999996294
1626 0.89999999999996294
1627 0.89999999999996294
1628 0.89999999999996294
1629 0.89999999999996294
1630 0.89999999999996294
1631 0.89999999999996294
1632 0.89999999999996294
1633 0.89999999999996294
1634 0.89999999999996294
1635 0.89999999999996294
1636 0.89999999999996294
1637 0.89999999999996294
1638 0.89999999999996294
1639 0.89999999999996294
1640 0.89999999999996294
1641 0.89999999999996294
1642 0.89999999999996294
1643 0.89999999999996294
1644 0.89999999999996294
1645 0.89999999999996294
1646 0.89999999999996294
1647 0.89999999999996294
1648 0.89999999999996294
1649 0.89999999999996272
1650 0.89999999999996272
1651 0.89999999999996239
1652 0.89999999999996261
1653 0.89999999999996272
1654 0.89999999999996327
1655 0.89999999999996239
1656 0.89999999999996272
1657 0.89999999999996239
1658 0.89999999999996250
1659 0.89999999999996194
1660 0.89999999999996183
1661 0.89999999999996172
1662 0.89999999999996172
1663 0.89999999999996083
1664 0.89999999999996216
1665 0.89999999999996150
1666 0.89999999999996128
1667 0.89999999999996128
1668 0.89999999999996116
1669 0.89999999999996227
1670 0.89999999999996272
1671 0.89999999999996239
1672 0.89999999999996394
1673 0.89999999999996194
1674 0.89999999999996227
1675 0.89999999999996194
1676 0.89999999999996205
1677 0.89999999999996161
1678 0.89999999999996039
1679 0.89999999999996072
1680 0.89999999999995872
1681 0.89999999999995994
1682 0.89999999999995817
1683 0.89999999999995783
1684 0.89999999999995706
1685 0.89999999999995861
1686 0.89999999999995905
1687 0.89999999999995861
1688 0.89999999999995883
1689 0.89999999999995939
1690 0.89999999999996105
1691 0.89999999999996017
1692 0.89999999999995894
1693 0.89999999999995939
1694 0.89999999999996005
1695 0.89999999999996105
1696 0.89999999999996205
1697 0.89999999999996039
1698 0.89999999999996017
1699 0.89999999999995617
1700 0.89999999999995650
1701 0.89999999999995683
1702 0.89999999999995828
1703 0.89999999999995628
1704 0.89999999999995761
1705 0.89999999999995783
1706 0.89999999999995395
1707 0.89999999999995772
1708 0.89999999999996028
1709 0.89999999999996072
1710 0.89999999999995828
1711 0.89999999999995828
1712 0.89999999999996083
1713 0.89999999999996061
1714 0.89999999999995772
1715 0.89999999999995817
1716 0.89999999999996061
1717 0.89999999999995972
1718 0.89999999999995950
1719 0.89999999999996128
1720 0.89999999999996128
1721 0.89999999999996272
1722 0.89999999999996472
1723 0.89999999999996017
1724 0.89999999999996083
1725 0.89999999999996405
1726 0.89999999999996472
1727 0.89999999999996350
1728 0.89999999999996427
1729 0.89999999999996194
1730 0.89999999999995972
1731 0.89999999999995994
1732 0.89999999999995928
1733 0.89999999999995750
1734 0.89999999999995672
1735 0.89999999999996061
1736 0.89999999999996116
1737 0.89999999999995905
1738 0.89999999999995794
1739 0.89999999999996094
1740 0.89999999999996161
1741 0.89999999999996416
1742 0.89999999999996216
1743 0.89999999999995872
1744 0.89999999999995672
1745 0.89999999999995661
1746 0.89999999999996005
1747 0.89999999999995917
1748 0.89999999999995750
1749 0.89999999999995861
1750 0.89999999999995872
1751 0.89999999999995872
1752 0.89999999999995983
1753 0.89999999999996239
1754 0.89999999999996194
1755 0.89999999999996017
1756 0.89999999999996061
1757 0.89999999999996116
1758 0.89999999999996172
1759 0.89999999999996128
1760 0.89999999999995994
1761 0.89999999999996194
1762 0.89999999999995872
1763 0.89999999999995695
1764 0.89999999999995639
1765 0.89999999999995817
1766 0.89999999999996017
1767 0.89999999999995683
1768 0.89999999999995717
1769 0.89999999999995484
1770 0.89999999999995894
1771 0.89999999999995806
1772 0.89999999999995950
1773 0.89999999999995683
1774 0.89999999999995550
1775 0.89999999999995517
1776 0.89999999999995461
1777 0.89999999999995328
1778 0.89999999999995628
1779 0.89999999999995839
1780 0.89999999999995806
1781 0.89999999999995728
1782 0.89999999999996283
1783 0.89999999999998503
1784 0.90000000000006708
1785 0.90000000000037739
1786 0.90000000000150626
1787 0.90000000000559011
1788 0.90000000002016023
1789 0.90000000007155601
1790 0.90000000025088567
1791 0.90000000087064802
1792 0.90000000299442051
1793 0.90000001021866882
1794 0.90000003463998279
1795 0.90000011677154745
1796 0.90000039184886393
1797 0.90000131016517504
1798 0.90000436823845487
1799 0.90001453230161965
1800 0.90004826000568627
1801 0.90015998261651442
1802 0.90052892463404777
1803 0.90173770610363080
1804 0.90560599857358315
1805 0.91714449876373849
1806 0.94565255482748301
1807 0.99225820102624596
1808 1.0257569134225610
1809 1.0148135926690440
1810 0.98368429480638642
1811 0.97026156091862958
1812 0.98104781384112316
1813 1.0009456384895334
1814 1.0091087508961172
1815 1.0000925330935106
1816 0.98820886549693254
1817 0.98606955017182707
1818 0.99286658661672189
1819 0.99964018798791110
1820 0.99963807208270916
1821 0.99482257297715582
1822 0.99156009350647834
1823 0.99267211432608704
1824 0.99575105311235290
1825 0.99706802484243262
1826 0.99575721831882558
1827 0.99398308872653318
1828 0.99377240349030083
1829 0.99489820699103526
1830 0.99575549103428118
1831 0.99547166486517424
1832 0.99468578072157232
1833 0.99443167226027918
1834 0.99485748794259188
1835 0.99528323873925362
1836 0.99520233765170762
1837 0.99484432017927360
1838 0.99472028920346756
1839 0.99492673978352153
1840 0.99512060542714487
1841 0.99505478204772690
1842 0.99487753728353201
1843 0.99485156782445017
1844 0.99497756120753666
1845 0.99504779901249685
1846 0.99497646018738251
1847 0.99489615978538926
1848 0.99492498587928968
1849 0.99499763860299439
1850 0.99499692061491740
1851 0.99493923637491810
1852 0.99492477716009864
1853 0.99496743280662270
1854 0.99498872135603023
1855 0.99495898512867786
1856 0.99493645841925193
1857 0.99495681658521562
1858 0.99497816165777198
1859 0.99496453480822844
1860 0.99494583308404505
1861 0.99495534138409170
1862 0.99497138665483109
1863 0.99496459425851880
1864 0.99495134857358036
1865 0.99495680956585686
1866 0.99496777827739791
1867 0.99496317712356031
1868 0.99495443292676300
1869 0.99495882340208341
1870 0.99496581915581039
1871 0.99496165014236937
1872 0.99495641865996376
1873 0.99496063762646725
1874 0.99496446709830688
1875 0.99496044068986922
1876 0.99495807203134312
1877 0.99496198297838512
1878 0.99496321871305649
1879 0.99495976394043251
1880 0.99495967360324311
1881 0.99496267648288228
1882 0.99496200263069023
1883 0.99495977348762565
1884 0.99496112077296583
1885 0.99496263674356666
1886 0.99496106807512319
1887 0.99496044118474525
1888 0.99496208083665516
1889 0.99496205008201921
1890 0.99496076066505601
1891 0.99496141172014485
1892 0.99496229650737222
1893 0.99496142401075205
1894 0.99496116132628332
1895 0.99496210516007899
1896 0.99496193471042416
1897 0.99496129676730738
1898 0.99496185347118449
1899 0.99496216883690669
1900 0.99496159332286793
1901 0.99496172667833238
1902 0.99496221202165480
1903 0.99496187917790424
1904 0.99496174045310837
1905 0.99496218300196260
1906 0.99496208790467655
1907 0.99496184111563291
1908 0.99496215712156433
1909 0.99496222156237923
1910 0.99496197361512639
1911 0.99496216214658662
1912 0.99496230608753611
1913 0.99496210452134637
1914 0.99496219817822629
1915 0.99496236626254930
1916 0.99496222037805704
1917 0.99496225555472750
1918 0.99496241799965834
1919 0.99496231936368040
1920 0.99496232438760912
1921 0.99496246909553365
1922 0.99496240438514572
1923 0.99496239773954431
1924 0.99496252223428494
1925 0.99496247926461767
1926 0.99496247169418039
1927 0.99496257756355666
1928 0.99496254723134991
1929 0.99496254445579235
1930 0.99496263426303966
1931 0.99496261062507840
1932 0.99496261543670306
1933 0.99496269131224202
1934 0.99496267107112368
1935 0.99496268459377191
1936 0.99496274781433580
1937 0.99496272972545741
1938 0.99496275205578155
1939 0.99496280303854745
1940 0.99496278761391665
1941 0.99496281764097860
1942 0.99496285692659225
1943 0.99496284492448983
1944 0.99496288217994322
1945 0.99496290760806949
1946 0.99496290546447641
1947 0.99496293971220651
1948 0.99496296491375469
1949 0.99496295355151587
1950 0.99496301650280083
1951 0.99496298519770110
1952 0.99496306198080486
1953 0.99496299369740060
1954 0.99496315985598782
1955 0.99496292766737993
1956 0.99496334628095662
1957 0.99496275265391665
1958 0.99496368035471661
1959 0.99496236114990577
1960 0.99496432888009978
1961 0.99496152936701976
1962 0.99496556364996525
1963 0.99495994344698668
1964 0.99496773670740357
1965 0.99495721360759948
1966 0.99497125696806243
1967 0.99495294000451806
1968 0.99497644215727077
1969 0.99494696207189204
1970 0.99498316775777118
1971 0.99493979007688815
1972 0.99499040728481791
1973 0.99493305225544093
1974 0.99499590515134706
1975 0.99492964394572203
1976 0.99499635116375085
1977 0.99493313319578480
1978 0.99498844907624417
1979 0.99494610274061224
1980 0.99497092428256595
1981 0.99496781429937775
1982 0.99494668714944345
1983 0.99499266981832968
1984 0.99492345343574751
1985 0.99501138040059200
1986 0.99491108605186129
1987 0.99501544093762595
1988 0.99491583371765047
1989 0.99500279312705897
1990 0.99493508391154506
1991 0.99498049459856752
1992 0.99495779567898579
1993 0.99496104407983388
1994 0.99497187487799854
1995 0.99495365897933774
1996 0.99497291198952520
1997 0.99495760020425861
1998 0.99496641946815578
1999 0.99496440673518705
2000 0.99496135917865314
2001 0.99496687802271810
2002 0.99496156088336563
2003 0.99496498769032804
2004 0.99496407339041870
2005 0.99496305673912500
2006 0.99496497874267120
2007 0.99496330490256835
2008 0.99496415397158511
2009 0.99496425974378233
2010 0.99496363868606119
2011 0.99496433914361582
2012 0.99496398256960339
2013 0.99496398471540637
2014 0.99496425443448933
2015 0.99496400736932067
2016 0.99496414648426723
2017 0.99496420143239772
2018 0.99496410417001935
2019 0.99496421223243625
2020 0.99496421100347654
2021 0.99496419032040295
2022 0.99496425390597421
2023 0.99496425255613030
2024 0.99496425784270204
2025 0.99496429741866321
2026 0.99496430306019823
2027 0.99496431676062180
2028 0.99496434466364203
2029 0.99496435568391206
2030 0.99496437258479342
2031 0.99496439385822510
2032 0.99496440977448153
2033 0.99496442597503054
2034 0.99496444592430899
2035 0.99496446295622143
2036 0.99496447968579105
2037 0.99496449887891636
2038 0.99496451597376423
2039 0.99496453411374053
2040 0.99496455161140451
2041 0.99496457032687569
2042 0.99496458755092010
2043 0.99496460602308612
2044 0.99496462396949215
2045 0.99496464205609159
2046 0.99496466029500563
2047 0.99496467824426127


==> figures/isoshock/dens_400_tau_0.30915513459481286.dat <==
0 0.99496348452481009 -0.10035387325155454
1 0.99496349350577773 -0.10035388200638810
2 0.99496350241144449 -0.10035389071692144
3 0.99496351124147131 -0.10035389938474509
4 0.99496351999552146 -0.10035390801147415
5 0.99496352867318527 -0.10035391659873770
6 0.99496353727406173 -0.10035392514817709
7 0.99496354579767676 -0.10035393366146407
8 0.99496355424354377 -0.10035394214027921
9 0.99496356261112828 -0.10035395058633026
10 0.99496357089986487 -0.10035395900134197
11 0.99496357910914468 -0.10035396738706454
12 0.99496358723832956 -0.10035397574526553
13 0.99496359528673617 -0.10035398407774872
14 0.99496360325364197 -0.10035399238632413
15 0.99496361113829135 -0.10035400067284420
16 0.99496361893988050 -0.10035400893917364
17 0.99496362665757654 -0.10035401718722053
18 0.99496363429048262 -0.10035402541890642
19 0.99496364183768848 -0.10035403363619277
20 0.99496364929821024 -0.10035404184106361
21 0.99496365667105369 -0.10035405003554022
22 0.99496366395514202 -0.10035405822167577
23 0.99496367114938666 -0.10035406640155249
24 0.99496367825262533 -0.10035407457729223
25 0.99496368526367218 -0.10035408275105302
26 0.99496369218126945 -0.10035409092502419
27 0.99496369900413772 -0.10035409910143876
28 0.99496370573091331 -0.10035410728256368
29 0.99496371236021541 -0.10035411547071593
30 0.99496371889058011 -0.10035412366824047
31 0.99496372532052102 -0.10035413187754390
32 0.99496373164846164 -0.10035414010106058
33 0.99496373787280246 -0.10035414834128277
34 0.99496374399186005 -0.10035415660074132
35 0.99496375000391923 -0.10035416488202563
36 0.99496375590717201 -0.10035417318776471
37 0.99496376169978695 -0.10035418152064800
38 0.99496376737983205 -0.10035418988341567
39 0.99496377294534588 -0.10035419827886201
40 0.99496377839427186 -0.10035420670984577
41 0.99496378372450556 -0.10035421517927544
42 0.99496378893385740 -0.10035422369012216
43 0.99496379402009616 -0.10035423224542050
44 0.99496379898087528 -0.10035424084827575
45 0.99496380381382155 -0.10035424950184862
46 0.99496380851643895 -0.10035425820938330
47 0.99496381308619664 -0.10035426697418036
48 0.99496381752044061 -0.10035427579962357
49 0.99496382181648180 -0.10035428468916051
50 0.99496382597149680 -0.10035429364633314
51 0.99496382998262722 -0.10035430267474420
52 0.99496383384687215 -0.10035431177809870
53 0.99496383756119089 -0.10035432096016703
54 0.99496384112240155 -0.10035433022482824
55 0.99496384452726438 -0.10035433957603390
56 0.99496384777241043 -0.10035434901784537
57 0.99496385085439465 -0.10035435855440579
58 0.99496385376964436 -0.10035436818997188
59 0.99496385651449326 -0.10035437792889350
60 0.99496385908516005 -0.10035438777563260
61 0.99496386147773941 -0.10035439773475485
62 0.99496386368823286 -0.10035440781094528
63 0.99496386571247486 -0.10035441800900539
64 0.99496386754623956 -0.10035442833385853
65 0.99496386918508772 -0.10035443879055134
66 0.99496387062455249 -0.10035444938425638
67 0.99496387185991209 -0.10035446012029466
68 0.99496387288641730 -0.10035447100410105
69 0.99496387369906403 -0.10035448204128516
70 0.99496387429279776 -0.10035449323756711
71 0.99496387466232772 -0.10035450459886268
72 0.99496387480225346 -0.10035451613120037
73 0.99496387470699144 -0.10035452784082405
74 0.99496387437075406 -0.10035453973409515
75 0.99496387378766471 -0.10035455181759177
76 0.99496387295152733 -0.10035456409804910
77 0.99496387185613500 -0.10035457658240116
78 0.99496387049486179 -0.10035458927778804
79 0.99496386886111954 -0.10035460219151660
80 0.99496386694788264 -0.10035461533116814
81 0.99496386474808562 -0.10035462870445046
82 0.99496386225434630 -0.10035464231940409
83 0.99496385945902732 -0.10035465618420378
84 0.99496385635438844 -0.10035467030734874
85 0.99496385293216827 -0.10035468469753887
86 0.99496384918422931 -0.10035469936374054
87 0.99496384510171576 -0.10035471431525718
88 0.99496384067592525 -0.10035472956154155
89 0.99496383589752468 -0.10035474511253936
90 0.99496383075702299 -0.10035476097826164
91 0.99496382524474214 -0.10035477716927581
92 0.99496381935023659 -0.10035479369630575
93 0.99496381306343462 -0.10035481057047455
94 0.99496380637303838 -0.10035482780338056
95 0.99496379926821577 -0.10035484540670588
96 0.99496379173717964 -0.10035486339295227
97 0.99496378376781891 -0.10035488177455325
98 0.99496377534816960 -0.10035490056474905
99 0.99496376646463969 -0.10035491977707932
100 0.99496375710478935 -0.10035493942533023
101 0.99496374725409653 -0.10035495952438721
102 0.99496373689860462 -0.10035498008872036
103 0.99496372602385041 -0.10035500113431289
104 0.99496371461346156 -0.10035502267699095
105 0.99496370265308842 -0.10035504473322354
106 0.99496369012466357 -0.10035506732088319
107 0.99496367701205601 -0.10035509045687092
108 0.99496366329774399 -0.10035511416071537
109 0.99496364896160094 -0.10035513845107651
110 0.99496363398731835 -0.10035516334763747
111 0.99496361835205771 -0.10035518887237606
112 0.99496360203682255 -0.10035521504486132
113 0.99496358502100501 -0.10035524188930178
114 0.99496356727849489 -0.10035526942821076
115 0.99496354879161186 -0.10035529768454482
116 0.99496352953132761 -0.10035532668659396
117 0.99496350947350853 -0.10035535645661223
118 0.99496348859653239 -0.10035538702441303
119 0.99496346686363779 -0.10035541841930802
120 0.99496344425617389 -0.10035545066577867
121 0.99496342074036392 -0.10035548380216057
122 0.99496339627852615 -0.10035551785508885
123 0.99496337085477415 -0.10035555285709792
124 0.99496334441702983 -0.10035558885287488
125 0.99496331693688012 -0.10035562586490658
126 0.99496328839109582 -0.10035566394115066
127 0.99496325870924440 -0.10035570312640514
128 0.99496322788160318 -0.10035574344174245
129 0.99496319586168813 -0.10035578495741507
130 0.99496316256799222 -0.10035582770883969
131 0.99496312801558562 -0.10035587172322906
132 0.99496309211477385 -0.10035591709875029
133 0.99496305478675096 -0.10035596384899149
134 0.99496301607490467 -0.10035601201955559
135 0.99496297582128623 -0.10035606174227692
136 0.99496293396915680 -0.10035611299137256
137 0.99496289059589171 -0.10035616584799116
138 0.99496284543864599 -0.10035622048846195
139 0.99496279848744951 -0.10035627681803913
140 0.99496274987384492 -0.10035633497550310
141 0.99496269916630842 -0.10035639521080220
142 0.99496264642787502 -0.10035645730379811
143 0.99496259190947245 -0.10035652147143299
144 0.99496253489337705 -0.10035658811796902
145 0.99496247551753436 -0.10035665679250448
146 0.99496241433394672 -0.10035672777313412
147 0.99496235014230416 -0.10035680182648220
148 0.99496228302897916 -0.10035687810947325
149 0.99496221428802778 -0.10035695677586934
150 0.99496214201739186 -0.10035703942598807
151 0.99496206568134193 -0.10035712472998032
152 0.99496198819071791 -0.10035721199973219
153 0.99496190713943788 -0.10035730448462203
154 0.99496181965465325 -0.10035740097078977
155 0.99496173130410837 -0.10035749801870741
156 0.99496164133739606 -0.10035760097999545
157 0.99496154103330359 -0.10035771186668828
158 0.99496143731290565 -0.10035782148184362
159 0.99496133818915133 -0.10035793376667108
160 0.99496122669009435 -0.10035806170878631
161 0.99496109982170622 -0.10035819206194974
162 0.99496098520521981 -0.10035831235448979
163 0.99496087189463089 -0.10035845145214908
164 0.99496072014575354 -0.10035861713137989
165 0.99496056381075249 -0.10035876042860391
166 0.99496045205279360 -0.10035888833548308
167 0.99496031203314350 -0.10035908011721620
168 0.99496008445328732 -0.10035930405446770
169 0.99495990032153236 -0.10035943841760603
170 0.99495982885107093 -0.10035955825635406
171 0.99495964468020792 -0.10035985848876386
172 0.99495925221500447 -0.10036020454449922
173 0.99495902202454056 -0.10036027482935936
174 0.99495911779596713 -0.10036028020946242
175 0.99495893869316177 -0.10036078573637103
176 0.99495812632479552 -0.10036153719129352
177 0.99495760148297896 -0.10036152834240317
178 0.99495819744981406 -0.10036089524768148
179 0.99495864764063924 -0.10036139135288892
180 0.99495706398988915 -0.10036353616542963
181 0.99495469770421963 -0.10036462092890419
182 0.99495535209164121 -0.10036225727548870
183 0.99495916826560626 -0.10035954729181294
184 0.99495986248877200 -0.10036272164585414
185 0.99495260271475683 -0.10037133787026642
186 0.99494401325180237 -0.10037448646675289
187 0.99494794030443268 -0.10036291447626851
188 0.99496645646566195 -0.10034584944360500
189 0.99497863692137767 -0.10034874462398199
190 0.99495800965327263 -0.10038539862741032
191 0.99490784830776924 -0.10043051940703034
192 0.99487535972807961 -0.10042859673291019
193 0.99491787076905402 -0.10034442209472380
194 0.99504030573540625 -0.10021650234018700
195 0.99515876535220493 -0.10016028053057995
196 0.99513454485098551 -0.10030111415974009
197 0.99486988321976300 -0.10067559744980012
198 0.99439933852965356 -0.10117488058702753
199 0.99390373939667298 -0.10157550687526878
200 0.99363568360961541 -0.10163265764307694
201 0.99381653095160161 -0.10116814676562429
202 0.99457226592638293 -0.10010672166960058
203 0.99592779111081975 -9.8462490046943518E-002
204 0.99783713059608214 -9.6303443469588176E-002
205 1.0002200373164820 -9.3718166476213546E-002
206 1.0029889963751799 -9.0794343026379634E-002
207 1.0060638868598575 -8.7608523729416618E-002
208 1.0093775575709012 -8.4223212995724966E-002
209 1.0128763316805853 -8.0687657320119108E-002
210 1.0165182985914991 -7.7040035363757808E-002
211 1.0202709786301667 -7.3309874248779133E-002
212 1.0241090833118098 -6.9520206113515434E-002
213 1.0280126228043132 -6.5689330734981316E-002
214 1.0319653925887240 -6.1832202678073607E-002
215 1.0359537857714296 -5.7961513914651215E-002
216 1.0399658545061092 -5.4088551277192344E-002
217 1.0439905462096741 -5.0223900290527299E-002
218 1.0480170503637520 -4.6378055072590380E-002
219 1.0520342027240910 -4.2561982437841657E-002
220 1.0560299039348231 -3.8787677439347856E-002
221 1.0599905198850816 -3.5068735396696145E-002
222 1.0639002447010344 -3.1420948189299865E-002
223 1.0677404290431403 -2.7862904839680937E-002
224 1.0714889130805363 -2.4416532151351807E-002
225 1.0751194617773376 -2.1107447032093576E-002
226 1.0786014814529137 -1.7964914221573650E-002
227 1.0819002878054595 -1.5021136618027684E-002
228 1.0849782573244664 -1.2309600800900778E-002
229 1.0877971571692069 -9.8623237517484093E-003
230 1.0903217363723596 -7.7061412723574089E-003
231 1.0925242478300892 -5.8586038248155271E-003
232 1.0943890545287633 -4.3244386606395048E-003
233 1.0959160976489115 -3.0936582602537192E-003
234 1.0971220512764239 -2.1420733635389888E-003
235 1.0980385751360071 -1.4342604182885701E-003
236 1.0987080035022765 -9.2824316619169759E-004
237 1.0991776342419215 -5.8065668851829048E-004
238 1.0994941068475472 -3.5117867642905383E-004
239 1.0996990848798411 -2.0545708594203545E-004
240 1.0998268158214495 -1.1635943859053607E-004
241 1.0999034860130308 -6.3842763221638331E-005
242 1.0999478742581934 -3.3963156576102649E-005
243 1.0999726939245358 -1.7532555346324016E-005
244 1.0999861143499894 -8.7895112091567424E-006
245 1.0999931402228951 -4.2824202189316729E-006
246 1.0999967053737900 -2.0291786287834169E-006
247 1.0999984606134701 -9.3570168402585077E-007
248 1.0999992998264010 -4.2014528388675636E-007
249 1.0999996898078035 -1.8380016324705669E-007
250 1.0999998660771200 -7.8378718619533754E-008
251 1.0999999436242922 -3.2595802003662007E-008
252 1.0999999768504962 -1.3225958936431061E-008
253 1.0999999907233944 -5.2380804491598048E-009
254 1.0999999963708296 -2.0256409844652515E-009
255 1.0999999986133702 -7.6516285785106055E-010
256 1.0999999994823835 -2.8241749855063530E-010
257 1.0999999998111545 -1.0188448570603301E-010
258 1.0999999999326315 -3.5935951185647928E-011
259 1.0999999999764840 -1.2395236352614896E-011
260 1.0999999999919550 -4.1832068112667921E-012
261 1.0999999999972894 -1.3820384230990567E-012
262 1.0999999999990915 -4.4494710946019035E-013
263 1.0999999999996892 -1.3667097756552434E-013
264 1.0999999999998824 -3.8567633934992380E-014
265 1.0999999999999432 -9.5756735873923507E-015
266 1.0999999999999608 -2.0438196589691057E-015
267 1.0999999999999639 -1.0597583416876839E-015
268 1.0999999999999641 -1.1354553660939471E-015
269 1.0999999999999641 -1.0976068538908155E-015
270 1.0999999999999641 -9.0836429287515764E-016
271 1.0999999999999641 -1.0597583416876839E-015
272 1.0999999999999641 -1.0597583416876839E-015
273 1.0999999999999641 -9.8406131728142086E-016
274 1.0999999999999641 -1.1354553660939471E-015
275 1.0999999999999641 -6.8127321965636828E-016
276 1.0999999999999641 -7.1912173185949979E-016
277 1.0999999999999643 -4.5418214643757882E-016
278 1.0999999999999643 -7.1912173185949979E-016
279 1.0999999999999643 -4.5418214643757882E-016
280 1.0999999999999641 -1.0597583416876839E-015
281 1.0999999999999641 -9.8406131728142086E-016
282 1.0999999999999641 -1.0219098294845525E-015
283 1.0999999999999641 -1.0976068538908155E-015
284 1.0999999999999641 -1.1354553660939471E-015
285 1.0999999999999641 -1.0219098294845525E-015
286 1.0999999999999641 -1.3625464393127366E-015
287 1.0999999999999641 -1.4382434637189996E-015
288 1.0999999999999643 -1.7410315613440531E-015
289 1.0999999999999637 -7.5697024406263091E-016
290 1.0999999999999670 3.0278809762505110E-015
291 1.0999999999999706 5.1473976596258602E-015
292 1.0999999999999710 6.0557619525010134E-015
293 1.0999999999999712 6.3585500501260591E-015
294 1.0999999999999721 6.9262777331730248E-015
295 1.0999999999999723 6.6991866599542395E-015
296 1.0999999999999719 4.0497908057350548E-015
297 1.0999999999999677 6.4342470745323618E-016
298 1.0999999999999646 -9.5882897581266639E-016
299 1.0999999999999639 -7.9481875626576291E-016
300 1.0999999999999643 2.1952137077816263E-015
301 1.0999999999999694 4.9833874400789606E-015
302 1.0999999999999710 6.2071560013135374E-015
303 1.0999999999999717 6.5856411233448437E-015
304 1.0999999999999717 6.7748836843605070E-015
305 1.0999999999999719 5.7908223670790895E-015
306 1.0999999999999719 6.1945398305791571E-015
307 1.0999999999999719 5.6015798060634340E-015
308 1.0999999999999708 2.6872443664223319E-015
309 1.0999999999999661 -7.9481875626576252E-016
310 1.0999999999999648 -1.3751626100471127E-015
311 1.0999999999999646 -1.6779507076721660E-015
312 1.0999999999999641 -6.1819236598448171E-016
313 1.0999999999999657 2.6620120249535768E-015
314 1.0999999999999697 5.0969329766883564E-015
315 1.0999999999999701 5.7529738548759660E-015
316 1.0999999999999706 5.5006504401884272E-015
317 1.0999999999999706 7.9608037333919430E-015
318 1.0999999999999757 1.0736361294954861E-014
319 1.0999999999999766 7.1659849771261888E-015
320 1.0999999999999697 2.0185873175003455E-015
321 1.0999999999999654 1.2616170734377182E-016
322 1.0999999999999650 1.2616170734377181E-017
323 1.0999999999999650 1.2616170734377181E-017
324 1.0999999999999650 1.2616170734377181E-017
325 1.0999999999999650 -2.5232341468754361E-017
326 1.0999999999999650 -2.5232341468754361E-017
327 1.0999999999999650 1.2616170734377181E-017
328 1.0999999999999650 1.2616170734377181E-017
329 1.0999999999999650 1.2616170734377181E-017
330 1.0999999999999650 1.2616170734377181E-017
331 1.0999999999999650 1.2616170734377181E-017
332 1.0999999999999650 1.2616170734377181E-017
333 1.0999999999999650 1.2616170734377181E-017
334 1.0999999999999650 1.2616170734377181E-017
335 1.0999999999999650 -2.5232341468754361E-017
336 1.0999999999999650 -2.5232341468754361E-017
337 1.0999999999999650 -2.5232341468754361E-017
338 1.0999999999999650 1.2616170734377181E-017
339 1.0999999999999650 -2.5232341468754361E-017
340 1.0999999999999650 -2.5232341468754361E-017
341 1.0999999999999650 -2.5232341468754361E-017
342 1.0999999999999650 -2.5232341468754361E-017
343 1.0999999999999650 1.2616170734377181E-017
344 1.0999999999999650 1.2616170734377181E-017
345 1.0999999999999650 1.2616170734377181E-017
346 1.0999999999999650 1.2616170734377181E-017
347 1.0999999999999650 1.2616170734377181E-017
348 1.0999999999999650 1.2616170734377181E-017
349 1.0999999999999650 1.2616170734377181E-017
350 1.0999999999999650 1.2616170734377181E-017
351 1.0999999999999650 1.2616170734377181E-017
352 1.0999999999999650 1.2616170734377181E-017
353 1.0999999999999650 1.2616170734377181E-017
354 1.0999999999999650 1.2616170734377181E-017
355 1.0999999999999650 1.2616170734377181E-017
356 1.0999999999999650 1.2616170734377181E-017
357 1.0999999999999650 1.2616170734377181E-017
358 1.0999999999999650 1.2616170734377181E-017
359 1.0999999999999650 -2.5232341468754361E-017
360 1.0999999999999650 -2.5232341468754361E-017
361 1.0999999999999650 1.2616170734377181E-017
362 1.0999999999999650 1.2616170734377181E-017
363 1.0999999999999650 -2.5232341468754361E-017
364 1.0999999999999650 -2.5232341468754361E-017
365 1.0999999999999650 1.2616170734377181E-017
366 1.0999999999999650 1.2616170734377181E-017
367 1.0999999999999650 -2.5232341468754361E-017
368 1.0999999999999650 1.2616170734377181E-017
369 1.0999999999999650 1.2616170734377181E-017
370 1.0999999999999650 -2.5232341468754361E-017
371 1.0999999999999650 -2.5232341468754361E-017
372 1.0999999999999650 -2.5232341468754361E-017
373 1.0999999999999650 1.2616170734377181E-017
374 1.0999999999999650 1.2616170734377181E-017
375 1.0999999999999650 1.2616170734377181E-017
376 1.0999999999999650 1.2616170734377181E-017
377 1.0999999999999650 1.2616170734377181E-017
378 1.0999999999999650 -2.5232341468754361E-017
379 1.0999999999999650 -1.2616170734377181E-017
380 1.0999999999999650 -2.5232341468754361E-017
381 1.0999999999999650 -2.5232341468754361E-017
382 1.0999999999999650 -1.2616170734377181E-017
383 1.0999999999999650 1.2616170734377181E-017
384 1.0999999999999650 2.5232341468754361E-017
385 1.0999999999999650 0.0000000000000000
386 1.0999999999999650 7.5697024406263083E-017
387 1.0999999999999650 1.2616170734377181E-017
388 1.0999999999999650 1.7662639028128049E-016
389 1.0999999999999652 1.2616170734377181E-017
390 1.0999999999999650 -3.7848512203131548E-017
391 1.0999999999999648 -3.7848512203131548E-017
392 1.0999999999999648 1.2616170734377182E-017
393 1.0999999999999648 0.0000000000000000
394 1.0999999999999648 0.0000000000000000
395 1.0999999999999648 0.0000000000000000
396 1.0999999999999648 0.0000000000000000
397 1.0999999999999648 0.0000000000000000
398 1.0999999999999648 0.0000000000000000
399 1.0999999999999648 0.0000000000000000
400 1.0999999999999648 0.0000000000000000
401 1.0999999999999648 0.0000000000000000
402 1.0999999999999648 0.0000000000000000
403 1.0999999999999648 0.0000000000000000
404 1.0999999999999648 0.0000000000000000
405 1.0999999999999648 0.0000000000000000
406 1.0999999999999648 0.0000000000000000
407 1.0999999999999648 0.0000000000000000
408 1.0999999999999648 0.0000000000000000
409 1.0999999999999648 0.0000000000000000
410 1.0999999999999648 0.0000000000000000
411 1.0999999999999648 0.0000000000000000
412 1.0999999999999648 0.0000000000000000
413 1.0999999999999648 0.0000000000000000
414 1.0999999999999648 0.0000000000000000
415 1.0999999999999648 0.0000000000000000
416 1.0999999999999648 0.0000000000000000
417 1.0999999999999648 0.0000000000000000
418 1.0999999999999648 0.0000000000000000
419 1.0999999999999648 0.0000000000000000
420 1.0999999999999648 0.0000000000000000
421 1.0999999999999648 0.0000000000000000
422 1.0999999999999648 0.0000000000000000
423 1.0999999999999648 0.0000000000000000
424 1.0999999999999648 0.0000000000000000
425 1.0999999999999648 0.0000000000000000
426 1.0999999999999648 0.0000000000000000
427 1.0999999999999648 0.0000000000000000
428 1.0999999999999648 0.0000000000000000
429 1.0999999999999648 0.0000000000000000
430 1.0999999999999648 0.0000000000000000
431 1.0999999999999648 0.0000000000000000
432 1.0999999999999648 0.0000000000000000
433 1.0999999999999648 0.0000000000000000
434 1.0999999999999648 0.0000000000000000
435 1.0999999999999648 0.0000000000000000
436 1.0999999999999648 0.0000000000000000
437 1.0999999999999648 0.0000000000000000
438 1.0999999999999648 0.0000000000000000
439 1.0999999999999648 0.0000000000000000
440 1.0999999999999648 0.0000000000000000
441 1.0999999999999648 0.0000000000000000
442 1.0999999999999648 0.0000000000000000
443 1.0999999999999648 0.0000000000000000
444 1.0999999999999648 0.0000000000000000
445 1.0999999999999648 0.0000000000000000
446 1.0999999999999648 0.0000000000000000
447 1.0999999999999648 0.0000000000000000
448 1.0999999999999648 0.0000000000000000
449 1.0999999999999648 0.0000000000000000
450 1.0999999999999648 0.0000000000000000
451 1.0999999999999648 0.0000000000000000
452 1.0999999999999648 0.0000000000000000
453 1.0999999999999648 0.0000000000000000
454 1.0999999999999648 0.0000000000000000
455 1.0999999999999648 0.0000000000000000
456 1.0999999999999648 0.0000000000000000
457 1.0999999999999648 0.0000000000000000
458 1.0999999999999648 0.0000000000000000
459 1.0999999999999648 0.0000000000000000
460 1.0999999999999648 0.0000000000000000
461 1.0999999999999648 0.0000000000000000
462 1.0999999999999648 0.0000000000000000
463 1.0999999999999648 0.0000000000000000
464 1.0999999999999648 0.0000000000000000
465 1.0999999999999648 0.0000000000000000
466 1.0999999999999648 0.0000000000000000
467 1.0999999999999648 0.0000000000000000
468 1.0999999999999648 0.0000000000000000
469 1.0999999999999648 0.0000000000000000
470 1.0999999999999648 0.0000000000000000
471 1.0999999999999648 0.0000000000000000
472 1.0999999999999648 0.0000000000000000
473 1.0999999999999648 0.0000000000000000
474 1.0999999999999648 0.0000000000000000
475 1.0999999999999648 0.0000000000000000
476 1.0999999999999648 0.0000000000000000
477 1.0999999999999648 0.0000000000000000
478 1.0999999999999648 0.0000000000000000
479 1.0999999999999648 0.0000000000000000
480 1.0999999999999648 0.0000000000000000
481 1.0999999999999648 0.0000000000000000
482 1.0999999999999648 0.0000000000000000
483 1.0999999999999648 0.0000000000000000
484 1.0999999999999648 0.0000000000000000
485 1.0999999999999648 0.0000000000000000
486 1.0999999999999648 0.0000000000000000
487 1.0999999999999648 0.0000000000000000
488 1.0999999999999648 0.0000000000000000
489 1.0999999999999648 0.0000000000000000
490 1.0999999999999648 0.0000000000000000
491 1.0999999999999648 0.0000000000000000
492 1.0999999999999648 0.0000000000000000
493 1.0999999999999648 0.0000000000000000
494 1.0999999999999648 0.0000000000000000
495 1.0999999999999648 0.0000000000000000
496 1.0999999999999648 0.0000000000000000
497 1.0999999999999648 0.0000000000000000
498 1.0999999999999648 0.0000000000000000
499 1.0999999999999648 0.0000000000000000
500 1.0999999999999648 0.0000000000000000
501 1.0999999999999648 0.0000000000000000
502 1.0999999999999648 0.0000000000000000
503 1.0999999999999648 0.0000000000000000
504 1.0999999999999648 0.0000000000000000
505 1.0999999999999648 0.0000000000000000
506 1.0999999999999648 0.0000000000000000
507 1.0999999999999648 0.0000000000000000
508 1.0999999999999648 0.0000000000000000
509 1.0999999999999648 0.0000000000000000
510 1.0999999999999648 0.0000000000000000
511 1.0999999999999648 0.0000000000000000
512 1.0999999999999648 0.0000000000000000
513 1.0999999999999648 0.0000000000000000
514 1.0999999999999648 0.0000000000000000
515 1.0999999999999648 0.0000000000000000
516 1.0999999999999648 0.0000000000000000
517 1.0999999999999648 0.0000000000000000
518 1.0999999999999648 0.0000000000000000
519 1.0999999999999648 0.0000000000000000
520 1.0999999999999648 0.0000000000000000
521 1.0999999999999648 0.0000000000000000
522 1.0999999999999648 0.0000000000000000
523 1.0999999999999648 0.0000000000000000
524 1.0999999999999648 0.0000000000000000
525 1.0999999999999648 0.0000000000000000
526 1.0999999999999648 0.0000000000000000
527 1.0999999999999648 0.0000000000000000
528 1.0999999999999648 0.0000000000000000
529 1.0999999999999648 0.0000000000000000
530 1.0999999999999648 0.0000000000000000
531 1.0999999999999648 0.0000000000000000
532 1.0999999999999648 0.0000000000000000
533 1.0999999999999648 0.0000000000000000
534 1.0999999999999648 0.0000000000000000
535 1.0999999999999648 0.0000000000000000
536 1.0999999999999648 0.0000000000000000
537 1.0999999999999648 0.0000000000000000
538 1.0999999999999648 0.0000000000000000
539 1.0999999999999648 0.0000000000000000
540 1.0999999999999648 0.0000000000000000
541 1.0999999999999648 0.0000000000000000
542 1.0999999999999648 0.0000000000000000
543 1.0999999999999648 0.0000000000000000
544 1.0999999999999648 0.0000000000000000
545 1.0999999999999648 0.0000000000000000
546 1.0999999999999648 0.0000000000000000
547 1.0999999999999648 0.0000000000000000
548 1.0999999999999648 0.0000000000000000
549 1.0999999999999648 0.0000000000000000
550 1.0999999999999648 0.0000000000000000
551 1.0999999999999648 0.0000000000000000
552 1.0999999999999648 0.0000000000000000
553 1.0999999999999648 0.0000000000000000
554 1.0999999999999648 0.0000000000000000
555 1.0999999999999648 0.0000000000000000
556 1.0999999999999648 0.0000000000000000
557 1.0999999999999648 0.0000000000000000
558 1.0999999999999648 0.0000000000000000
559 1.0999999999999648 0.0000000000000000
560 1.0999999999999648 0.0000000000000000
561 1.0999999999999648 0.0000000000000000
562 1.0999999999999648 0.0000000000000000
563 1.0999999999999648 0.0000000000000000
564 1.0999999999999648 0.0000000000000000
565 1.0999999999999648 0.0000000000000000
566 1.0999999999999648 0.0000000000000000
567 1.0999999999999648 0.0000000000000000
568 1.0999999999999648 0.0000000000000000
569 1.0999999999999648 0.0000000000000000
570 1.0999999999999648 0.0000000000000000
571 1.0999999999999648 0.0000000000000000
572 1.0999999999999648 0.0000000000000000
573 1.0999999999999648 0.0000000000000000
574 1.0999999999999648 0.0000000000000000
575 1.0999999999999648 0.0000000000000000
576 1.0999999999999648 0.0000000000000000
577 1.0999999999999648 0.0000000000000000
578 1.0999999999999648 0.0000000000000000
579 1.0999999999999648 0.0000000000000000
580 1.0999999999999648 0.0000000000000000
581 1.0999999999999648 0.0000000000000000
582 1.0999999999999648 0.0000000000000000
583 1.0999999999999648 0.0000000000000000
584 1.0999999999999648 0.0000000000000000
585 1.0999999999999648 0.0000000000000000
586 1.0999999999999648 0.0000000000000000
587 1.0999999999999648 0.0000000000000000
588 1.0999999999999648 0.0000000000000000
589 1.0999999999999648 0.0000000000000000
590 1.0999999999999648 0.0000000000000000
591 1.0999999999999648 0.0000000000000000
592 1.0999999999999648 0.0000000000000000
593 1.0999999999999648 0.0000000000000000
594 1.0999999999999648 0.0000000000000000
595 1.0999999999999648 0.0000000000000000
596 1.0999999999999648 0.0000000000000000
597 1.0999999999999648 0.0000000000000000
598 1.0999999999999648 0.0000000000000000
599 1.0999999999999648 0.0000000000000000
600 1.0999999999999648 0.0000000000000000
601 1.0999999999999648 0.0000000000000000
602 1.0999999999999648 0.0000000000000000
603 1.0999999999999648 0.0000000000000000
604 1.0999999999999648 0.0000000000000000
605 1.0999999999999648 0.0000000000000000
606 1.0999999999999648 0.0000000000000000
607 1.0999999999999648 0.0000000000000000
608 1.0999999999999648 0.0000000000000000
609 1.0999999999999648 0.0000000000000000
610 1.0999999999999648 0.0000000000000000
611 1.0999999999999648 0.0000000000000000
612 1.0999999999999648 0.0000000000000000
613 1.0999999999999648 0.0000000000000000
614 1.0999999999999648 0.0000000000000000
615 1.0999999999999648 0.0000000000000000
616 1.0999999999999648 0.0000000000000000
617 1.0999999999999648 0.0000000000000000
618 1.0999999999999648 0.0000000000000000
619 1.0999999999999648 0.0000000000000000
620 1.0999999999999648 0.0000000000000000
621 1.0999999999999648 0.0000000000000000
622 1.0999999999999648 0.0000000000000000
623 1.0999999999999648 0.0000000000000000
624 1.0999999999999648 0.0000000000000000
625 1.0999999999999648 0.0000000000000000
626 1.0999999999999648 0.0000000000000000
627 1.0999999999999648 0.0000000000000000
628 1.0999999999999648 0.0000000000000000
629 1.0999999999999648 0.0000000000000000
630 1.0999999999999648 0.0000000000000000
631 1.0999999999999648 0.0000000000000000
632 1.0999999999999648 0.0000000000000000
633 1.0999999999999648 0.0000000000000000
634 1.0999999999999648 0.0000000000000000
635 1.0999999999999648 3.7848512203131548E-017
636 1.0999999999999650 0.0000000000000000
637 1.0999999999999650 0.0000000000000000
638 1.0999999999999648 -8.8313195140640258E-017
639 1.0999999999999648 1.1354553660939463E-016
640 1.0999999999999650 1.2616170734377182E-016
641 1.0999999999999650 2.5232341468754361E-017
642 1.0999999999999648 1.2616170734377181E-017
643 1.0999999999999648 1.2616170734377182E-016
644 1.0999999999999648 1.0092936587501746E-016
645 1.0999999999999650 6.3080853671885909E-017
646 1.0999999999999650 -6.3080853671885909E-017
647 1.0999999999999648 -6.3080853671885909E-017
648 1.0999999999999648 6.3080853671885909E-017
649 1.0999999999999648 6.3080853671885909E-017
650 1.0999999999999648 1.2616170734377182E-017
651 1.0999999999999648 1.2616170734377182E-017
652 1.0999999999999648 1.2616170734377182E-017
653 1.0999999999999648 1.2616170734377182E-017
654 1.0999999999999648 1.2616170734377182E-017
655 1.0999999999999648 1.2616170734377182E-017
656 1.0999999999999648 1.2616170734377182E-017
657 1.0999999999999648 1.2616170734377182E-017
658 1.0999999999999648 1.2616170734377182E-017
659 1.0999999999999648 1.2616170734377182E-017
660 1.0999999999999648 1.2616170734377182E-017
661 1.0999999999999648 1.2616170734377182E-017
662 1.0999999999999648 1.2616170734377182E-017
663 1.0999999999999648 1.2616170734377182E-017
664 1.0999999999999648 1.2616170734377182E-017
665 1.0999999999999648 1.2616170734377182E-017
666 1.0999999999999648 1.2616170734377182E-017
667 1.0999999999999648 1.2616170734377182E-017
668 1.0999999999999648 1.2616170734377182E-017
669 1.0999999999999648 1.2616170734377182E-017
670 1.0999999999999648 1.2616170734377182E-017
671 1.0999999999999648 1.2616170734377182E-017
672 1.0999999999999648 1.2616170734377182E-017
673 1.0999999999999648 1.2616170734377182E-017
674 1.0999999999999648 1.2616170734377182E-017
675 1.0999999999999648 1.2616170734377182E-017
676 1.0999999999999648 1.2616170734377182E-017
677 1.0999999999999648 1.2616170734377182E-017
678 1.0999999999999648 1.2616170734377182E-017
679 1.0999999999999648 1.2616170734377182E-017
680 1.0999999999999648 1.2616170734377182E-017
681 1.0999999999999648 1.2616170734377182E-017
682 1.0999999999999648 1.2616170734377182E-017
683 1.0999999999999648 1.2616170734377182E-017
684 1.0999999999999648 1.2616170734377182E-017
685 1.0999999999999648 1.2616170734377182E-017
686 1.0999999999999648 1.2616170734377182E-017
687 1.0999999999999648 1.2616170734377182E-017
688 1.0999999999999648 1.2616170734377182E-017
689 1.0999999999999648 1.2616170734377182E-017
690 1.0999999999999648 1.2616170734377182E-017
691 1.0999999999999648 1.2616170734377182E-017
692 1.0999999999999648 1.2616170734377182E-017
693 1.0999999999999648 1.2616170734377182E-017
694 1.0999999999999648 1.2616170734377182E-017
695 1.0999999999999648 1.2616170734377182E-017
696 1.0999999999999648 1.2616170734377182E-017
697 1.0999999999999648 1.2616170734377182E-017
698 1.0999999999999648 1.2616170734377182E-017
699 1.0999999999999648 1.2616170734377182E-017
700 1.0999999999999648 1.2616170734377182E-017
701 1.0999999999999648 1.2616170734377182E-017
702 1.0999999999999648 1.2616170734377182E-017
703 1.0999999999999648 1.2616170734377182E-017
704 1.0999999999999648 1.2616170734377182E-017
705 1.0999999999999648 1.2616170734377182E-017
706 1.0999999999999648 1.2616170734377182E-017
707 1.0999999999999648 1.2616170734377182E-017
708 1.0999999999999639 5.0464682937508737E-016
709 1.0999999999999639 9.5882897581266698E-016
710 1.0999999999999679 -1.3751626100471123E-015
711 1.0999999999999723 -5.7403576841415841E-015
712 1.0999999999999706 -7.0398232697824238E-015
713 1.0999999999999666 -3.9867099520631739E-015
714 1.0999999999999630 -1.1354553660939473E-016
715 1.0999999999999648 7.1912173185950029E-016
716 1.0999999999999701 -2.5989311712816943E-015
717 1.0999999999999714 -6.3080853671885553E-015
718 1.0999999999999714 -6.7748836843605007E-015
719 1.0999999999999699 -5.5889636353290624E-015
720 1.0999999999999674 -3.1288103421255273E-015
721 1.0999999999999635 7.5697024406263157E-017
722 1.0999999999999657 -2.5232341468754380E-017
723 1.0999999999999699 -3.3685175860786989E-015
724 1.0999999999999692 -4.6553670009851550E-015
725 1.0999999999999641 -1.6527183662034086E-015
726 1.0999999999999628 1.5517890003283960E-015
727 1.0999999999999632 1.8167285857503169E-015
728 1.0999999999999632 1.5896375125315272E-015
729 1.0999999999999639 1.5139404881252640E-015
730 1.0999999999999679 -1.4760919759221304E-015
731 1.0999999999999712 -4.8824580742039451E-015
732 1.0999999999999710 -6.3207015379229324E-015
733 1.0999999999999717 -6.0557619525010094E-015
734 1.0999999999999699 -5.7529738548759660E-015
735 1.0999999999999666 -3.4694469519537112E-015
736 1.0999999999999637 5.6772768304697316E-016
737 1.0999999999999635 2.2709107321878962E-015
738 1.0999999999999637 2.4601532932035521E-015
739 1.0999999999999643 2.3466077565941574E-015
740 1.0999999999999637 1.8545770979534487E-015
741 1.0999999999999632 1.5139404881252640E-015
742 1.0999999999999632 1.6653345369377904E-015
743 1.0999999999999635 1.6653345369377904E-015
744 1.0999999999999632 1.2490009027033429E-015
745 1.0999999999999637 1.6274860247346584E-015
746 1.0999999999999668 -9.4621280507828925E-016
747 1.0999999999999708 -3.7848512203131412E-015
748 1.0999999999999717 -7.0776717819855528E-015
749 1.0999999999999697 -5.7529738548759684E-015
750 1.0999999999999659 -4.0876393179381941E-015
751 1.0999999999999628 3.0278809762505258E-016
752 1.0999999999999626 1.5517890003283970E-015
753 1.0999999999999630 1.8545770979534491E-015
754 1.0999999999999632 1.2111523905002115E-015
755 1.0999999999999635 1.5139404881252628E-015
756 1.0999999999999608 2.7250928786254763E-015
757 1.0999999999999570 5.1852461718290500E-015
758 1.0999999999999508 9.0836429287516462E-015
759 1.0999999999999330 1.8962104613769197E-014
760 1.0999999999998737 4.9354459912885671E-014
761 1.0999999999996835 1.4416498298174657E-013
762 1.0999999999990924 4.4744511126559968E-013
763 1.0999999999972951 1.3783671174153405E-012
764 1.0999999999919581 4.1798382936806890E-012
765 1.0999999999764876 1.2392208471638557E-011
766 1.0999999999326349 3.5934361548135223E-011
767 1.0999999998111551 1.0188236618934955E-010
768 1.0999999994823879 2.8241386509346186E-010
769 1.0999999986133722 7.6515873236322544E-010
770 1.0999999963708298 2.0256384107664132E-009
771 1.0999999907233973 5.2380793515529315E-009
772 1.0999999768504964 1.3225957838824182E-008
773 1.0999999436242913 3.2595801398085834E-008
774 1.0999998660771202 7.8378718619533741E-008
775 1.0999996898078062 1.8380016145555980E-007
776 1.0999992998264021 4.2014528252420900E-007
777 1.0999984606134721 9.3570168410154460E-007
778 1.0999967053737916 2.0291786295025420E-006
779 1.0999931402228975 4.2824202158280823E-006
780 1.0999861143499901 8.7895112051447590E-006
781 1.0999726939245364 1.7532555343106832E-005
782 1.0999478742581925 3.3963156574967137E-005
783 1.0999034860130312 6.3842763222395307E-005
784 1.0998268158214528 1.1635943858913536E-004
785 1.0996990848798429 2.0545708594010422E-004
786 1.0994941068475468 3.5117867642757748E-004
787 1.0991776342419202 5.8065668851802529E-004
788 1.0987080035022745 9.2824316619151024E-004
789 1.0980385751360047 1.4342604182892569E-003
790 1.0971220512764228 2.1420733635397855E-003
791 1.0959160976489120 3.0936582602548979E-003
792 1.0943890545287647 4.3244386606401085E-003
793 1.0925242478300916 5.8586038248127515E-003
794 1.0903217363723565 7.7061412723550219E-003
795 1.0877971571692016 9.8623237517488620E-003
796 1.0849782573244671 1.2309600800901651E-002
797 1.0819002878054615 1.5021136618026924E-002
798 1.0786014814529137 1.7964914221572325E-002
799 1.0751194617773367 2.1107447032091942E-002
800 1.0714889130805336 2.4416532151351689E-002
801 1.0677404290431394 2.7862904839682779E-002
802 1.0639002447010355 3.1420948189302099E-002
803 1.0599905198850832 3.5068735396697470E-002
804 1.0560299039348213 3.8787677439347516E-002
805 1.0520342027240890 4.2561982437842788E-002
806 1.0480170503637509 4.6378055072591337E-002
807 1.0439905462096724 5.0223900290525349E-002
808 1.0399658545061055 5.4088551277193045E-002
809 1.0359537857714305 5.7961513914651645E-002
810 1.0319653925887249 6.1832202678073843E-002
811 1.0280126228043140 6.5689330734979096E-002
812 1.0241090833118087 6.9520206113514837E-002
813 1.0202709786301685 7.3309874248777177E-002
814 1.0165182985914996 7.7040035363757198E-002
815 1.0128763316805893 8.0687657320118678E-002
816 1.0093775575709032 8.4223212995725230E-002
817 1.0060638868598597 8.7608523729415758E-002
818 1.0029889963751812 9.0794343026378593E-002
819 1.0002200373164802 9.3718166476211076E-002
820 0.99783713059607904 9.6303443469586400E-002
821 0.99592779111081542 9.8462490046941437E-002
822 0.99457226592637848 0.10010672166960012
823 0.99381653095159539 0.10116814676562425
824 0.99363568360960985 0.10163265764307945
825 0.99390373939667043 0.10157550687527114
826 0.99439933852965046 0.10117488058703016
827 0.99486988321976078 0.10067559744979883
828 0.99513454485098118 0.10030111415974007
829 0.99515876535220171 0.10016028053058000
830 0.99504030573540148 0.10021650234019094
831 0.99491787076905369 0.10034442209472567
832 0.99487535972807573 0.10042859673291185
833 0.99490784830776646 0.10043051940703324
834 0.99495800965327319 0.10038539862741114
835 0.99497863692137434 0.10034874462398376
836 0.99496645646566440 0.10034584944360715
837 0.99494794030443479 0.10036291447626734
838 0.99494401325180215 0.10037448646675176
839 0.99495260271475416 0.10037133787026713
840 0.99495986248877111 0.10036272164585364
841 0.99495916826560282 0.10035954729181296
842 0.99495535209163710 0.10036225727548960
843 0.99495469770421963 0.10036462092890579
844 0.99495706398989125 0.10036353616542679
845 0.99495864764063913 0.10036139135288660
846 0.99495819744981540 0.10036089524768237
847 0.99495760148297918 0.10036152834240224
848 0.99495812632479541 0.10036153719129462
849 0.99495893869316443 0.10036078573636943
850 0.99495911779596724 0.10036028020945900
851 0.99495902202453834 0.10036027482935811
852 0.99495925221500392 0.10036020454449966
853 0.99495964468020559 0.10035985848876471
854 0.99495982885106860 0.10035955825635634
855 0.99495990032153103 0.10035943841760460
856 0.99496008445328354 0.10035930405446521
857 0.99496031203313440 0.10035908011721785
858 0.99496045205278849 0.10035888833548459
859 0.99496056381074816 0.10035876042860734
860 0.99496072014575321 0.10035861713137989
861 0.99496087189463323 0.10035845145214714
862 0.99496098520522314 0.10035831235448586
863 0.99496109982170922 0.10035819206194786
864 0.99496122669009879 0.10035806170878504
865 0.99496133818915466 0.10035793376666814
866 0.99496143731290931 0.10035782148184119
867 0.99496154103330603 0.10035771186668395
868 0.99496164133739351 0.10035760097999005
869 0.99496173130410415 0.10035749801870063
870 0.99496181965464836 0.10035740097078236
871 0.99496190713943022 0.10035730448461637
872 0.99496198819071480 0.10035721199972816
873 0.99496206568133938 0.10035712472997409
874 0.99496214201738931 0.10035703942598255
875 0.99496221428802756 0.10035695677586855
876 0.99496228302898149 0.10035687810947368
877 0.99496235014230305 0.10035680182648292
878 0.99496241433394295 0.10035672777313434
879 0.99496247551752814 0.10035665679250753
880 0.99496253489337250 0.10035658811797056
881 0.99496259190946545 0.10035652147143610
882 0.99496264642787735 0.10035645730380345
883 0.99496269916631475 0.10035639521080436
884 0.99496274987385203 0.10035633497550391
885 0.99496279848745561 0.10035627681803742
886 0.99496284543865265 0.10035622048845629
887 0.99496289059589638 0.10035616584798500
888 0.99496293396916113 0.10035611299136861
889 0.99496297582129012 0.10035606174227660
890 0.99496301607491144 0.10035601201955736
891 0.99496305478675384 0.10035596384899345
892 0.99496309211477274 0.10035591709875351
893 0.99496312801558462 0.10035587172322875
894 0.99496316256798711 0.10035582770883608
895 0.99496319586168569 0.10035578495741075
896 0.99496322788160274 0.10035574344173763
897 0.99496325870924551 0.10035570312639913
898 0.99496328839109471 0.10035566394114756
899 0.99496331693687967 0.10035562586490483
900 0.99496334441702983 0.10035558885287374
901 0.99496337085477338 0.10035555285709644
902 0.99496339627852926 0.10035551785508595
903 0.99496342074036837 0.10035548380215845
904 0.99496344425617766 0.10035545066577715
905 0.99496346686363857 0.10035541841930477
906 0.99496348859653005 0.10035538702440872
907 0.99496350947350587 0.10035535645660673
908 0.99496352953132572 0.10035532668658875
909 0.99496354879160853 0.10035529768453884
910 0.99496356727849078 0.10035526942820665
911 0.99496358502099924 0.10035524188929758
912 0.99496360203681722 0.10035521504485971
913 0.99496361835205138 0.10035518887237280
914 0.99496363398731236 0.10035516334763740
915 0.99496364896160050 0.10035513845107576
916 0.99496366329774233 0.10035511416071301
917 0.99496367701205568 0.10035509045686769
918 0.99496369012466712 0.10035506732087794
919 0.99496370265308942 0.10035504473321724
920 0.99496371461346123 0.10035502267698722
921 0.99496372602384830 0.10035500113430967
922 0.99496373689860251 0.10035498008871974
923 0.99496374725409564 0.10035495952438669
924 0.99496375710479001 0.10035493942533039
925 0.99496376646463891 0.10035491977707588
926 0.99496377534817038 0.10035490056474856
927 0.99496378376781847 0.10035488177455101
928 0.99496379173717830 0.10035486339295414
929 0.99496379926821454 0.10035484540670458
930 0.99496380637303616 0.10035482780337751
931 0.99496381306343529 0.10035481057046808
932 0.99496381935023614 0.10035479369629954
933 0.99496382524474059 0.10035477716926820
934 0.99496383075702211 0.10035476097825885
935 0.99496383589752480 0.10035474511253646
936 0.99496384067592147 0.10035472956154240
937 0.99496384510171465 0.10035471431525918
938 0.99496384918423120 0.10035469936373884
939 0.99496385293216549 0.10035468469753560
940 0.99496385635438800 0.10035467030734667
941 0.99496385945902499 0.10035465618420084
942 0.99496386225434563 0.10035464231940543
943 0.99496386474808673 0.10035462870445032
944 0.99496386694788008 0.10035461533116970
945 0.99496386886111621 0.10035460219151775
946 0.99496387049486046 0.10035458927779098
947 0.99496387185613511 0.10035457658240307
948 0.99496387295153077 0.10035456409805162
949 0.99496387378766893 0.10035455181759242
950 0.99496387437075562 0.10035453973409776
951 0.99496387470698922 0.10035452784082978
952 0.99496387480225235 0.10035451613120819
953 0.99496387466232639 0.10035450459886872
954 0.99496387429279620 0.10035449323757115
955 0.99496387369905870 0.10035448204128955
956 0.99496387288641364 0.10035447100410597
957 0.99496387185990820 0.10035446012029769
958 0.99496387062455027 0.10035444938425832
959 0.99496386918508462 0.10035443879055149
960 0.99496386754623423 0.10035442833385952
961 0.99496386571246931 0.10035441800900820
962 0.99496386368822931 0.10035440781094630
963 0.99496386147773730 0.10035439773475520
964 0.99496385908516227 0.10035438777563525
965 0.99496385651449559 0.10035437792889557
966 0.99496385376964480 0.10035436818997502
967 0.99496385085439376 0.10035435855440407
968 0.99496384777240632 0.10035434901784523
969 0.99496384452726239 0.10035433957603383
970 0.99496384112239933 0.10035433022482863
971 0.99496383756119067 0.10035432096016404
972 0.99496383384687204 0.10035431177809484
973 0.99496382998262822 0.10035430267474024
974 0.99496382597149735 0.10035429364632956
975 0.99496382181648291 0.10035428468915701
976 0.99496381752043872 0.10035427579962029
977 0.99496381308619342 0.10035426697417940
978 0.99496380851643340 0.10035425820938343
979 0.99496380381381866 0.10035424950185143
980 0.99496379898087373 0.10035424084827425
981 0.99496379402009250 0.10035423224541908
982 0.99496378893385662 0.10035422369011776
983 0.99496378372450267 0.10035421517927054
984 0.99496377839426731 0.10035420670984535
985 0.99496377294534699 0.10035419827886445
986 0.99496376737983128 0.10035418988341716
987 0.99496376169978529 0.10035418152065070
988 0.99496375590717456 0.10035417318776722
989 0.99496375000392068 0.10035416488202832
990 0.99496374399186227 0.10035415660074656
991 0.99496373787280423 0.10035414834128596
992 0.99496373164846053 0.10035414010106342
993 0.99496372532051924 0.10035413187754667
994 0.99496371889058088 0.10035412366824378
995 0.99496371236021741 0.10035411547071540
996 0.99496370573091397 0.10035410728256421
997 0.99496369900413750 0.10035409910143797
998 0.99496369218126923 0.10035409092502412
999 0.99496368526367174 0.10035408275105352
1000 0.99496367825262522 0.10035407457729247
1001 0.99496367114938522 0.10035406640155387
1002 0.99496366395514002 0.10035405822167785
1003 0.99496365667105358 0.10035405003554596
1004 0.99496364929821379 0.10035404184106715
1005 0.99496364183769004 0.10035403363619505
1006 0.99496363429048507 0.10035402541890732
1007 0.99496362665757720 0.10035401718722210
1008 0.99496361893988305 0.10035400893917537
1009 0.99496361113829501 0.10035400067284213
1010 0.99496360325364108 0.10035399238632263
1011 0.99496359528673528 0.10035398407774899
1012 0.99496358723832745 0.10035397574526950
1013 0.99496357910914468 0.10035396738706709
1014 0.99496357089986387 0.10035395900134279
1015 0.99496356261112850 0.10035395058633124
1016 0.99496355424354355 0.10035394214027892
1017 0.99496354579767632 0.10035393366146531
1018 0.99496353727406406 0.10035392514817876
1019 0.99496352867318871 0.10035391659873759
1020 0.99496351999552235 0.10035390801147452
1021 0.99496351124147409 0.10035389938474358
1022 0.99496350241144671 0.10035389071691911
1023 0.99496349350578206 0.10035388200638649
1024 0.99496348452481265 0.10035387325155079
1025 0.99496347546881359 0.10035386445084302
1026 0.99496346633804977 0.10035385560268965
1027 0.99496345713273526 0.10035384670552298
1028 0.99496344785305979 0.10035383775785549
1029 0.99496343849918067 0.10035382875816359
1030 0.99496342907123059 0.10035381970480625
1031 0.99496341956929368 0.10035381059641182
1032 0.99496340999341870 0.10035380143172018
1033 0.99496340034368225 0.10035379220862711
1034 0.99496339062005679 0.10035378292580550
1035 0.99496338082245150 0.10035377358332254
1036 0.99496337095093024 0.10035376417735446
1037 0.99496336100543981 0.10035375470554590
1038 0.99496335098543454 0.10035374517405707
1039 0.99496334089132288 0.10035373557296925
1040 0.99496333072321075 0.10035372589340683
1041 0.99496332047896485 0.10035371616745124
1042 0.99496331016065609 0.10035370636072019
1043 0.99496329976934161 0.10035369643827315
1044 0.99496328929651523 0.10035368653809049
1045 0.99496327875232238 0.10035367650987281
1046 0.99496326813948688 0.10035366625590306
1047 0.99496325742525227 0.10035365631758662
1048 0.99496324666006219 0.10035364596078755
1049 0.99496323583151391 0.10035363517845249
1050 0.99496322483363930 0.10035362578522913
1051 0.99496321389829190 0.10035361434373941
1052 0.99496320283347806 0.10035360307643997
1053 0.99496319144492218 0.10035359592261255
1054 0.99496318059370503 0.10035357964055715
1055 0.99496316898325532 0.10035357173626475
1056 0.99496315722377460 0.10035356752921173
1057 0.99496314714901302 0.10035353540768868
1058 0.99496313335132758 0.10035355372267406
1059 0.99496312323691916 0.10035352711837639
1060 0.99496311326513753 0.10035348218975414
1061 0.99496309388967108 0.10035358062570816
1062 0.99496309507423963 0.10035339714837394
1063 0.99496307022411257 0.10035353121705963
1064 0.99496305822982078 0.10035356755797109
1065 0.99496307501433490 0.10035311821254717
1066 0.99496299338665872 0.10035403702692458
1067 0.99496308354192364 0.10035275818154187
1068 0.99496297569311642 0.10035377505622939
1069 0.99496297092698438 0.10035400630953810
1070 0.99496314971344946 0.10035115545702668
1071 0.99496263751305225 0.10035772210429150
1072 0.99496347759655990 0.10034717398868363
1073 0.99496235802237809 0.10036000181780090
1074 0.99496337327212769 0.10034927664412906
1075 0.99496304478510111 0.10035000954982061
1076 0.99496166979704825 0.10037052446747921
1077 0.99496595163424972 0.10031461431083849
1078 0.99495726255542150 0.10042127756867748
1079 0.99497174213395023 0.10024919189574313
1080 0.99495015866129266 0.10049799196174300
1081 0.99497954050691839 0.10016669646460628
1082 0.99494211099632790 0.10057864104203200
1083 0.99498683267227694 0.10009618849241336
1084 0.99493614957240661 0.10063059952195283
1085 0.99499051233192781 0.10006955969494895
1086 0.99493512642272164 0.10062715221176334
1087 0.99498846650842476 0.10010462313666618
1088 0.99494018641620929 0.10056187094809281
1089 0.99498068703455722 0.10019561542008983
1090 0.99495016095313771 0.10045180770242448
1091 0.99496926252415407 0.10031651725165762
1092 0.99496219698225452 0.10032857251982377
1093 0.99495735755803916 0.10043385843889369
1094 0.99497310709995546 0.10022386550180273
1095 0.99494784946253811 0.10052069133913552
1096 0.99498060677290423 0.10015783658293655
1097 0.99494235307141754 0.10056468366674878
1098 0.99498388261844739 0.10013503244160403
1099 0.99494099181590689 0.10056825751402976
1100 0.99498343965143576 0.10014748727832276
1101 0.99494280035481808 0.10054322343496311
1102 0.99498052791815095 0.10018128492591585
1103 0.99494638031552274 0.10050402231643564
1104 0.99497652225663047 0.10022272236246051
1105 0.99495045610878008 0.10046270454105714
1106 0.99497250235438650 0.10026192868796477
1107 0.99495416455092989 0.10042675231359482
1108 0.99496909824334767 0.10029374846431070
1109 0.99495709296165002 0.10039923719958828
1110 0.99496653619550945 0.10031684226956446
1111 0.99495916997845224 0.10038016271855600
1112 0.99496477626590285 0.10033215621624081
1113 0.99496051586540313 0.10036798106797122
1114 0.99496365335823744 0.10034155432959628
1115 0.99496131863222348 0.10036073306417466
1116 0.99496297765340713 0.10034693552676932
1117 0.99496175857244329 0.10035668025411075
1118 0.99496258720838249 0.10034982380831596
1119 0.99496197596625802 0.10035453309725208
1120 0.99496236467065657 0.10035127817032181
1121 0.99496206635188256 0.10035344429898826
1122 0.99496223417443952 0.10035196086318335
1123 0.99496208860721869 0.10035290698794370
1124 0.99496215087933271 0.10035225228902621
1125 0.99496207616642984 0.10035264069394946
1126 0.99496209020292214 0.10035235568193088
1127 0.99496204671467336 0.10035250038559024
1128 0.99496203952502071 0.10035237289297179
1129 0.99496200903031118 0.10035241546297710
1130 0.99496199272404862 0.10035235209259884
1131 0.99496196722771668 0.10035235339518682
1132 0.99496194697004947 0.10035231487003458
1133 0.99496192312152298 0.10035229992953526
1134 0.99496190101605708 0.10035227042231222
1135 0.99496187744907005 0.10035224909213226
1136 0.99496185432316453 0.10035222248226193
1137 0.99496183049300990 0.10035219847025639
1138 0.99496180663438438 0.10035217247708347
1139 0.99496178234532051 0.10035214712342377
1140 0.99496175783156160 0.10035212090474707
1141 0.99496173298737012 0.10035209467363872
1142 0.99496170785835536 0.10035206792725818
1143 0.99496168238820670 0.10035204094183349
1144 0.99496165662895075 0.10035201356572780
1145 0.99496163053191788 0.10035198585202636
1146 0.99496160408575995 0.10035195777013624
1147 0.99496157732945478 0.10035192934143046
1148 0.99496155021639943 0.10035190051450101
1149 0.99496152272126293 0.10035187131789586
1150 0.99496149490717789 0.10035184174831931
1151 0.99496146671155039 0.10035181175411610
1152 0.99496143809577542 0.10035178136456521
1153 0.99496140915208475 0.10035175058994988
1154 0.99496137980657762 0.10035171935354291
1155 0.99496134998980423 0.10035168769271295
1156 0.99496131983619696 0.10035165563890848
1157 0.99496128927094651 0.10035162308329944
1158 0.99496125816622116 0.10035159006108790
1159 0.99496122670864617 0.10035155664705997
1160 0.99496119485218515 0.10035152269279927
1161 0.99496116236935439 0.10035148820697321
1162 0.99496112949343551 0.10035145333921777
1163 0.99496109626997731 0.10035141790862832
1164 0.99496106232514270 0.10035138184570805
1165 0.99496102788920759 0.10035134540827656
1166 0.99496099320674147 0.10035130842854786
1167 0.99496095773906124 0.10035127067316109
1168 0.99496092157533134 0.10035123251158061
1169 0.99496088529525206 0.10035119390901046
1170 0.99496084828456666 0.10035115436900170
1171 0.99496081022816751 0.10035111427601535
1172 0.99496077211231571 0.10035107394326351
1173 0.99496073356886761 0.10035103259085033
1174 0.99496069354171124 0.10035099032269078
1175 0.99496065320421256 0.10035094803843302
1176 0.99496061306767536 0.10035090493444401
1177 0.99496057121505688 0.10035086031353117
1178 0.99496052818176162 0.10035081563161177
1179 0.99496048606672971 0.10035077083063727
1180 0.99496044281958129 0.10035072397011052
1181 0.99496039687500348 0.10035067622336898
1182 0.99496035176074271 0.10035062941538370
1183 0.99496030747437703 0.10035058091175589
1184 0.99496025933599486 0.10035052965313573
1185 0.99496020974462940 0.10035047961631148
1186 0.99496016355647954 0.10035043014217490
1187 0.99496011517941274 0.10035037619239077
1188 0.99496006077441312 0.10035032090219205
1189 0.99496000935690665 0.10035026951581565
1190 0.99495996203748704 0.10035021555149859
1191 0.99495990637613052 0.10035015453934180
1192 0.99495984567280460 0.10035009677236532
1193 0.99495979508956500 0.10035004441085517
1194 0.99495974486426186 0.10034998282888875
1195 0.99495967799095564 0.10034991373312864
1196 0.99495961258838184 0.10034985616379097
1197 0.99495956598456259 0.10034980240699859
1198 0.99495950932211918 0.10034972869608512
1199 0.99495942643264268 0.10034965093724439
1200 0.99495935937052349 0.10034959770704392
1201 0.99495932118832164 0.10034954188033000
1202 0.99495925307668820 0.10034944924304587
1203 0.99495914663412410 0.10034936149854805
1204 0.99495908188593529 0.10034931977344184
1205 0.99495906104296350 0.10034926302201833
1206 0.99495897591680071 0.10034913988567057
1207 0.99495883050743283 0.10034903631782628
1208 0.99495877074429062 0.10034901960607730
1209 0.99495878829173767 0.10034897146147560
1210 0.99495868503502216 0.10034879754988481
1211 0.99495846636041751 0.10034865621103731
1212 0.99495840196089746 0.10034868734464912
1213 0.99495850537061492 0.10034868530003717
1214 0.99495840947540759 0.10034843302197059
1215 0.99495804847087477 0.10034818398520148
1216 0.99495791531072730 0.10034828097057050
1217 0.99495818864183283 0.10034843802224998
1218 0.99495822629661723 0.10034811527647713
1219 0.99495763258531411 0.10034757836638274
1220 0.99495719306932651 0.10034765412668546
1221 0.99495768047742850 0.10034821835482262
1222 0.99495824423783008 0.10034806820922813
1223 0.99495751699378077 0.10034695025918400
1224 0.99495618378200334 0.10034646708285890
1225 0.99495643451338733 0.10034763941914275
1226 0.99495823666301664 0.10034863673854318
1227 0.99495848028507605 0.10034713749391708
1228 0.99495570534016897 0.10034460536833369
1229 0.99495359365875735 0.10034516376215874
1230 0.99495623885998952 0.10034900514137364
1231 0.99496069065539661 0.10035023572592687
1232 0.99495923490703120 0.10034490430192619
1233 0.99495126489607821 0.10033912157603062
1234 0.99494769418878004 0.10034293881129386
1235 0.99495703843041172 0.10035440174132733
1236 0.99496924394314312 0.10035688416638071
1237 0.99496386545715965 0.10034043715904117
1238 0.99493998496001523 0.10032256163966131
1239 0.99492816046098598 0.10033334441228624
1240 0.99495581111559672 0.10037144107580849
1241 0.99499927701615987 0.10038803074893261
1242 0.99499374137030416 0.10034027016713079
1243 0.99491648885027772 0.10026638405191610
1244 0.99485030477022418 0.10027340925188694
1245 0.99491357378311063 0.10040494603233276
1246 0.99508913345407102 0.10052734967589766
1247 0.99516242404465816 0.10042924974005860
1248 0.99493834603982156 0.10011328906377880
1249 0.99457185200239662 9.9940617439435678E-002
1250 0.99455959449495024 0.10029972867293600
1251 0.99518152976257312 0.10099675259020417
1252 0.99589309032297912 0.10114618136562624
1253 0.99560170894126054 0.10009627967970151
1254 0.99403300955514673 9.8630556353316176E-002
1255 0.99273971011156759 9.8764941105381407E-002
1256 0.99395986328001318 0.10146907356035412
1257 0.99763049153601790 0.10430294336359275
1258 0.99966817199256197 0.10283114800229685
1259 0.99558434408592156 9.6204177575597738E-002
1260 0.98741067707855679 9.0706830811090308E-002
1261 0.98438930695065641 9.5403842972797526E-002
1262 0.99460383155114818 0.11012318303200239
1263 1.0118972754400657 0.11774470151123397
1264 1.0119622328753275 0.10084039824762023
1265 0.98247812208658802 6.4866667419996735E-002
1266 0.94442298925182000 3.1730931576117880E-002
1267 0.91902226907911744 1.2848032023829796E-002
1268 0.90718448932652951 4.7283884104081814E-003
1269 0.90256812980470347 1.6725771181676399E-003
1270 0.90089828658474902 5.8255162523370276E-004
1271 0.90031144960882170 2.0155030125477603E-004
1272 0.90010750224084546 6.9459103545760670E-005
1273 0.90003698088071937 2.3855195093118623E-005
1274 0.90001267673135144 8.1616556158751593E-006
1275 0.90000432745355941 2.7796507187817322E-006
1276 0.90000146987179286 9.4149852108159716E-007
1277 0.90000049627907175 3.1683288216865981E-007
1278 0.90000016638934255 1.0582055853574206E-007
1279 0.90000005533813698 3.5041798919872572E-008
1280 0.90000001823791631 1.1493111483461194E-008
1281 0.90000000595038698 3.7299416209446421E-009
1282 0.90000000192010399 1.1966991274076317E-009
1283 0.90000000061224994 3.7924598633917647E-010
1284 0.90000000019274518 1.1862353690674846E-010
1285 0.90000000005985448 3.6594523706415610E-011
1286 0.90000000001831160 1.1127904153587327E-011
1287 0.90000000000550739 3.3333058535493049E-012
1288 0.90000000000161584 9.8097456084089947E-013
1289 0.90000000000044988 2.8232046330357832E-013
1290 0.90000000000010683 7.9149649797232211E-014
1291 0.90000000000001001 2.1279274638649098E-014
1292 0.89999999999998204 4.7647071473497577E-015
1293 0.89999999999997415 1.2952601953960547E-015
1294 0.89999999999997260 1.8503717077086505E-016
1295 0.89999999999997060 1.7578531223232194E-015
1296 0.89999999999996982 2.3129646346358188E-015
1297 0.89999999999997060 2.5905203907921190E-015
1298 0.89999999999997260 1.1102230246251909E-015
1299 0.89999999999997227 6.0137080500531189E-016
1300 0.89999999999997304 -6.9388939039074384E-016
1301 0.89999999999997260 -9.2518585385432489E-017
1302 0.89999999999997238 -2.3129646346358135E-016
1303 0.89999999999997216 -8.3266726846889373E-016
1304 0.89999999999996916 -3.0531133177192882E-015
1305 0.89999999999996949 -4.9497443181206689E-015
1306 0.89999999999996683 -7.3089682454492165E-015
1307 0.89999999999996561 -5.8749301719750073E-015
1308 0.89999999999996749 -3.0531133177192838E-015
1309 0.89999999999997093 1.3877787807814893E-016
1310 0.89999999999997271 -2.3129646346358125E-016
1311 0.89999999999997282 6.9388939039074384E-016
1312 0.89999999999997138 4.6259292692716269E-017
1313 0.89999999999997127 2.0354088784795194E-015
1314 0.89999999999997304 -4.6259292692716269E-016
1315 0.89999999999997293 -5.5511151231259503E-016
1316 0.89999999999997282 -1.2027416100106218E-015
1317 0.89999999999997393 7.4014868308345853E-016
1318 0.89999999999997427 1.0639637319324709E-015
1319 0.89999999999997649 2.4517425127139511E-015
1320 0.89999999999997493 2.1741867565576573E-015
1321 0.89999999999997382 1.6653345369377859E-015
1322 0.89999999999997149 -1.0639637319324767E-015
1323 0.89999999999997005 -2.3129646346358215E-015
1324 0.89999999999996938 -3.3769283665682978E-015
1325 0.89999999999996894 -3.2381504884901513E-015
1326 0.89999999999996960 -4.8572257327352326E-015
1327 0.89999999999996783 -6.3992021558257882E-015
1328 0.89999999999996583 -6.7538567331366217E-015
1329 0.89999999999996616 -5.6590534727423295E-015
1330 0.89999999999996672 -6.8001160258293386E-015
1331 0.89999999999996594 -6.4763009769803246E-015
1332 0.89999999999996649 -4.8572257327352318E-015
1333 0.89999999999996994 -1.4802973661669222E-015
1334 0.89999999999997249 -1.8503717077086503E-016
1335 0.89999999999997282 2.3129646346358125E-016
1336 0.89999999999997271 -5.0885221961987867E-016
1337 0.89999999999997271 -6.0137080500531150E-016
1338 0.89999999999997193 -1.3415194880887727E-015
1339 0.89999999999997315 1.8041124150159299E-015
1340 0.89999999999997571 1.9428902930940772E-015
1341 0.89999999999997393 9.2518585385432499E-016
1342 0.89999999999997293 -8.7892656116160882E-016
1343 0.89999999999997282 2.1587669923267591E-016
1344 0.89999999999997282 -7.8640797577617628E-016
1345 0.89999999999997282 -3.2381504884901369E-016
1346 0.89999999999997282 -7.8640797577617628E-016
1347 0.89999999999997282 -5.7053127654350062E-016
1348 0.89999999999997282 -7.4014868308346011E-016
1349 0.89999999999997282 -6.0137080500531130E-016
1350 0.89999999999997271 -6.9388939039074394E-016
1351 0.89999999999997282 -1.5419764230905420E-016
1352 0.89999999999997271 -7.4014868308346021E-016
1353 0.89999999999997282 -2.0045693500177044E-016
1354 0.89999999999997282 -8.7892656116160882E-016
1355 0.89999999999997282 -1.0793834961633795E-016
1356 0.89999999999997271 -6.4763009769802767E-016
1357 0.89999999999997282 -2.3129646346358125E-016
1358 0.89999999999997282 -7.8640797577617628E-016
1359 0.89999999999997282 3.0839528461810836E-017
1360 0.89999999999997282 -6.0137080500531130E-016
1361 0.89999999999997282 -2.0045693500177044E-016
1362 0.89999999999997282 -6.4763009769802737E-016
1363 0.89999999999997282 -2.7755575615629752E-016
1364 0.89999999999997282 -7.4014868308346011E-016
1365 0.89999999999997271 -4.1633363423444637E-016
1366 0.89999999999997282 -7.8640797577617628E-016
1367 0.89999999999997282 -2.0045693500177047E-016
1368 0.89999999999997271 -6.0137080500531130E-016
1369 0.89999999999997271 -3.8549410577263554E-016
1370 0.89999999999997282 -8.7892656116160882E-016
1371 0.89999999999997282 -2.4671622769448674E-016
1372 0.89999999999997282 -7.4014868308346011E-016
1373 0.89999999999997282 -4.1633363423444628E-016
1374 0.89999999999997271 -7.5556844731436560E-016
1375 0.89999999999997282 -1.5419764230905420E-016
1376 0.89999999999997271 -7.5556844731436550E-016
1377 0.89999999999997282 -2.9297552038720296E-016
1378 0.89999999999997282 -6.0137080500531130E-016
1379 0.89999999999997282 -2.0045693500177047E-016
1380 0.89999999999997271 -7.4014868308346021E-016
1381 0.89999999999997271 -4.1633363423444637E-016
1382 0.89999999999997271 -7.5556844731436560E-016
1383 0.89999999999997271 -6.1679056923621684E-017
1384 0.89999999999997282 -6.6304986192893306E-016
1385 0.89999999999997271 -3.8549410577263545E-016
1386 0.89999999999997271 -6.0137080500531140E-016
1387 0.89999999999997271 -2.4671622769448669E-016
1388 0.89999999999997271 -6.9388939039074394E-016
1389 0.89999999999997271 -2.3129646346358130E-016
1390 0.89999999999997282 -4.7801269115806798E-016
1391 0.89999999999997271 -2.4671622769448669E-016
1392 0.89999999999997282 -7.0930915462164923E-016
1393 0.89999999999997282 -1.8503717077086503E-016
1394 0.89999999999997271 -4.3175339846535181E-016
1395 0.89999999999997271 -1.8503717077086505E-016
1396 0.89999999999997271 -4.7801269115806808E-016
1397 0.89999999999997282 -2.0045693500177044E-016
1398 0.89999999999997282 -6.1679056923621669E-016
1399 0.89999999999997282 -2.0045693500177044E-016
1400 0.89999999999997282 -6.1679056923621669E-016
1401 0.89999999999997271 -2.0045693500177047E-016
1402 0.89999999999997271 -4.6259292692716259E-016
1403 0.89999999999997282 -2.9297552038720301E-016
1404 0.89999999999997282 -5.7053127654350042E-016
1405 0.89999999999997271 -2.0045693500177047E-016
1406 0.89999999999997271 -3.7007434154173010E-016
1407 0.89999999999997282 -3.0839528461810840E-016
1408 0.89999999999997271 -5.0885221961987876E-016
1409 0.89999999999997271 -2.4671622769448674E-016
1410 0.89999999999997282 -5.0885221961987886E-016
1411 0.89999999999997271 -3.8549410577263554E-016
1412 0.89999999999997271 -5.0885221961987886E-016
1413 0.89999999999997271 -3.3923481307991927E-016
1414 0.89999999999997271 -5.3969174808168974E-016
1415 0.89999999999997271 -1.5419764230905415E-016
1416 0.89999999999997304 -6.1679056923621635E-017
1417 0.89999999999997338 1.3877787807814866E-016
1418 0.89999999999997349 0.0000000000000000
1419 0.89999999999997349 1.2335811384724324E-016
1420 0.89999999999997349 1.5419764230905406E-017
1421 0.89999999999997349 4.6259292692716220E-017
1422 0.89999999999997349 1.5419764230905406E-017
1423 0.89999999999997349 0.0000000000000000
1424 0.89999999999997349 0.0000000000000000
1425 0.89999999999997349 0.0000000000000000
1426 0.89999999999997349 0.0000000000000000
1427 0.89999999999997349 0.0000000000000000
1428 0.89999999999997349 0.0000000000000000
1429 0.89999999999997349 0.0000000000000000
1430 0.89999999999997349 0.0000000000000000
1431 0.89999999999997349 0.0000000000000000
1432 0.89999999999997349 0.0000000000000000
1433 0.89999999999997349 0.0000000000000000
1434 0.89999999999997349 0.0000000000000000
1435 0.89999999999997349 0.0000000000000000
1436 0.89999999999997349 0.0000000000000000
1437 0.89999999999997349 0.0000000000000000
1438 0.89999999999997349 0.0000000000000000
1439 0.89999999999997349 0.0000000000000000
1440 0.89999999999997349 0.0000000000000000
1441 0.89999999999997349 0.0000000000000000
1442 0.89999999999997349 0.0000000000000000
1443 0.89999999999997349 0.0000000000000000
1444 0.89999999999997349 0.0000000000000000
1445 0.89999999999997349 0.0000000000000000
1446 0.89999999999997349 0.0000000000000000
1447 0.89999999999997349 0.0000000000000000
1448 0.89999999999997349 0.0000000000000000
1449 0.89999999999997349 0.0000000000000000
1450 0.89999999999997349 0.0000000000000000
1451 0.89999999999997349 0.0000000000000000
1452 0.89999999999997349 0.0000000000000000
1453 0.89999999999997349 0.0000000000000000
1454 0.89999999999997349 0.0000000000000000
1455 0.89999999999997349 0.0000000000000000
1456 0.89999999999997349 0.0000000000000000
1457 0.89999999999997349 0.0000000000000000
1458 0.89999999999997349 0.0000000000000000
1459 0.89999999999997349 0.0000000000000000
1460 0.89999999999997349 0.0000000000000000
1461 0.89999999999997349 0.0000000000000000
1462 0.89999999999997349 0.0000000000000000
1463 0.89999999999997349 0.0000000000000000
1464 0.89999999999997349 0.0000000000000000
1465 0.89999999999997349 0.0000000000000000
1466 0.89999999999997349 0.0000000000000000
1467 0.89999999999997349 0.0000000000000000
1468 0.89999999999997349 0.0000000000000000
1469 0.89999999999997349 0.0000000000000000
1470 0.89999999999997349 0.0000000000000000
1471 0.89999999999997349 0.0000000000000000
1472 0.89999999999997349 0.0000000000000000
1473 0.89999999999997349 0.0000000000000000
1474 0.89999999999997349 0.0000000000000000
1475 0.89999999999997349 0.0000000000000000
1476 0.89999999999997349 0.0000000000000000
1477 0.89999999999997349 0.0000000000000000
1478 0.89999999999997349 0.0000000000000000
1479 0.89999999999997349 0.0000000000000000
1480 0.89999999999997349 0.0000000000000000
1481 0.89999999999997349 0.0000000000000000
1482 0.89999999999997349 0.0000000000000000
1483 0.89999999999997349 0.0000000000000000
1484 0.89999999999997349 0.0000000000000000
1485 0.89999999999997349 0.0000000000000000
1486 0.89999999999997349 0.0000000000000000
1487 0.89999999999997349 0.0000000000000000
1488 0.89999999999997349 0.0000000000000000
1489 0.89999999999997349 0.0000000000000000
1490 0.89999999999997349 0.0000000000000000
1491 0.89999999999997349 0.0000000000000000
1492 0.89999999999997349 0.0000000000000000
1493 0.89999999999997349 0.0000000000000000
1494 0.89999999999997349 0.0000000000000000
1495 0.89999999999997349 0.0000000000000000
1496 0.89999999999997349 0.0000000000000000
1497 0.89999999999997349 0.0000000000000000
1498 0.89999999999997349 0.0000000000000000
1499 0.89999999999997349 0.0000000000000000
1500 0.89999999999997349 0.0000000000000000
1501 0.89999999999997349 0.0000000000000000
1502 0.89999999999997349 0.0000000000000000
1503 0.89999999999997349 0.0000000000000000
1504 0.89999999999997349 0.0000000000000000
1505 0.89999999999997349 0.0000000000000000
1506 0.89999999999997349 0.0000000000000000
1507 0.89999999999997349 0.0000000000000000
1508 0.89999999999997349 0.0000000000000000
1509 0.89999999999997349 0.0000000000000000
1510 0.89999999999997349 0.0000000000000000
1511 0.89999999999997349 0.0000000000000000
1512 0.89999999999997349 0.0000000000000000
1513 0.89999999999997349 0.0000000000000000
1514 0.89999999999997349 0.0000000000000000
1515 0.89999999999997349 0.0000000000000000
1516 0.89999999999997349 0.0000000000000000
1517 0.89999999999997349 0.0000000000000000
1518 0.89999999999997349 0.0000000000000000
1519 0.89999999999997349 0.0000000000000000
1520 0.89999999999997349 0.0000000000000000
1521 0.89999999999997349 0.0000000000000000
1522 0.89999999999997349 0.0000000000000000
1523 0.89999999999997349 0.0000000000000000
1524 0.89999999999997349 0.0000000000000000
1525 0.89999999999997349 0.0000000000000000
1526 0.89999999999997349 0.0000000000000000
1527 0.89999999999997349 0.0000000000000000
1528 0.89999999999997349 0.0000000000000000
1529 0.89999999999997349 0.0000000000000000
1530 0.89999999999997349 0.0000000000000000
1531 0.89999999999997349 0.0000000000000000
1532 0.89999999999997349 0.0000000000000000
1533 0.89999999999997349 0.0000000000000000
1534 0.89999999999997349 0.0000000000000000
1535 0.89999999999997349 0.0000000000000000
1536 0.89999999999997349 0.0000000000000000
1537 0.89999999999997349 0.0000000000000000
1538 0.89999999999997349 0.0000000000000000
1539 0.89999999999997349 0.0000000000000000
1540 0.89999999999997349 0.0000000000000000
1541 0.89999999999997349 0.0000000000000000
1542 0.89999999999997349 0.0000000000000000
1543 0.89999999999997349 0.0000000000000000
1544 0.89999999999997349 0.0000000000000000
1545 0.89999999999997349 0.0000000000000000
1546 0.89999999999997349 0.0000000000000000
1547 0.89999999999997349 0.0000000000000000
1548 0.89999999999997349 0.0000000000000000
1549 0.89999999999997349 0.0000000000000000
1550 0.89999999999997349 0.0000000000000000
1551 0.89999999999997349 0.0000000000000000
1552 0.89999999999997349 0.0000000000000000
1553 0.89999999999997349 0.0000000000000000
1554 0.89999999999997349 0.0000000000000000
1555 0.89999999999997349 0.0000000000000000
1556 0.89999999999997349 0.0000000000000000
1557 0.89999999999997349 0.0000000000000000
1558 0.89999999999997349 0.0000000000000000
1559 0.89999999999997349 0.0000000000000000
1560 0.89999999999997349 0.0000000000000000
1561 0.89999999999997349 0.0000000000000000
1562 0.89999999999997349 0.0000000000000000
1563 0.89999999999997349 0.0000000000000000
1564 0.89999999999997349 0.0000000000000000
1565 0.89999999999997349 0.0000000000000000
1566 0.89999999999997349 0.0000000000000000
1567 0.89999999999997349 0.0000000000000000
1568 0.89999999999997349 0.0000000000000000
1569 0.89999999999997349 0.0000000000000000
1570 0.89999999999997349 0.0000000000000000
1571 0.89999999999997349 0.0000000000000000
1572 0.89999999999997349 0.0000000000000000
1573 0.89999999999997349 0.0000000000000000
1574 0.89999999999997349 0.0000000000000000
1575 0.89999999999997349 0.0000000000000000
1576 0.89999999999997349 0.0000000000000000
1577 0.89999999999997349 0.0000000000000000
1578 0.89999999999997349 0.0000000000000000
1579 0.89999999999997349 0.0000000000000000
1580 0.89999999999997349 0.0000000000000000
1581 0.89999999999997349 0.0000000000000000
1582 0.89999999999997349 0.0000000000000000
1583 0.89999999999997349 0.0000000000000000
1584 0.89999999999997349 0.0000000000000000
1585 0.89999999999997349 0.0000000000000000
1586 0.89999999999997349 0.0000000000000000
1587 0.89999999999997349 0.0000000000000000
1588 0.89999999999997349 0.0000000000000000
1589 0.89999999999997349 0.0000000000000000
1590 0.89999999999997349 0.0000000000000000
1591 0.89999999999997349 0.0000000000000000
1592 0.89999999999997349 0.0000000000000000
1593 0.89999999999997349 0.0000000000000000
1594 0.89999999999997349 0.0000000000000000
1595 0.89999999999997349 0.0000000000000000
1596 0.89999999999997349 0.0000000000000000
1597 0.89999999999997349 0.0000000000000000
1598 0.89999999999997349 0.0000000000000000
1599 0.89999999999997349 0.0000000000000000
1600 0.89999999999997349 0.0000000000000000
1601 0.89999999999997349 0.0000000000000000
1602 0.89999999999997349 0.0000000000000000
1603 0.89999999999997349 0.0000000000000000
1604 0.89999999999997349 0.0000000000000000
1605 0.89999999999997349 0.0000000000000000
1606 0.89999999999997349 0.0000000000000000
1607 0.89999999999997349 0.0000000000000000
1608 0.89999999999997349 0.0000000000000000
1609 0.89999999999997349 0.0000000000000000
1610 0.89999999999997349 0.0000000000000000
1611 0.89999999999997349 0.0000000000000000
1612 0.89999999999997349 0.0000000000000000
1613 0.89999999999997349 0.0000000000000000
1614 0.89999999999997349 0.0000000000000000
1615 0.89999999999997349 0.0000000000000000
1616 0.89999999999997349 0.0000000000000000
1617 0.89999999999997349 0.0000000000000000
1618 0.89999999999997349 0.0000000000000000
1619 0.89999999999997349 0.0000000000000000
1620 0.89999999999997349 0.0000000000000000
1621 0.89999999999997349 0.0000000000000000
1622 0.89999999999997349 0.0000000000000000
1623 0.89999999999997349 0.0000000000000000
1624 0.89999999999997349 0.0000000000000000
1625 0.89999999999997349 0.0000000000000000
1626 0.89999999999997349 0.0000000000000000
1627 0.89999999999997349 0.0000000000000000
1628 0.89999999999997349 0.0000000000000000
1629 0.89999999999997349 0.0000000000000000
1630 0.89999999999997349 0.0000000000000000
1631 0.89999999999997349 0.0000000000000000
1632 0.89999999999997349 0.0000000000000000
1633 0.89999999999997349 0.0000000000000000
1634 0.89999999999997349 0.0000000000000000
1635 0.89999999999997349 0.0000000000000000
1636 0.89999999999997349 0.0000000000000000
1637 0.89999999999997349 0.0000000000000000
1638 0.89999999999997349 0.0000000000000000
1639 0.89999999999997349 0.0000000000000000
1640 0.89999999999997349 0.0000000000000000
1641 0.89999999999997349 0.0000000000000000
1642 0.89999999999997349 0.0000000000000000
1643 0.89999999999997349 0.0000000000000000
1644 0.89999999999997349 0.0000000000000000
1645 0.89999999999997349 0.0000000000000000
1646 0.89999999999997349 0.0000000000000000
1647 0.89999999999997349 0.0000000000000000
1648 0.89999999999997349 0.0000000000000000
1649 0.89999999999997349 0.0000000000000000
1650 0.89999999999997349 -1.5419764230905406E-017
1651 0.89999999999997349 0.0000000000000000
1652 0.89999999999997349 -1.5419764230905406E-017
1653 0.89999999999997349 -1.5419764230905406E-017
1654 0.89999999999997349 -1.5419764230905406E-017
1655 0.89999999999997349 3.0839528461810811E-017
1656 0.89999999999997349 -4.6259292692716220E-017
1657 0.89999999999997349 -1.5419764230905406E-017
1658 0.89999999999997349 -1.8503717077086488E-016
1659 0.89999999999997349 1.5419764230905406E-017
1660 0.89999999999997349 -3.2381504884901354E-016
1661 0.89999999999997349 -4.6259292692716220E-017
1662 0.89999999999997338 -2.6213599192539188E-016
1663 0.89999999999997304 -1.5419764230905409E-017
1664 0.89999999999997260 -6.1679056923621659E-017
1665 0.89999999999997271 5.5511151231259513E-016
1666 0.89999999999997282 2.0045693500177047E-016
1667 0.89999999999997282 3.7007434154173010E-016
1668 0.89999999999997282 1.5419764230905417E-016
1669 0.89999999999997271 3.7007434154173006E-016
1670 0.89999999999997282 2.0045693500177044E-016
1671 0.89999999999997282 3.2381504884901384E-016
1672 0.89999999999997271 2.3129646346358125E-016
1673 0.89999999999997271 2.7755575615629752E-016
1674 0.89999999999997271 2.9297552038720301E-016
1675 0.89999999999997271 3.3923481307991927E-016
1676 0.89999999999997282 2.9297552038720301E-016
1677 0.89999999999997271 2.4671622769448674E-016
1678 0.89999999999997282 2.4671622769448674E-016
1679 0.89999999999997271 2.9297552038720296E-016
1680 0.89999999999997282 2.4671622769448674E-016
1681 0.89999999999997271 2.0045693500177047E-016
1682 0.89999999999997271 4.1633363423444637E-016
1683 0.89999999999997282 2.0045693500177047E-016
1684 0.89999999999997271 2.4671622769448674E-016
1685 0.89999999999997293 2.3129646346358125E-016
1686 0.89999999999997282 1.0793834961633790E-016
1687 0.89999999999997282 2.4671622769448669E-016
1688 0.89999999999997271 -3.0839528461810842E-017
1689 0.89999999999997271 2.0045693500177047E-016
1690 0.89999999999997271 -3.0839528461810842E-017
1691 0.89999999999997271 2.0045693500177044E-016
1692 0.89999999999997282 1.5419764230905418E-017
1693 0.89999999999997282 1.5419764230905418E-017
1694 0.89999999999997282 -3.0839528461810842E-017
1695 0.89999999999997271 1.5419764230905421E-017
1696 0.89999999999997282 -7.7098821154527099E-017
1697 0.89999999999997282 1.0793834961633793E-016
1698 0.89999999999997293 6.1679056923621672E-017
1699 0.89999999999997271 0.0000000000000000
1700 0.89999999999997282 -7.7098821154527087E-017
1701 0.89999999999997282 -7.7098821154527087E-017
1702 0.89999999999997282 1.5419764230905418E-017
1703 0.89999999999997282 -3.0839528461810836E-017
1704 0.89999999999997282 -7.7098821154527099E-017
1705 0.89999999999997282 -2.1587669923267586E-016
1706 0.89999999999997282 6.1679056923621672E-017
1707 0.89999999999997282 1.0793834961633790E-016
1708 0.89999999999997282 1.5419764230905418E-017
1709 0.89999999999997282 -3.0839528461810836E-017
1710 0.89999999999997282 -3.0839528461810842E-017
1711 0.89999999999997282 -3.0839528461810836E-017
1712 0.89999999999997282 -1.6961740653995959E-016
1713 0.89999999999997282 -2.6213599192539213E-016
1714 0.89999999999997282 1.5419764230905418E-017
1715 0.89999999999997282 9.2518585385432514E-017
1716 0.89999999999997271 -4.6259292692716263E-017
1717 0.89999999999997282 -3.0839528461810836E-017
1718 0.89999999999997282 -7.7098821154527087E-017
1719 0.89999999999997282 -3.0839528461810836E-017
1720 0.89999999999997282 -7.7098821154527087E-017
1721 0.89999999999997282 -2.6213599192539213E-016
1722 0.89999999999997282 -4.6259292692716257E-017
1723 0.89999999999997282 1.0793834961633793E-016
1724 0.89999999999997271 -4.6259292692716263E-017
1725 0.89999999999997282 -3.0839528461810836E-017
1726 0.89999999999997282 -7.7098821154527087E-017
1727 0.89999999999997282 1.5419764230905418E-017
1728 0.89999999999997282 -1.2335811384724334E-016
1729 0.89999999999997282 -2.6213599192539213E-016
1730 0.89999999999997282 1.5419764230905418E-017
1731 0.89999999999997282 9.2518585385432514E-017
1732 0.89999999999997271 -4.6259292692716263E-017
1733 0.89999999999997282 1.5419764230905418E-017
1734 0.89999999999997282 -1.2335811384724334E-016
1735 0.89999999999997271 -3.0839528461810836E-017
1736 0.89999999999997282 -4.6259292692716257E-017
1737 0.89999999999997282 -2.6213599192539213E-016
1738 0.89999999999997282 -4.6259292692716257E-017
1739 0.89999999999997282 6.1679056923621672E-017
1740 0.89999999999997271 -9.2518585385432526E-017
1741 0.89999999999997282 -1.3877787807814876E-016
1742 0.89999999999997282 -1.2335811384724337E-016
1743 0.89999999999997282 1.5419764230905421E-017
1744 0.89999999999997282 -2.1587669923267586E-016
1745 0.89999999999997282 -2.6213599192539213E-016
1746 0.89999999999997282 1.5419764230905418E-017
1747 0.89999999999997282 4.6259292692716257E-017
1748 0.89999999999997271 -9.2518585385432526E-017
1749 0.89999999999997282 6.1679056923621672E-017
1750 0.89999999999997282 -2.6213599192539203E-016
1751 0.89999999999997282 1.5419764230905418E-017
1752 0.89999999999997282 0.0000000000000000
1753 0.89999999999997271 -2.7755575615629757E-016
1754 0.89999999999997271 4.6259292692716263E-017
1755 0.89999999999997249 4.7801269115806808E-016
1756 0.89999999999997027 1.2027416100106238E-015
1757 0.89999999999996683 4.1170770496517652E-015
1758 0.89999999999996583 6.4763009769803223E-015
1759 0.89999999999996727 7.0468322535238225E-015
1760 0.89999999999996760 6.4300416842875982E-015
1761 0.89999999999996660 6.7230172046748077E-015
1762 0.89999999999996749 7.2627089527564964E-015
1763 0.89999999999996683 5.8286708792822959E-015
1764 0.89999999999996838 4.4408920985007824E-015
1765 0.89999999999997082 3.9782991715736049E-015
1766 0.89999999999997027 2.6367796834848387E-015
1767 0.89999999999997304 4.1633363423444721E-016
1768 0.89999999999997615 -3.0531133177192637E-015
1769 0.89999999999997571 -3.4694469519537073E-015
1770 0.89999999999997449 -4.2558549277298901E-015
1771 0.89999999999997282 -3.1918911957974181E-015
1772 0.89999999999997249 -1.2027416100106214E-015
1773 0.89999999999997260 1.3415194880887713E-015
1774 0.89999999999997282 1.0331242034706629E-015
1775 0.89999999999997304 5.0885221961987886E-016
1776 0.89999999999997271 -3.7007434154173025E-016
1777 0.89999999999997238 -8.7892656116160921E-016
1778 0.89999999999997282 -5.0885221961987876E-016
1779 0.89999999999997460 -1.4802973661669192E-015
1780 0.89999999999998292 -6.0599673427457978E-015
1781 0.90000000000001046 -2.2990868468279575E-014
1782 0.90000000000010716 -8.2110244529565831E-014
1783 0.90000000000044866 -2.8301435269396884E-013
1784 0.90000000000161251 -9.7870785549895933E-013
1785 0.90000000000550195 -3.3276622198408241E-012
1786 0.90000000001830760 -1.1120733963220091E-011
1787 0.90000000005985314 -3.6589758999268555E-011
1788 0.90000000019274395 -1.1862071508989456E-010
1789 0.90000000061224750 -3.7924376589312903E-010
1790 0.90000000192010288 -1.1966988961111711E-009
1791 0.90000000595038454 -3.7299412508703069E-009
1792 0.90000001823791553 -1.1493108892940830E-008
1793 0.90000005533813765 -3.5041794293943373E-008
1794 0.90000016638934632 -1.0582055446492444E-007
1795 0.90000049627907219 -3.1683287999447367E-007
1796 0.90000146987178942 -9.4149851844482192E-007
1797 0.90000432745355674 -2.7796507170238970E-006
1798 0.90001267673134833 -8.1616556137472651E-006
1799 0.90003698088071804 -2.3855195091175793E-005
1800 0.90010750224084324 -6.9459103543956924E-005
1801 0.90031144960881881 -2.0155030125357435E-004
1802 0.90089828658475035 -5.8255162523536787E-004
1803 0.90256812980470424 -1.6725771181723061E-003
1804 0.90718448932653284 -4.7283884104143909E-003
1805 0.91902226907912354 -1.2848032023838878E-002
1806 0.94442298925182611 -3.1730931576127802E-002
1807 0.98247812208659502 -6.4866667420004812E-002
1808 1.0119622328753315 -0.10084039824762317
1809 1.0118972754400650 -0.11774470151123216
1810 0.99460383155114862 -0.11012318303199754
1811 0.98438930695065974 -9.5403842972796998E-002
1812 0.98741067707856200 -9.0706830811093764E-002
1813 0.99558434408592478 -9.6204177575602332E-002
1814 0.99966817199256619 -0.10283114800229724
1815 0.99763049153602190 -0.10430294336359253
1816 0.99395986328001507 -0.10146907356035366
1817 0.99273971011157036 -9.8764941105381657E-002
1818 0.99403300955514917 -9.8630556353318438E-002
1819 0.99560170894126065 -0.10009627967970661
1820 0.99589309032297824 -0.10114618136562799
1821 0.99518152976257113 -0.10099675259020696
1822 0.99455959449494824 -0.10029972867293688
1823 0.99457185200239628 -9.9940617439438190E-002
1824 0.99493834603982068 -0.10011328906377925
1825 0.99516242404465827 -0.10042924974005848
1826 0.99508913345407191 -0.10052734967589834
1827 0.99491357378311163 -0.10040494603233226
1828 0.99485030477022474 -0.10027340925188748
1829 0.99491648885027706 -0.10026638405191672
1830 0.99499374137030183 -0.10034027016713140
1831 0.99499927701615642 -0.10038803074893250
1832 0.99495581111559395 -0.10037144107580605
1833 0.99492816046098453 -0.10033334441228373
1834 0.99493998496001568 -0.10032256163966341
1835 0.99496386545716076 -0.10034043715904321
1836 0.99496924394314545 -0.10035688416638215
1837 0.99495703843041861 -0.10035440174132675
1838 0.99494769418878437 -0.10034293881129409
1839 0.99495126489608132 -0.10033912157603293
1840 0.99495923490703120 -0.10034490430192859
1841 0.99496069065539516 -0.10035023572592480
1842 0.99495623885998641 -0.10034900514137061
1843 0.99495359365875402 -0.10034516376215465
1844 0.99495570534016342 -0.10034460536833148
1845 0.99495848028507305 -0.10034713749391298
1846 0.99495823666301897 -0.10034863673853829
1847 0.99495643451338955 -0.10034763941914109
1848 0.99495618378200579 -0.10034646708286192
1849 0.99495751699378143 -0.10034695025918672
1850 0.99495824423783341 -0.10034806820923055
1851 0.99495768047743560 -0.10034821835482520
1852 0.99495719306933161 -0.10034765412669047
1853 0.99495763258531578 -0.10034757836638855
1854 0.99495822629661690 -0.10034811527648216
1855 0.99495818864183128 -0.10034843802225400
1856 0.99495791531072497 -0.10034828097057406
1857 0.99495804847087077 -0.10034818398520334
1858 0.99495840947540426 -0.10034843302197054
1859 0.99495850537061403 -0.10034868530003530
1860 0.99495840196089735 -0.10034868734464669
1861 0.99495846636041740 -0.10034865621103622
1862 0.99495868503502238 -0.10034879754988177
1863 0.99495878829173723 -0.10034897146147118
1864 0.99495877074428940 -0.10034901960607273
1865 0.99495883050743172 -0.10034903631782381
1866 0.99495897591679605 -0.10034913988566850
1867 0.99495906104295950 -0.10034926302201663
1868 0.99495908188592996 -0.10034931977343872
1869 0.99495914663412155 -0.10034936149854715
1870 0.99495925307668476 -0.10034944924304545
1871 0.99495932118831609 -0.10034954188033016
1872 0.99495935937051583 -0.10034959770704382
1873 0.99495942643263668 -0.10034965093724293
1874 0.99495950932211552 -0.10034972869608234
1875 0.99495956598455926 -0.10034980240699559
1876 0.99495961258838239 -0.10034985616378644
1877 0.99495967799095530 -0.10034991373312491
1878 0.99495974486426220 -0.10034998282888739
1879 0.99495979508956811 -0.10035004441085579
1880 0.99495984567280804 -0.10035009677236548
1881 0.99495990637613829 -0.10035015453934015
1882 0.99495996203749348 -0.10035021555149738
1883 0.99496000935690954 -0.10035026951581283
1884 0.99496006077441468 -0.10035032090218991
1885 0.99496011517941230 -0.10035037619239282
1886 0.99496016355647587 -0.10035043014218042
1887 0.99496020974462462 -0.10035047961631573
1888 0.99496025933599264 -0.10035052965313471
1889 0.99496030747437858 -0.10035058091175353
1890 0.99496035176074282 -0.10035062941538113
1891 0.99496039687500426 -0.10035067622336703
1892 0.99496044281958174 -0.10035072397010945
1893 0.99496048606673004 -0.10035077083063429
1894 0.99496052818176628 -0.10035081563160872
1895 0.99496057121505932 -0.10035086031353049
1896 0.99496061306767403 -0.10035090493444258
1897 0.99496065320421190 -0.10035094803843286
1898 0.99496069354171179 -0.10035099032269397
1899 0.99496073356887016 -0.10035103259085444
1900 0.99496077211231482 -0.10035107394327121
1901 0.99496081022816618 -0.10035111427601935
1902 0.99496084828456666 -0.10035115436900655
1903 0.99496088529525040 -0.10035119390901248
1904 0.99496092157532801 -0.10035123251158118
1905 0.99496095773905635 -0.10035127067315870
1906 0.99496099320673737 -0.10035130842854281
1907 0.99496102788920493 -0.10035134540826951
1908 0.99496106232514159 -0.10035138184570408
1909 0.99496109626997387 -0.10035141790862581
1910 0.99496112949343551 -0.10035145333921656
1911 0.99496116236935517 -0.10035148820697121
1912 0.99496119485218704 -0.10035152269279618
1913 0.99496122670864784 -0.10035155664705618
1914 0.99496125816622483 -0.10035159006108332
1915 0.99496128927095118 -0.10035162308329588
1916 0.99496131983619795 -0.10035165563890562
1917 0.99496134998980601 -0.10035168769271162
1918 0.99496137980657762 -0.10035171935354194
1919 0.99496140915208353 -0.10035175058995131
1920 0.99496143809577453 -0.10035178136456541
1921 0.99496146671155183 -0.10035181175411932
1922 0.99496149490717967 -0.10035184174832211
1923 0.99496152272126481 -0.10035187131790239
1924 0.99496155021640076 -0.10035190051450787
1925 0.99496157732945367 -0.10035192934143837
1926 0.99496160408575840 -0.10035195777014390
1927 0.99496163053191444 -0.10035198585203439
1928 0.99496165662894798 -0.10035201356573518
1929 0.99496168238820470 -0.10035204094183689
1930 0.99496170785835458 -0.10035206792725769
1931 0.99496173298736967 -0.10035209467363604
1932 0.99496175783155694 -0.10035212090474820
1933 0.99496178234531385 -0.10035214712342418
1934 0.99496180663437928 -0.10035217247708461
1935 0.99496183049300546 -0.10035219847025570
1936 0.99496185432315720 -0.10035222248226122
1937 0.99496187744906561 -0.10035224909212888
1938 0.99496190101605375 -0.10035227042231210
1939 0.99496192312151810 -0.10035229992953242
1940 0.99496194697004947 -0.10035231487003098
1941 0.99496196722771824 -0.10035235339518346
1942 0.99496199272405073 -0.10035235209259699
1943 0.99496200903030974 -0.10035241546297563
1944 0.99496203952502293 -0.10035237289296808
1945 0.99496204671467681 -0.10035250038558816
1946 0.99496209020292670 -0.10035235568193082
1947 0.99496207616643406 -0.10035264069395050
1948 0.99496215087933471 -0.10035225228903104
1949 0.99496208860722102 -0.10035290698794536
1950 0.99496223417444096 -0.10035196086318485
1951 0.99496206635188778 -0.10035344429898807
1952 0.99496236467065857 -0.10035127817032438
1953 0.99496197596625946 -0.10035453309725159
1954 0.99496258720838082 -0.10034982380831531
1955 0.99496175857244296 -0.10035668025410861
1956 0.99496297765340425 -0.10034693552676999
1957 0.99496131863222281 -0.10036073306417359
1958 0.99496365335823533 -0.10034155432959878
1959 0.99496051586540091 -0.10036798106796885
1960 0.99496477626590252 -0.10033215621623978
1961 0.99495916997845191 -0.10038016271855300
1962 0.99496653619551012 -0.10031684226956253
1963 0.99495709296165247 -0.10039923719958503
1964 0.99496909824335023 -0.10029374846431022
1965 0.99495416455093333 -0.10042675231359595
1966 0.99497250235438972 -0.10026192868796543
1967 0.99495045610878119 -0.10046270454105750
1968 0.99497652225663114 -0.10022272236246073
1969 0.99494638031552440 -0.10050402231643801
1970 0.99498052791814984 -0.10018128492591830
1971 0.99494280035481486 -0.10054322343496573
1972 0.99498343965143765 -0.10014748727832251
1973 0.99494099181590856 -0.10056825751403090
1974 0.99498388261844672 -0.10013503244160595
1975 0.99494235307141743 -0.10056468366675232
1976 0.99498060677290501 -0.10015783658293935
1977 0.99494784946253811 -0.10052069133913756
1978 0.99497310709995479 -0.10022386550180304
1979 0.99495735755803971 -0.10043385843889330
1980 0.99496219698225652 -0.10032857251982363
1981 0.99496926252415485 -0.10031651725165869
1982 0.99495016095313837 -0.10045180770242521
1983 0.99498068703455855 -0.10019561542009064
1984 0.99494018641621307 -0.10056187094809224
1985 0.99498846650842843 -0.10010462313666710
1986 0.99493512642272597 -0.10062715221176630
1987 0.99499051233192792 -0.10006955969495165
1988 0.99493614957240428 -0.10063059952195620
1989 0.99498683267227694 -0.10009618849241442
1990 0.99494211099632657 -0.10057864104203308
1991 0.99497954050691439 -0.10016669646460498
1992 0.99495015866128522 -0.10049799196174422
1993 0.99497174213394435 -0.10024919189573986
1994 0.99495726255541672 -0.10042127756867744
1995 0.99496595163424639 -0.10031461431083706
1996 0.99496166979704692 -0.10037052446748085
1997 0.99496304478510134 -0.10035000954982003
1998 0.99496337327213102 -0.10034927664412928
1999 0.99496235802238353 -0.10036000181779890
2000 0.99496347759656578 -0.10034717398868449
2001 0.99496263751305702 -0.10035772210428963
2002 0.99496314971345479 -0.10035115545702813
2003 0.99496297092698671 -0.10035400630953834
2004 0.99496297569311953 -0.10035377505623150
2005 0.99496308354192609 -0.10035275818154143
2006 0.99496299338665861 -0.10035403702692879
2007 0.99496307501433190 -0.10035311821255005
2008 0.99496305822981590 -0.10035356755797599
2009 0.99496307022410813 -0.10035353121706136
2010 0.99496309507423497 -0.10035339714837745
2011 0.99496309388966686 -0.10035358062570848
2012 0.99496311326513509 -0.10035348218975361
2013 0.99496312323691960 -0.10035352711837585
2014 0.99496313335132569 -0.10035355372267409
2015 0.99496314714901402 -0.10035353540768860
2016 0.99496315722377637 -0.10035356752921271
2017 0.99496316898325576 -0.10035357173626892
2018 0.99496318059370659 -0.10035357964055716
2019 0.99496319144492529 -0.10035359592261273
2020 0.99496320283348305 -0.10035360307643817
2021 0.99496321389829423 -0.10035361434374093
2022 0.99496322483363731 -0.10035362578522977
2023 0.99496323583150759 -0.10035363517845265
2024 0.99496324666005664 -0.10035364596078521
2025 0.99496325742525049 -0.10035365631758413
2026 0.99496326813948710 -0.10035366625590089
2027 0.99496327875232293 -0.10035367650987261
2028 0.99496328929651601 -0.10035368653809082
2029 0.99496329976934184 -0.10035369643827567
2030 0.99496331016065431 -0.10035370636072065
2031 0.99496332047896541 -0.10035371616745060
2032 0.99496333072320930 -0.10035372589340470
2033 0.99496334089131810 -0.10035373557296678
2034 0.99496335098542676 -0.10035374517405381
2035 0.99496336100543437 -0.10035375470554482
2036 0.99496337095092680 -0.10035376417735549
2037 0.99496338082244451 -0.10035377358332309
2038 0.99496339062005057 -0.10035378292580339
2039 0.99496340034368058 -0.10035379220862385
2040 0.99496340999341637 -0.10035380143171703
2041 0.99496341956929180 -0.10035381059640902
2042 0.99496342907122748 -0.10035381970480203
2043 0.99496343849918123 -0.10035382875816075
2044 0.99496344785306090 -0.10035383775785575
2045 0.99496345713273404 -0.10035384670552588
2046 0.99496346633804933 -0.10035385560269294
2047 0.99496347546881270 -0.10035386445084701


==> figures/isoshock/dens_400_tau_0.40691646972.dat <==
0 0.99495065298058694 -0.10035184611927972
1 0.99495064770247765 -0.10035190107488991
2 0.99495064145067991 -0.10035196642755026
3 0.99495063513186199 -0.10035202418996697
4 0.99495062807418544 -0.10035208782634279
5 0.99495062076728269 -0.10035214731916259
6 0.99495061284983299 -0.10035221010500225
7 0.99495060458084694 -0.10035227070405801
8 0.99495059576892952 -0.10035233315300431
9 0.99495058654795321 -0.10035239450790021
10 0.99495057681769372 -0.10035245692303579
11 0.99495056664536818 -0.10035251884565567
12 0.99495055597870119 -0.10035258140691083
13 0.99495054485002377 -0.10035264380339781
14 0.99495053323175464 -0.10035270662026950
15 0.99495052113826310 -0.10035276945050119
16 0.99495050855438860 -0.10035283259314731
17 0.99495049548537107 -0.10035289584712734
18 0.99495048192212943 -0.10035295936429493
19 0.99495046786529040 -0.10035302304871117
20 0.99495045330862641 -0.10035308697787768
21 0.99495043825041862 -0.10035315110862367
22 0.99495042268569245 -0.10035321548160071
23 0.99495040661149059 -0.10035328007970661
24 0.99495039002330166 -0.10035334492569703
25 0.99495037291746247 -0.10035341001517536
26 0.99495035528954401 -0.10035347536241125
27 0.99495033713542491 -0.10035354096915065
28 0.99495031845057302 -0.10035360684576801
29 0.99495029923051703 -0.10035367299698840
30 0.99495027947053227 -0.10035373943149450
31 0.99495025916584068 -0.10035380615549939
32 0.99495023831147666 -0.10035387317703610
33 0.99495021690237073 -0.10035394050311468
34 0.99495019493328807 -0.10035400814161133
35 0.99495017239886308 -0.10035407610002885
36 0.99495014929357417 -0.10035414438631500
37 0.99495012561175289 -0.10035421300833296
38 0.99495010134757322 -0.10035428197421448
39 0.99495007649505018 -0.10035435129213872
40 0.99495005104803569 -0.10035442097047863
41 0.99495002500021568 -0.10035449101771755
42 0.99494999834510733 -0.10035456144250665
43 0.99494997107605121 -0.10035463225363850
44 0.99494994318620966 -0.10035470346007128
45 0.99494991466855764 -0.10035477507092067
46 0.99494988551588670 -0.10035484709547260
47 0.99494985572079186 -0.10035491954318485
48 0.99494982527567277 -0.10035499242369303
49 0.99494979417272100 -0.10035506574681990
50 0.99494976240392519 -0.10035513952257703
51 0.99494972996105302 -0.10035521376117290
52 0.99494969683565471 -0.10035528847301614
53 0.99494966301905530 -0.10035536366872837
54 0.99494962850234370 -0.10035543935914237
55 0.99494959327637211 -0.10035551555531941
56 0.99494955733174506 -0.10035559226854522
57 0.99494952065881626 -0.10035566951034683
58 0.99494948324767529 -0.10035574729249434
59 0.99494944508814465 -0.10035582562701348
60 0.99494940616977212 -0.10035590452618917
61 0.99494936648181964 -0.10035598400257979
62 0.99494932601325681 -0.10035606406902002
63 0.99494928475275146 -0.10035614473863408
64 0.99494924268866236 -0.10035622602484494
65 0.99494919980902452 -0.10035630794138405
66 0.99494915610154500 -0.10035639050230287
67 0.99494911155358745 -0.10035647372198143
68 0.99494906615216405 -0.10035655761514047
69 0.99494901988392614 -0.10035664219685499
70 0.99494897273514793 -0.10035672748256452
71 0.99494892469171625 -0.10035681348808660
72 0.99494887573912028 -0.10035690022962913
73 0.99494882586243427 -0.10035698772380588
74 0.99494877504630619 -0.10035707598764998
75 0.99494872327494321 -0.10035716503862882
76 0.99494867053209246 -0.10035725489465963
77 0.99494861680103219 -0.10035734557412702
78 0.99494856206455007 -0.10035743709589839
79 0.99494850630492693 -0.10035752947934072
80 0.99494844950392491 -0.10035762274434236
81 0.99494839164275539 -0.10035771691133138
82 0.99494833270207250 -0.10035781200129465
83 0.99494827266194552 -0.10035790803579886
84 0.99494821150184209 -0.10035800503701353
85 0.99494814920060026 -0.10035810302773486
86 0.99494808573640892 -0.10035820203140844
87 0.99494802108678315 -0.10035830207215714
88 0.99494795522853507 -0.10035840317480392
89 0.99494788813774926 -0.10035850536490029
90 0.99494781978975710 -0.10035860866875944
91 0.99494775015910153 -0.10035871311348576
92 0.99494767921951055 -0.10035881872700171
93 0.99494760694385997 -0.10035892553808790
94 0.99494753330414265 -0.10035903357641278
95 0.99494745827143227 -0.10035914287257751
96 0.99494738181584463 -0.10035925345814582
97 0.99494730390649377 -0.10035936536569644
98 0.99494722451145801 -0.10035947862885157
99 0.99494714359772929 -0.10035959328233941
100 0.99494706113116804 -0.10035970936202464
101 0.99494697707645641 -0.10035982690497579
102 0.99494689139704184 -0.10035994594950255
103 0.99494680405508618 -0.10036006653522785
104 0.99494671501140874 -0.10036018870313168
105 0.99494662422542246 -0.10036031249562896
106 0.99494653165507319 -0.10036043795661991
107 0.99494643725676657 -0.10036056513157725
108 0.99494634098530010 -0.10036069406760392
109 0.99494624279378452 -0.10036082481352346
110 0.99494614263356773 -0.10036095741995488
111 0.99494604045414614 -0.10036109193940605
112 0.99494593620307170 -0.10036122842636351
113 0.99494582982586088 -0.10036136693739531
114 0.99494572126588909 -0.10036150753125259
115 0.99494561046428398 -0.10036165026898328
116 0.99494549735980986 -0.10036179521404914
117 0.99494538188874526 -0.10036194243245558
118 0.99494526398475180 -0.10036209199288103
119 0.99494514357873487 -0.10036224396682722
120 0.99494502059869327 -0.10036239842876606
121 0.99494489496956862 -0.10036255545630626
122 0.99494476661306885 -0.10036271513036989
123 0.99494463544748768 -0.10036287753537425
124 0.99494450138751467 -0.10036304275943636
125 0.99494436434402667 -0.10036321089458285
126 0.99494422422386564 -0.10036338203698314
127 0.99494408092959985 -0.10036355628719569
128 0.99494393435926709 -0.10036373375043013
129 0.99494378440610387 -0.10036391453683458
130 0.99494363095824456 -0.10036409876180144
131 0.99494347389840609 -0.10036428654629598
132 0.99494331310354001 -0.10036447801721628
133 0.99494314844446929 -0.10036467330777368
134 0.99494297978547674 -0.10036487255791274
135 0.99494280698388082 -0.10036507591475899
136 0.99494262988955573 -0.10036528353310999
137 0.99494244834443069 -0.10036549557596401
138 0.99494226218192927 -0.10036571221509781
139 0.99494207122636535 -0.10036593363169094
140 0.99494187529229317 -0.10036616001701142
141 0.99494167418378365 -0.10036639157316200
142 0.99494146769364589 -0.10036662851389758
143 0.99494125560256508 -0.10036687106551660
144 0.99494103767816799 -0.10036711946784090
145 0.99494081367398923 -0.10036737397529531
146 0.99494058332833535 -0.10036763485809405
147 0.99494034636303430 -0.10036790240354722
148 0.99494010248205367 -0.10036817691750925
149 0.99493985136996677 -0.10036845872598051
150 0.99493959269026477 -0.10036874817688342
151 0.99493932608346425 -0.10036904564204469
152 0.99493905116501113 -0.10036935151940225
153 0.99493876752292187 -0.10036966623547551
154 0.99493847471516550 -0.10036999024813079
155 0.99493817226669923 -0.10037032404970377
156 0.99493785966614623 -0.10037066817049980
157 0.99493753636202942 -0.10037102318278336
158 0.99493720175850786 -0.10037138970527432
159 0.99493685521053954 -0.10037176840827476
160 0.99493649601838507 -0.10037216001946637
161 0.99493612342140370 -0.10037256533044546
162 0.99493573659113599 -0.10037298520391166
163 0.99493533462390460 -0.10037342058114886
164 0.99493491653360144 -0.10037387248877604
165 0.99493448124646011 -0.10037434204221353
166 0.99493402760195582 -0.10037483044012895
167 0.99493355436886188 -0.10037533893759837
168 0.99493306029522066 -0.10037586877304418
169 0.99493254422946176 -0.10037642100009692
170 0.99493200538398208 -0.10037699613234079
171 0.99493144387260202 -0.10037759343380813
172 0.99493086175531986 -0.10037820956285365
173 0.99493026498961123 -0.10037883607704280
174 0.99492966694516383 -0.10037945500197705
175 0.99492909451982781 -0.10038003122603248
176 0.99492859842727133 -0.10038049988153602
177 0.99492826992463912 -0.10038074610851914
178 0.99492826709091819 -0.10038057371091004
179 0.99492885467454450 -0.10037965831784128
180 0.99493046233738314 -0.10037747996079717
181 0.99493376656115984 -0.10037322978725163
182 0.99493980117482839 -0.10036568636767580
183 0.99495009995942030 -0.10035305917375947
184 0.99496687166047670 -0.10033280070066443
185 0.99499320272140102 -0.10030139452805395
186 0.99503327623472115 -0.10025413407824414
187 0.99509258763209307 -0.10018491503833500
188 0.99517812980138554 -0.10008607179705237
189 0.99529851453600826 -9.9948292717160256E-002
190 0.99546399567754618 -9.9760648435107027E-002
191 0.99568636389822396 -9.9510760034878701E-002
192 0.99597869464320210 -9.9185119572198374E-002
193 0.99635494850721973 -9.8769555551344715E-002
194 0.99682944455942957 -9.8249813950134809E-002
195 0.99741624768435222 -9.7612205805601468E-002
196 0.99812852627843285 -9.6844259732140295E-002
197 0.99897794297232401 -9.5935315143128821E-002
198 0.99997413688756220 -9.4877000060957936E-002
199 1.0011243423300553 -9.3663554277366542E-002
200 1.0024331690287920 -9.2291980359015327E-002
201 1.0039025474324499 -9.0762026968103676E-002
202 1.0055318233799320 -8.9076027174750397E-002
203 1.0073179726305312 -8.7238626383072143E-002
204 1.0092558985279301 -8.5256439484977714E-002
205 1.0113387751305110 -8.3137675725462851E-002
206 1.0135584020275727 -8.0891764259482968E-002
207 1.0159055438799585 -7.8529005519798203E-002
208 1.0183702356597530 -7.6060265083200240E-002
209 1.0209420422145734 -7.3496719005492026E-002
210 1.0236102672732139 -7.0849653322668002E-002
211 1.0263641119539884 -6.8130315839066119E-002
212 1.0291927862128933 -6.5349815361467362E-002
213 1.0320855786778318 -6.2519061921154820E-002
214 1.0350318912624481 -5.9648740912950110E-002
215 1.0380212451605195 -5.6749314136518708E-002
216 1.0410432645775567 -5.3831041164957565E-002
217 1.0440876440926068 -5.0904015067182819E-002
218 1.0471441050321821 -4.7978207115976390E-002
219 1.0502023457972163 -4.5063515620272290E-002
220 1.0532519907851914 -4.2169814370121787E-002
221 1.0562825424286220 -3.9306996353495882E-002
222 1.0592833409331026 -3.6485008402107361E-002
223 1.0622435365206473 -3.3713872282392116E-002
224 1.0651520793154134 -3.1003687528633181E-002
225 1.0679977323651277 -2.8364611109674320E-002
226 1.0707691135503437 -2.5806808954710846E-002
227 1.0734547721312817 -2.3340374598515352E-002
228 1.0760433052138254 -2.0975210933768345E-002
229 1.0785235182486423 -1.8720872483578045E-002
230 1.0808846315748504 -1.6586367918682905E-002
231 1.0831165317937528 -1.4579925860419745E-002
232 1.0852100623376573 -1.2708731314747462E-002
233 1.0871573421173337 -1.0978645144412675E-002
234 1.0889520950123821 -9.3939243005400404E-003
235 1.0905899669771064 -7.9569653022208819E-003
236 1.0920688027575323 -6.6680966394640556E-003
237 1.0933888519299928 -5.5254462771714506E-003
238 1.0945528753875990 -4.5249073456906054E-003
239 1.0955661293070034 -3.6602180183720624E-003
240 1.0964362140325392 -2.9231608861563837E-003
241 1.0971727892098544 -2.3038741321855460E-003
242 1.0977871718828307 -1.7912535353468962E-003
243 1.0982918484793003 -1.3734131889672073E-003
244 1.0986999419586736 -1.0381659674141488E-003
245 1.0990246798556078 -7.7348354151252432E-004
246 1.0992789067391338 -5.6790026863105597E-004
247 1.0994746763697791 -4.1083447954547104E-004
248 1.0996229464555851 -2.9281257718467081E-004
249 1.0997333849269448 -2.0559364510440122E-004
250 1.0998142836005773 -1.4220287962907400E-004
251 1.0998725649193046 -9.6889728229682015E-005
252 1.0999138611565911 -6.5030602723473486E-005
253 1.0999426431474744 -4.2996671530807788E-005
254 1.0999623766132607 -2.8005277527814115E-005
255 1.0999756874501434 -1.7969962793573183E-005
256 1.0999845218361473 -1.1359865958812423E-005
257 1.0999902917146873 -7.0751524819545836E-006
258 1.0999940004521935 -4.3416370279647898E-006
259 1.0999963468585625 -2.6250954389977792E-006
260 1.0999978081769688 -1.5639727971965526E-006
261 1.0999987041514436 -9.1817203726924038E-007
262 1.0999992450277225 -5.3118696128659987E-007
263 1.0999995665356956 -3.0284211039204598E-007
264 1.0999997547335674 -1.7015586699057951E-007
265 1.0999998632266728 -9.4222558729039346E-008
266 1.0999999248275862 -5.1422695099821796E-008
267 1.0999999592784981 -2.7660535882046843E-008
268 1.0999999782574292 -1.4665103530782478E-008
269 1.0999999885571934 -7.6637370464804951E-009
270 1.0999999940639056 -3.9476472988406386E-009
271 1.0999999969645258 -2.0044209510076634E-009
272 1.0999999984698980 -1.0032338983720238E-009
273 1.0999999992396861 -4.9497970138463106E-010
274 1.0999999996275633 -2.4074329656160645E-010
275 1.0999999998201488 -1.1542868934588059E-010
276 1.0999999999143775 -5.4560560617569003E-011
277 1.0999999999598118 -2.5426138467974856E-011
278 1.0999999999814003 -1.1682586716323765E-011
279 1.0999999999915104 -5.2929251890713671E-012
280 1.0999999999961776 -2.3663646799690229E-012
281 1.0999999999982994 -1.0446567853195568E-012
282 1.0999999999992511 -4.5626381460891928E-013
283 1.0999999999996728 -1.9825050692003155E-013
284 1.0999999999998558 -8.6597395920768988E-014
285 1.0999999999999346 -3.8151300300756760E-014
286 1.0999999999999688 -1.8394376930721713E-014
287 1.0999999999999819 -1.0862523002298549E-014
288 1.0999999999999877 -6.4720955867353421E-015
289 1.0999999999999919 -3.4820631226880103E-015
290 1.0999999999999948 -1.5517890003283493E-015
291 1.0999999999999968 -9.0836429287513062E-016
292 1.0999999999999970 -7.5697024406260882E-016
293 1.0999999999999970 -7.5697024406260882E-016
294 1.0999999999999970 -7.5697024406260882E-016
295 1.0999999999999970 -7.5697024406260882E-016
296 1.0999999999999970 -7.5697024406260882E-016
297 1.0999999999999970 -7.5697024406260882E-016
298 1.0999999999999970 -7.5697024406260882E-016
299 1.0999999999999970 -7.5697024406260882E-016
300 1.0999999999999970 -7.5697024406260882E-016
301 1.0999999999999970 -7.5697024406260882E-016
302 1.0999999999999970 -7.5697024406260882E-016
303 1.0999999999999970 -7.5697024406260882E-016
304 1.0999999999999970 -7.5697024406260882E-016
305 1.0999999999999970 -7.5697024406260882E-016
306 1.0999999999999970 -7.5697024406260882E-016
307 1.0999999999999970 -7.5697024406260882E-016
308 1.0999999999999970 -7.5697024406260882E-016
309 1.0999999999999970 -7.5697024406260882E-016
310 1.0999999999999970 -7.5697024406260882E-016
311 1.0999999999999970 -7.5697024406260882E-016
312 1.0999999999999970 -7.5697024406260882E-016
313 1.0999999999999970 -7.5697024406260882E-016
314 1.0999999999999970 -7.5697024406260882E-016
315 1.0999999999999970 -7.5697024406260882E-016
316 1.0999999999999970 -7.5697024406260882E-016
317 1.0999999999999970 -7.5697024406260882E-016
318 1.0999999999999970 -7.5697024406260882E-016
319 1.0999999999999970 -7.5697024406260882E-016
320 1.0999999999999970 -7.5697024406260882E-016
321 1.0999999999999970 -7.5697024406260882E-016
322 1.0999999999999970 -7.5697024406260882E-016
323 1.0999999999999970 -7.5697024406260882E-016
324 1.0999999999999970 -7.5697024406260882E-016
325 1.0999999999999970 -7.5697024406260882E-016
326 1.0999999999999970 -7.5697024406260882E-016
327 1.0999999999999970 -7.5697024406260882E-016
328 1.0999999999999970 -7.5697024406260882E-016
329 1.0999999999999970 -7.5697024406260882E-016
330 1.0999999999999970 -7.5697024406260882E-016
331 1.0999999999999970 -7.5697024406260882E-016
332 1.0999999999999970 -7.5697024406260882E-016
333 1.0999999999999970 -7.5697024406260882E-016
334 1.0999999999999970 -7.5697024406260882E-016
335 1.0999999999999970 -7.5697024406260882E-016
336 1.0999999999999970 -7.5697024406260882E-016
337 1.0999999999999970 -7.5697024406260882E-016
338 1.0999999999999970 -7.5697024406260882E-016
339 1.0999999999999970 -7.5697024406260882E-016
340 1.0999999999999970 -7.5697024406260882E-016
341 1.0999999999999970 -7.5697024406260882E-016
342 1.0999999999999970 -7.5697024406260882E-016
343 1.0999999999999970 -7.5697024406260882E-016
344 1.0999999999999970 -7.5697024406260882E-016
345 1.0999999999999970 -7.5697024406260882E-016
346 1.0999999999999970 -7.5697024406260882E-016
347 1.0999999999999970 -7.5697024406260882E-016
348 1.0999999999999970 -7.5697024406260882E-016
349 1.0999999999999970 -7.5697024406260882E-016
350 1.0999999999999970 -7.5697024406260882E-016
351 1.0999999999999970 -7.5697024406260882E-016
352 1.0999999999999970 -7.5697024406260882E-016
353 1.0999999999999970 -7.5697024406260882E-016
354 1.0999999999999970 -7.5697024406260882E-016
355 1.0999999999999970 -7.5697024406260882E-016
356 1.0999999999999970 -7.5697024406260882E-016
357 1.0999999999999970 -7.5697024406260882E-016
358 1.0999999999999970 -7.5697024406260882E-016
359 1.0999999999999970 -7.5697024406260882E-016
360 1.0999999999999970 -7.5697024406260882E-016
361 1.0999999999999970 -7.5697024406260882E-016
362 1.0999999999999970 -7.5697024406260882E-016
363 1.0999999999999970 -7.5697024406260882E-016
364 1.0999999999999970 -7.5697024406260882E-016
365 1.0999999999999970 -7.5697024406260882E-016
366 1.0999999999999970 -7.5697024406260882E-016
367 1.0999999999999970 -7.5697024406260882E-016
368 1.0999999999999970 -7.5697024406260882E-016
369 1.0999999999999970 -7.5697024406260882E-016
370 1.0999999999999970 -7.5697024406260882E-016
371 1.0999999999999970 -7.5697024406260882E-016
372 1.0999999999999970 -7.5697024406260882E-016
373 1.0999999999999970 -7.5697024406260882E-016
374 1.0999999999999970 -7.5697024406260882E-016
375 1.0999999999999970 -7.5697024406260882E-016
376 1.0999999999999970 -7.5697024406260882E-016
377 1.0999999999999970 -7.5697024406260882E-016
378 1.0999999999999970 -7.5697024406260882E-016
379 1.0999999999999970 -7.5697024406260882E-016
380 1.0999999999999970 -7.5697024406260882E-016
381 1.0999999999999970 -7.5697024406260882E-016
382 1.0999999999999970 -7.5697024406260882E-016
383 1.0999999999999970 -7.5697024406260882E-016
384 1.0999999999999970 -7.5697024406260882E-016
385 1.0999999999999970 -7.5697024406260882E-016
386 1.0999999999999970 -7.5697024406260882E-016
387 1.0999999999999970 -7.5697024406260882E-016
388 1.0999999999999970 -7.5697024406260882E-016
389 1.0999999999999970 -7.1912173185947839E-016
390 1.0999999999999970 -7.1912173185947839E-016
391 1.0999999999999970 -6.4342470745321744E-016
392 1.0999999999999970 -6.4342470745321744E-016
393 1.0999999999999970 -5.6772768304695659E-016
394 1.0999999999999970 -4.9203065864069564E-016
395 1.0999999999999972 -1.8924256101565208E-016
396 1.0999999999999976 -3.7848512203130408E-017
397 1.0999999999999979 -3.7848512203130408E-017
398 1.0999999999999979 0.0000000000000000
399 1.0999999999999979 0.0000000000000000
400 1.0999999999999979 0.0000000000000000
401 1.0999999999999979 0.0000000000000000
402 1.0999999999999979 0.0000000000000000
403 1.0999999999999979 0.0000000000000000
404 1.0999999999999979 0.0000000000000000
405 1.0999999999999979 0.0000000000000000
406 1.0999999999999979 0.0000000000000000
407 1.0999999999999979 0.0000000000000000
408 1.0999999999999979 0.0000000000000000
409 1.0999999999999979 0.0000000000000000
410 1.0999999999999979 0.0000000000000000
411 1.0999999999999979 0.0000000000000000
412 1.0999999999999979 0.0000000000000000
413 1.0999999999999979 0.0000000000000000
414 1.0999999999999979 0.0000000000000000
415 1.0999999999999979 0.0000000000000000
416 1.0999999999999979 0.0000000000000000
417 1.0999999999999979 0.0000000000000000
418 1.0999999999999979 0.0000000000000000
419 1.0999999999999979 0.0000000000000000
420 1.0999999999999979 0.0000000000000000
421 1.0999999999999979 0.0000000000000000
422 1.0999999999999979 0.0000000000000000
423 1.0999999999999979 0.0000000000000000
424 1.0999999999999979 0.0000000000000000
425 1.0999999999999979 0.0000000000000000
426 1.0999999999999979 0.0000000000000000
427 1.0999999999999979 0.0000000000000000
428 1.0999999999999979 0.0000000000000000
429 1.0999999999999979 0.0000000000000000
430 1.0999999999999979 0.0000000000000000
431 1.0999999999999979 0.0000000000000000
432 1.0999999999999979 0.0000000000000000
433 1.0999999999999979 0.0000000000000000
434 1.0999999999999979 0.0000000000000000
435 1.0999999999999979 0.0000000000000000
436 1.0999999999999979 0.0000000000000000
437 1.0999999999999979 0.0000000000000000
438 1.0999999999999979 0.0000000000000000
439 1.0999999999999979 0.0000000000000000
440 1.0999999999999979 0.0000000000000000
441 1.0999999999999979 0.0000000000000000
442 1.0999999999999979 0.0000000000000000
443 1.0999999999999979 0.0000000000000000
444 1.0999999999999979 0.0000000000000000
445 1.0999999999999979 0.0000000000000000
446 1.0999999999999979 0.0000000000000000
447 1.0999999999999979 0.0000000000000000
448 1.0999999999999979 0.0000000000000000
449 1.0999999999999979 0.0000000000000000
450 1.0999999999999979 0.0000000000000000
451 1.0999999999999979 0.0000000000000000
452 1.0999999999999979 0.0000000000000000
453 1.0999999999999979 0.0000000000000000
454 1.0999999999999979 0.0000000000000000
455 1.0999999999999979 0.0000000000000000
456 1.0999999999999979 0.0000000000000000
457 1.0999999999999979 0.0000000000000000
458 1.0999999999999979 0.0000000000000000
459 1.0999999999999979 0.0000000000000000
460 1.0999999999999979 0.0000000000000000
461 1.0999999999999979 0.0000000000000000
462 1.0999999999999979 0.0000000000000000
463 1.0999999999999979 0.0000000000000000
464 1.0999999999999979 0.0000000000000000
465 1.0999999999999979 0.0000000000000000
466 1.0999999999999979 0.0000000000000000
467 1.0999999999999979 0.0000000000000000
468 1.0999999999999979 0.0000000000000000
469 1.0999999999999979 0.0000000000000000
470 1.0999999999999979 0.0000000000000000
471 1.0999999999999979 0.0000000000000000
472 1.0999999999999979 0.0000000000000000
473 1.0999999999999979 0.0000000000000000
474 1.0999999999999979 0.0000000000000000
475 1.0999999999999979 0.0000000000000000
476 1.0999999999999979 0.0000000000000000
477 1.0999999999999979 0.0000000000000000
478 1.0999999999999979 0.0000000000000000
479 1.0999999999999979 0.0000000000000000
480 1.0999999999999979 0.0000000000000000
481 1.0999999999999979 0.0000000000000000
482 1.0999999999999979 0.0000000000000000
483 1.0999999999999979 0.0000000000000000
484 1.0999999999999979 0.0000000000000000
485 1.0999999999999979 0.0000000000000000
486 1.0999999999999979 0.0000000000000000
487 1.0999999999999979 0.0000000000000000
488 1.0999999999999979 0.0000000000000000
489 1.0999999999999979 0.0000000000000000
490 1.0999999999999979 0.0000000000000000
491 1.0999999999999979 0.0000000000000000
492 1.0999999999999979 0.0000000000000000
493 1.0999999999999979 0.0000000000000000
494 1.0999999999999979 0.0000000000000000
495 1.0999999999999979 0.0000000000000000
496 1.0999999999999979 0.0000000000000000
497 1.0999999999999979 0.0000000000000000
498 1.0999999999999979 0.0000000000000000
499 1.0999999999999979 0.0000000000000000
500 1.0999999999999979 0.0000000000000000
501 1.0999999999999979 0.0000000000000000
502 1.0999999999999979 0.0000000000000000
503 1.0999999999999979 0.0000000000000000
504 1.0999999999999979 0.0000000000000000
505 1.0999999999999979 0.0000000000000000
506 1.0999999999999979 0.0000000000000000
507 1.0999999999999979 0.0000000000000000
508 1.0999999999999979 0.0000000000000000
509 1.0999999999999979 0.0000000000000000
510 1.0999999999999979 0.0000000000000000
511 1.0999999999999979 0.0000000000000000
512 1.0999999999999979 0.0000000000000000
513 1.0999999999999979 0.0000000000000000
514 1.0999999999999979 0.0000000000000000
515 1.0999999999999979 0.0000000000000000
516 1.0999999999999979 0.0000000000000000
517 1.0999999999999979 0.0000000000000000
518 1.0999999999999979 0.0000000000000000
519 1.0999999999999979 0.0000000000000000
520 1.0999999999999979 0.0000000000000000
521 1.0999999999999979 0.0000000000000000
522 1.0999999999999979 0.0000000000000000
523 1.0999999999999979 0.0000000000000000
524 1.0999999999999979 0.0000000000000000
525 1.0999999999999979 0.0000000000000000
526 1.0999999999999979 0.0000000000000000
527 1.0999999999999979 0.0000000000000000
528 1.0999999999999979 0.0000000000000000
529 1.0999999999999979 0.0000000000000000
530 1.0999999999999979 0.0000000000000000
531 1.0999999999999979 0.0000000000000000
532 1.0999999999999979 0.0000000000000000
533 1.0999999999999979 0.0000000000000000
534 1.0999999999999979 0.0000000000000000
535 1.0999999999999979 0.0000000000000000
536 1.0999999999999979 0.0000000000000000
537 1.0999999999999979 0.0000000000000000
538 1.0999999999999979 0.0000000000000000
539 1.0999999999999979 0.0000000000000000
540 1.0999999999999979 0.0000000000000000
541 1.0999999999999979 0.0000000000000000
542 1.0999999999999979 0.0000000000000000
543 1.0999999999999979 0.0000000000000000
544 1.0999999999999979 0.0000000000000000
545 1.0999999999999979 0.0000000000000000
546 1.0999999999999979 0.0000000000000000
547 1.0999999999999979 0.0000000000000000
548 1.0999999999999979 0.0000000000000000
549 1.0999999999999979 0.0000000000000000
550 1.0999999999999979 0.0000000000000000
551 1.0999999999999979 0.0000000000000000
552 1.0999999999999979 0.0000000000000000
553 1.0999999999999979 0.0000000000000000
554 1.0999999999999979 0.0000000000000000
555 1.0999999999999979 0.0000000000000000
556 1.0999999999999979 0.0000000000000000
557 1.0999999999999979 0.0000000000000000
558 1.0999999999999979 0.0000000000000000
559 1.0999999999999979 0.0000000000000000
560 1.0999999999999979 0.0000000000000000
561 1.0999999999999979 0.0000000000000000
562 1.0999999999999979 0.0000000000000000
563 1.0999999999999979 0.0000000000000000
564 1.0999999999999979 0.0000000000000000
565 1.0999999999999979 0.0000000000000000
566 1.0999999999999979 0.0000000000000000
567 1.0999999999999979 0.0000000000000000
568 1.0999999999999979 0.0000000000000000
569 1.0999999999999979 0.0000000000000000
570 1.0999999999999979 0.0000000000000000
571 1.0999999999999979 0.0000000000000000
572 1.0999999999999979 0.0000000000000000
573 1.0999999999999979 0.0000000000000000
574 1.0999999999999979 0.0000000000000000
575 1.0999999999999979 0.0000000000000000
576 1.0999999999999979 0.0000000000000000
577 1.0999999999999979 0.0000000000000000
578 1.0999999999999979 0.0000000000000000
579 1.0999999999999979 0.0000000000000000
580 1.0999999999999979 0.0000000000000000
581 1.0999999999999979 0.0000000000000000
582 1.0999999999999979 0.0000000000000000
583 1.0999999999999979 0.0000000000000000
584 1.0999999999999979 0.0000000000000000
585 1.0999999999999979 0.0000000000000000
586 1.0999999999999979 0.0000000000000000
587 1.0999999999999979 0.0000000000000000
588 1.0999999999999979 0.0000000000000000
589 1.0999999999999979 0.0000000000000000
590 1.0999999999999979 0.0000000000000000
591 1.0999999999999979 0.0000000000000000
592 1.0999999999999979 0.0000000000000000
593 1.0999999999999979 0.0000000000000000
594 1.0999999999999979 0.0000000000000000
595 1.0999999999999979 0.0000000000000000
596 1.0999999999999979 0.0000000000000000
597 1.0999999999999979 0.0000000000000000
598 1.0999999999999979 0.0000000000000000
599 1.0999999999999979 0.0000000000000000
600 1.0999999999999979 0.0000000000000000
601 1.0999999999999979 0.0000000000000000
602 1.0999999999999979 0.0000000000000000
603 1.0999999999999979 0.0000000000000000
604 1.0999999999999979 0.0000000000000000
605 1.0999999999999979 0.0000000000000000
606 1.0999999999999979 0.0000000000000000
607 1.0999999999999979 0.0000000000000000
608 1.0999999999999979 0.0000000000000000
609 1.0999999999999979 0.0000000000000000
610 1.0999999999999979 0.0000000000000000
611 1.0999999999999979 0.0000000000000000
612 1.0999999999999979 0.0000000000000000
613 1.0999999999999979 0.0000000000000000
614 1.0999999999999979 0.0000000000000000
615 1.0999999999999979 0.0000000000000000
616 1.0999999999999979 0.0000000000000000
617 1.0999999999999979 0.0000000000000000
618 1.0999999999999979 0.0000000000000000
619 1.0999999999999979 0.0000000000000000
620 1.0999999999999979 0.0000000000000000
621 1.0999999999999979 0.0000000000000000
622 1.0999999999999979 0.0000000000000000
623 1.0999999999999979 0.0000000000000000
624 1.0999999999999979 0.0000000000000000
625 1.0999999999999979 0.0000000000000000
626 1.0999999999999976 0.0000000000000000
627 1.0999999999999970 1.1354553660939125E-016
628 1.0999999999999968 4.9203065864069574E-016
629 1.0999999999999968 6.0557619525008721E-016
630 1.0999999999999968 6.4342470745321764E-016
631 1.0999999999999968 6.0557619525008721E-016
632 1.0999999999999968 6.4342470745321764E-016
633 1.0999999999999968 6.0557619525008721E-016
634 1.0999999999999968 6.4342470745321764E-016
635 1.0999999999999968 6.0557619525008721E-016
636 1.0999999999999968 6.4342470745321764E-016
637 1.0999999999999968 6.0557619525008721E-016
638 1.0999999999999968 6.4342470745321764E-016
639 1.0999999999999968 6.0557619525008721E-016
640 1.0999999999999968 6.4342470745321764E-016
641 1.0999999999999968 6.0557619525008721E-016
642 1.0999999999999968 6.4342470745321764E-016
643 1.0999999999999968 6.0557619525008721E-016
644 1.0999999999999968 6.4342470745321764E-016
645 1.0999999999999968 6.0557619525008721E-016
646 1.0999999999999968 6.4342470745321764E-016
647 1.0999999999999968 6.0557619525008721E-016
648 1.0999999999999968 6.4342470745321764E-016
649 1.0999999999999968 6.0557619525008721E-016
650 1.0999999999999968 6.4342470745321764E-016
651 1.0999999999999968 6.0557619525008721E-016
652 1.0999999999999968 6.4342470745321764E-016
653 1.0999999999999968 6.0557619525008721E-016
654 1.0999999999999968 6.4342470745321764E-016
655 1.0999999999999968 6.0557619525008721E-016
656 1.0999999999999968 6.4342470745321764E-016
657 1.0999999999999968 6.0557619525008721E-016
658 1.0999999999999968 6.4342470745321764E-016
659 1.0999999999999968 6.0557619525008721E-016
660 1.0999999999999968 6.4342470745321764E-016
661 1.0999999999999968 6.0557619525008721E-016
662 1.0999999999999968 6.4342470745321764E-016
663 1.0999999999999968 6.0557619525008721E-016
664 1.0999999999999968 6.4342470745321764E-016
665 1.0999999999999968 6.0557619525008721E-016
666 1.0999999999999968 6.4342470745321764E-016
667 1.0999999999999968 6.0557619525008721E-016
668 1.0999999999999968 6.4342470745321764E-016
669 1.0999999999999968 6.0557619525008721E-016
670 1.0999999999999968 6.4342470745321764E-016
671 1.0999999999999968 6.0557619525008721E-016
672 1.0999999999999968 6.4342470745321764E-016
673 1.0999999999999968 6.0557619525008721E-016
674 1.0999999999999968 6.4342470745321764E-016
675 1.0999999999999968 6.0557619525008721E-016
676 1.0999999999999968 6.4342470745321764E-016
677 1.0999999999999968 6.0557619525008721E-016
678 1.0999999999999968 6.4342470745321764E-016
679 1.0999999999999968 6.0557619525008721E-016
680 1.0999999999999968 6.4342470745321764E-016
681 1.0999999999999968 6.0557619525008721E-016
682 1.0999999999999968 6.4342470745321764E-016
683 1.0999999999999968 6.0557619525008721E-016
684 1.0999999999999968 6.4342470745321764E-016
685 1.0999999999999968 6.0557619525008721E-016
686 1.0999999999999968 6.4342470745321764E-016
687 1.0999999999999968 6.0557619525008721E-016
688 1.0999999999999968 6.4342470745321764E-016
689 1.0999999999999968 6.0557619525008721E-016
690 1.0999999999999968 6.4342470745321764E-016
691 1.0999999999999968 6.0557619525008721E-016
692 1.0999999999999968 6.4342470745321764E-016
693 1.0999999999999968 6.0557619525008721E-016
694 1.0999999999999968 6.4342470745321764E-016
695 1.0999999999999968 6.0557619525008721E-016
696 1.0999999999999968 6.4342470745321764E-016
697 1.0999999999999968 6.0557619525008721E-016
698 1.0999999999999968 6.4342470745321764E-016
699 1.0999999999999968 6.0557619525008721E-016
700 1.0999999999999968 6.4342470745321764E-016
701 1.0999999999999968 6.0557619525008721E-016
702 1.0999999999999968 6.4342470745321764E-016
703 1.0999999999999968 6.0557619525008721E-016
704 1.0999999999999968 6.4342470745321764E-016
705 1.0999999999999968 6.0557619525008721E-016
706 1.0999999999999968 6.4342470745321764E-016
707 1.0999999999999968 6.0557619525008721E-016
708 1.0999999999999968 6.4342470745321764E-016
709 1.0999999999999968 6.0557619525008721E-016
710 1.0999999999999968 6.4342470745321764E-016
711 1.0999999999999968 6.0557619525008721E-016
712 1.0999999999999968 6.4342470745321764E-016
713 1.0999999999999968 6.0557619525008721E-016
714 1.0999999999999968 6.4342470745321764E-016
715 1.0999999999999968 6.0557619525008721E-016
716 1.0999999999999968 6.4342470745321764E-016
717 1.0999999999999968 6.0557619525008721E-016
718 1.0999999999999968 6.4342470745321764E-016
719 1.0999999999999968 6.0557619525008721E-016
720 1.0999999999999968 6.4342470745321764E-016
721 1.0999999999999968 6.0557619525008721E-016
722 1.0999999999999968 6.4342470745321764E-016
723 1.0999999999999968 6.0557619525008721E-016
724 1.0999999999999968 6.4342470745321764E-016
725 1.0999999999999968 6.0557619525008721E-016
726 1.0999999999999968 6.4342470745321764E-016
727 1.0999999999999968 6.0557619525008721E-016
728 1.0999999999999968 6.4342470745321764E-016
729 1.0999999999999968 6.0557619525008721E-016
730 1.0999999999999968 6.4342470745321764E-016
731 1.0999999999999968 6.0557619525008721E-016
732 1.0999999999999968 6.8127321965634807E-016
733 1.0999999999999959 8.3266726846887007E-016
734 1.0999999999999936 2.3087592443909597E-015
735 1.0999999999999912 4.1254878301412348E-015
736 1.0999999999999877 6.6613381477509992E-015
737 1.0999999999999812 1.0673280441282894E-014
738 1.0999999999999677 1.8432225442924857E-014
739 1.0999999999999346 3.8226997325163034E-014
740 1.0999999999998555 8.6181062286534554E-014
741 1.0999999999996724 1.9847759799325032E-013
742 1.0999999999992505 4.5690723931637305E-013
743 1.0999999999982986 1.0456408466368400E-012
744 1.0999999999961765 2.3675758323595268E-012
745 1.0999999999915102 5.2944391295595073E-012
746 1.0999999999813994 1.1683760020202085E-011
747 1.0999999999598109 2.5427084680779980E-011
748 1.0999999999143757 5.4561620375910809E-011
749 1.0999999998201477 1.1542974910422251E-010
750 1.0999999996275618 2.4074420492589972E-010
751 1.0999999992396845 4.9498079899148602E-010
752 1.0999999984698967 1.0032345417967329E-009
753 1.0999999969645253 2.0044216701293965E-009
754 1.0999999940639049 3.9476482829019612E-009
755 1.0999999885571927 7.6637378412992627E-009
756 1.0999999782574286 1.4665103568631009E-008
757 1.0999999592784970 2.7660535957743885E-008
758 1.0999999248275854 5.1422695705398049E-008
759 1.0999998632266741 9.4222558918281832E-008
760 1.0999997547335700 1.7015586672563949E-007
761 1.0999995665356992 3.0284210982431722E-007
762 1.0999992450277265 5.3118696098380952E-007
763 1.0999987041514458 9.1817203742063291E-007
764 1.0999978081769715 1.5639727964017318E-006
765 1.0999963468585641 2.6250954376352268E-006
766 1.0999940004521966 4.3416370261480422E-006
767 1.0999902917146891 7.0751524815760802E-006
768 1.0999845218361497 1.1359865958698853E-005
769 1.0999756874501441 1.7969962793308231E-005
770 1.0999623766132602 2.8005277526716496E-005
771 1.0999426431474741 4.2996671530353561E-005
772 1.0999138611565931 6.5030602723284130E-005
773 1.0998725649193077 9.6889728228962606E-005
774 1.0998142836005784 1.4220287962824103E-004
775 1.0997333849269464 2.0559364510284902E-004
776 1.0996229464555838 2.9281257718277801E-004
777 1.0994746763697794 4.1083447954369149E-004
778 1.0992789067391362 5.6790026862931246E-004
779 1.0990246798556123 7.7348354151002198E-004
780 1.0986999419586758 1.0381659674105093E-003
781 1.0982918484793009 1.3734131889640991E-003
782 1.0977871718828311 1.7912535353443923E-003
783 1.0971727892098555 2.3038741321834192E-003
784 1.0964362140325421 2.9231608861537191E-003
785 1.0955661293070063 3.6602180183698103E-003
786 1.0945528753876015 4.5249073456884309E-003
787 1.0933888519299952 5.5254462771692726E-003
788 1.0920688027575329 6.6680966394613893E-003
789 1.0905899669771058 7.9569653022192269E-003
790 1.0889520950123821 9.3939243005392078E-003
791 1.0871573421173339 1.0978645144412668E-002
792 1.0852100623376584 1.2708731314748088E-002
793 1.0831165317937546 1.4579925860420728E-002
794 1.0808846315748506 1.6586367918682565E-002
795 1.0785235182486410 1.8720872483576664E-002
796 1.0760433052138230 2.0975210933765979E-002
797 1.0734547721312806 2.3340374598514312E-002
798 1.0707691135503437 2.5806808954710252E-002
799 1.0679977323651277 2.8364611109674663E-002
800 1.0651520793154141 3.1003687528633046E-002
801 1.0622435365206491 3.3713872282391547E-002
802 1.0592833409331035 3.6485008402105987E-002
803 1.0562825424286220 3.9306996353494821E-002
804 1.0532519907851916 4.2169814370121031E-002
805 1.0502023457972167 4.5063515620271360E-002
806 1.0471441050321828 4.7978207115975370E-002
807 1.0440876440926066 5.0904015067180716E-002
808 1.0410432645775554 5.3831041164955490E-002
809 1.0380212451605197 5.6749314136515419E-002
810 1.0350318912624481 5.9648740912946856E-002
811 1.0320855786778311 6.2519061921152100E-002
812 1.0291927862128936 6.5349815361465197E-002
813 1.0263641119539879 6.8130315839064884E-002
814 1.0236102672732137 7.0849653322666906E-002
815 1.0209420422145743 7.3496719005491068E-002
816 1.0183702356597546 7.6060265083199297E-002
817 1.0159055438799593 7.8529005519797454E-002
818 1.0135584020275734 8.0891764259482135E-002
819 1.0113387751305107 8.3137675725462393E-002
820 1.0092558985279299 8.5256439484977561E-002
821 1.0073179726305317 8.7238626383072101E-002
822 1.0055318233799315 8.9076027174750105E-002
823 1.0039025474324488 9.0762026968102205E-002
824 1.0024331690287906 9.2291980359013814E-002
825 1.0011243423300538 9.3663554277365529E-002
826 0.99997413688756109 9.4877000060956701E-002
827 0.99897794297232256 9.5935315143128100E-002
828 0.99812852627843329 9.6844259732139143E-002
829 0.99741624768435333 9.7612205805599608E-002
830 0.99682944455943079 9.8249813950132409E-002
831 0.99635494850722117 9.8769555551342994E-002
832 0.99597869464320499 9.9185119572195946E-002
833 0.99568636389822640 9.9510760034875911E-002
834 0.99546399567754895 9.9760648435103336E-002
835 0.99529851453601248 9.9948292717157577E-002
836 0.99517812980138998 0.10008607179704977
837 0.99509258763209629 0.10018491503833320
838 0.99503327623472471 0.10025413407824203
839 0.99499320272140312 0.10030139452805227
840 0.99496687166047881 0.10033280070066265
841 0.99495009995942174 0.10035305917375736
842 0.99493980117482983 0.10036568636767404
843 0.99493376656116195 0.10037322978724947
844 0.99493046233738602 0.10037747996079552
845 0.99492885467454595 0.10037965831783949
846 0.99492826709091886 0.10038057371091044
847 0.99492826992463956 0.10038074610851899
848 0.99492859842727177 0.10038049988153715
849 0.99492909451982725 0.10038003122603292
850 0.99492966694516316 0.10037945500197787
851 0.99493026498961123 0.10037883607704347
852 0.99493086175531997 0.10037820956285405
853 0.99493144387260268 0.10037759343380846
854 0.99493200538398352 0.10037699613234087
855 0.99493254422946342 0.10037642100009693
856 0.99493306029522222 0.10037586877304364
857 0.99493355436886233 0.10037533893759762
858 0.99493402760195693 0.10037483044012767
859 0.99493448124646167 0.10037434204221127
860 0.99493491653360122 0.10037387248877289
861 0.99493533462390427 0.10037342058114700
862 0.99493573659113632 0.10037298520391083
863 0.99493612342140436 0.10037256533044572
864 0.99493649601838552 0.10037216001946640
865 0.99493685521053987 0.10037176840827555
866 0.99493720175850786 0.10037138970527582
867 0.99493753636202986 0.10037102318278407
868 0.99493785966614590 0.10037066817050028
869 0.99493817226669845 0.10037032404970396
870 0.99493847471516528 0.10036999024813179
871 0.99493876752292210 0.10036966623547572
872 0.99493905116501069 0.10036935151940157
873 0.99493932608346358 0.10036904564204398
874 0.99493959269026244 0.10036874817688278
875 0.99493985136996355 0.10036845872598095
876 0.99494010248205100 0.10036817691751000
877 0.99494034636303486 0.10036790240354791
878 0.99494058332833690 0.10036763485809307
879 0.99494081367398979 0.10036737397529505
880 0.99494103767816788 0.10036711946784005
881 0.99494125560256463 0.10036687106551695
882 0.99494146769364700 0.10036662851389823
883 0.99494167418378476 0.10036639157316321
884 0.99494187529229405 0.10036616001701124
885 0.99494207122636580 0.10036593363169106
886 0.99494226218192872 0.10036571221509796
887 0.99494244834443069 0.10036549557596490
888 0.99494262988955606 0.10036528353310958
889 0.99494280698388049 0.10036507591475823
890 0.99494297978547708 0.10036487255791102
891 0.99494314844447018 0.10036467330777235
892 0.99494331310354145 0.10036447801721479
893 0.99494347389840687 0.10036428654629544
894 0.99494363095824467 0.10036409876180095
895 0.99494378440610409 0.10036391453683534
896 0.99494393435926787 0.10036373375043037
897 0.99494408092960074 0.10036355628719604
898 0.99494422422386708 0.10036338203698246
899 0.99494436434402789 0.10036321089458235
900 0.99494450138751422 0.10036304275943546
901 0.99494463544748790 0.10036287753537455
902 0.99494476661306830 0.10036271513036886
903 0.99494489496956795 0.10036255545630607
904 0.99494502059869250 0.10036239842876446
905 0.99494514357873420 0.10036224396682628
906 0.99494526398475269 0.10036209199287933
907 0.99494538188874670 0.10036194243245447
908 0.99494549735981241 0.10036179521404784
909 0.99494561046428631 0.10036165026898222
910 0.99494572126589109 0.10036150753125160
911 0.99494582982586166 0.10036136693739524
912 0.99494593620307192 0.10036122842636297
913 0.99494604045414681 0.10036109193940597
914 0.99494614263356973 0.10036095741995466
915 0.99494624279378574 0.10036082481352425
916 0.99494634098529922 0.10036069406760549
917 0.99494643725676701 0.10036056513157970
918 0.99494653165507385 0.10036043795662208
919 0.99494662422542401 0.10036031249562992
920 0.99494671501140919 0.10036018870313272
921 0.99494680405508584 0.10036006653522812
922 0.99494689139704096 0.10035994594950325
923 0.99494697707645596 0.10035982690497627
924 0.99494706113116882 0.10035970936202637
925 0.99494714359773140 0.10035959328234013
926 0.99494722451146078 0.10035947862885203
927 0.99494730390649544 0.10035936536569598
928 0.99494738181584508 0.10035925345814589
929 0.99494745827143305 0.10035914287257662
930 0.99494753330414198 0.10035903357641202
931 0.99494760694385931 0.10035892553808720
932 0.99494767921951088 0.10035881872700213
933 0.99494775015910231 0.10035871311348626
934 0.99494781978975833 0.10035860866876047
935 0.99494788813774970 0.10035850536490067
936 0.99494795522853552 0.10035840317480439
937 0.99494802108678426 0.10035830207215868
938 0.99494808573640980 0.10035820203141015
939 0.99494814920060104 0.10035810302773557
940 0.99494821150184265 0.10035800503701438
941 0.99494827266194541 0.10035790803579915
942 0.99494833270207150 0.10035781200129575
943 0.99494839164275484 0.10035771691133252
944 0.99494844950392503 0.10035762274434339
945 0.99494850630492748 0.10035752947934087
946 0.99494856206454885 0.10035743709590050
947 0.99494861680103164 0.10035734557412888
948 0.99494867053209302 0.10035725489466230
949 0.99494872327494455 0.10035716503862967
950 0.99494877504630796 0.10035707598765123
951 0.99494882586243505 0.10035698772380676
952 0.99494887573912028 0.10035690022963099
953 0.99494892469171681 0.10035681348808671
954 0.99494897273514671 0.10035672748256468
955 0.99494901988392548 0.10035664219685404
956 0.99494906615216305 0.10035655761513974
957 0.99494911155358656 0.10035647372197955
958 0.99494915610154433 0.10035639050230090
959 0.99494919980902541 0.10035630794138187
960 0.99494924268866392 0.10035622602484255
961 0.99494928475275402 0.10035614473863115
962 0.99494932601325881 0.10035606406901765
963 0.99494936648182097 0.10035598400257802
964 0.99494940616977301 0.10035590452618837
965 0.99494944508814631 0.10035582562701262
966 0.99494948324767618 0.10035574729249330
967 0.99494952065881737 0.10035566951034557
968 0.99494955733174628 0.10035559226854311
969 0.99494959327637256 0.10035551555531740
970 0.99494962850234359 0.10035543935914164
971 0.99494966301905441 0.10035536366872747
972 0.99494969683565493 0.10035528847301547
973 0.99494972996105258 0.10035521376117165
974 0.99494976240392585 0.10035513952257595
975 0.99494979417272289 0.10035506574681954
976 0.99494982527567366 0.10035499242369242
977 0.99494985572079264 0.10035491954318457
978 0.99494988551588703 0.10035484709547197
979 0.99494991466855809 0.10035477507092086
980 0.99494994318621033 0.10035470346007173
981 0.99494997107605332 0.10035463225363841
982 0.99494999834510978 0.10035456144250544
983 0.99495002500021801 0.10035449101771550
984 0.99495005104803691 0.10035442097047691
985 0.99495007649505252 0.10035435129213728
986 0.99495010134757544 0.10035428197421301
987 0.99495012561175589 0.10035421300833205
988 0.99495014929357650 0.10035414438631401
989 0.99495017239886507 0.10035407610002875
990 0.99495019493328929 0.10035400814161075
991 0.99495021690237118 0.10035394050311354
992 0.99495023831147678 0.10035387317703416
993 0.99495025916584012 0.10035380615549860
994 0.99495027947053205 0.10035373943149339
995 0.99495029923051703 0.10035367299698816
996 0.99495031845057313 0.10035360684576698
997 0.99495033713542558 0.10035354096915063
998 0.99495035528954445 0.10035347536241011
999 0.99495037291746158 0.10035341001517510
1000 0.99495039002330088 0.10035334492569598
1001 0.99495040661148915 0.10035328007970665
1002 0.99495042268569134 0.10035321548159989
1003 0.99495043825041762 0.10035315110862403
1004 0.99495045330862497 0.10035308697787754
1005 0.99495046786528929 0.10035302304871094
1006 0.99495048192213020 0.10035295936429359
1007 0.99495049548537307 0.10035289584712546
1008 0.99495050855439016 0.10035283259314540
1009 0.99495052113826488 0.10035276945050024
1010 0.99495053323175675 0.10035270662026792
1011 0.99495054485002576 0.10035264380339683
1012 0.99495055597870219 0.10035258140690938
1013 0.99495056664536885 0.10035251884565489
1014 0.99495057681769405 0.10035245692303509
1015 0.99495058654795310 0.10035239450790084
1016 0.99495059576892941 0.10035233315300293
1017 0.99495060458084661 0.10035227070405812
1018 0.99495061284983244 0.10035221010500138
1019 0.99495062076728225 0.10035214731916292
1020 0.99495062807418611 0.10035208782634143
1021 0.99495063513186255 0.10035202418996737
1022 0.99495064145068102 0.10035196642754955
1023 0.99495064770247865 0.10035190107489128
1024 0.99495065298058882 0.10035184611927965
1025 0.99495065851329723 0.10035177760871838
1026 0.99495066265414611 0.10035172726719968
1027 0.99495066760926631 0.10035165323629819
1028 0.99495067044511587 0.10035161047114445
1029 0.99495067505276802 0.10035152711858034
1030 0.99495067630287426 0.10035149667544670
1031 0.99495068093308781 0.10035139800398292
1032 0.99495068014128463 0.10035138731718704
1033 0.99495068537947329 0.10035126405903139
1034 0.99495068182363389 0.10035128451729348
1035 0.99495068857842295 0.10035112265507062
1036 0.99495068114308949 0.10035119131524710
1037 0.99495069079561016 0.10035097011352072
1038 0.99495067779852009 0.10035111194079531
1039 0.99495069240221656 0.10035080142138930
1040 0.99495067136631898 0.10035105210486055
1041 0.99495069390455992 0.10035060994191269
1042 0.99495066127001053 0.10035101927674520
1043 0.99495069597447183 0.10035038716206834
1044 0.99495064675099032 0.10035102289648204
1045 0.99495069947612302 0.10035012253783020
1046 0.99495062684569613 0.10035107445182190
1047 0.99495070548300002 0.10034980351669330
1048 0.99495060037656913 0.10035118733247700
1049 0.99495071527669010 0.10034941583086486
1050 0.99495056596593745 0.10035137636485274
1051 0.99495073031768788 0.10034894415785629
1052 0.99495052208303358 0.10035165693470662
1053 0.99495075217799001 0.10034837323190554
1054 0.99495046713392987 0.10035204362908837
1055 0.99495078242666035 0.10034768945394461
1056 0.99495039960170006 0.10035254837721236
1057 0.99495082246325262 0.10034688298664475
1058 0.99495031823906377 0.10035317814379247
1059 0.99495087330044374 0.10034595023540117
1060 0.99495022230795105 0.10035393232395644
1061 0.99495093530625700 0.10034489651328493
1062 0.99495011185038074 0.10035480009559004
1063 0.99495100792711899 0.10034373858173568
1064 0.99494998796373957 0.10035575808555888
1065 0.99495108942417931 0.10034250666936476
1066 0.99494985304298722 0.10035676877848870
1067 0.99495117666463395 0.10034124552230879
1068 0.99494971094473084 0.10035778011658399
1069 0.99495126501486275 0.10034001405414140
1070 0.99494956702620085 0.10035872668574365
1071 0.99495134838035815 0.10033888325798863
1072 0.99494942801792330 0.10035953274595666
1073 0.99495141942723020 0.10033793222257542
1074 0.99494930170368090 0.10036011714606503
1075 0.99495147000096729 0.10033724234526376
1076 0.99494919640449875 0.10036039988598683
1077 0.99495149173151953 0.10033689012808265
1078 0.99494912029275795 0.10036030979211047
1079 0.99495147678308582 0.10033693923151479
1080 0.99494908059374831 0.10035979250545599
1081 0.99495141867696424 0.10033743269054050
1082 0.99494908275960203 0.10035881780224239
1083 0.99495131309234008 0.10033838631558588
1084 0.99494912971871607 0.10035738522025647
1085 0.99495115853836125 0.10033978426846417
1086 0.99494922130756969 0.10035552707944378
1087 0.99495095679529466 0.10034157760582763
1088 0.99494935397853002 0.10035330826114432
1089 0.99495071304417193 0.10034368623632359
1090 0.99494952084715960 0.10035082251500921
1091 0.99495043564135388 0.10034600428978331
1092 0.99494971209930005 0.10034818553551818
1093 0.99495013554155509 0.10034840841842803
1094 0.99494991572862024 0.10034552551304635
1095 0.99494982542273569 0.10035076812274443
1096 0.99495011852747139 0.10034297223672992
1097 0.99494951860998981 0.10035295689430516
1098 0.99495030721643474 0.10034064604114022
1099 0.99494922792567408 0.10035486284861665
1100 0.99495046957746958 0.10033864790725947
1101 0.99494896460374294 0.10035639760415253
1102 0.99495059545580811 0.10033705184799069
1103 0.99494873739572331 0.10035750243269223
1104 0.99495067751643351 0.10033590036373180
1105 0.99494855196629561 0.10035815111076467
1106 0.99495071167822546 0.10033520330744894
1107 0.99494841063312744 0.10035834936952739
1108 0.99495069719571705 0.10033494002999623
1109 0.99494831245677406 0.10035813129060144
1110 0.99495063640674342 0.10033506426268941
1111 0.99494825364011563 0.10035755335677446
1112 0.99495053420602741 0.10033551089736752
1113 0.99494822816053319 0.10035668708952802
1114 0.99495039733382307 0.10033620367984102
1115 0.99494822853666076 0.10035561126967542
1116 0.99495023358187051 0.10033706284569381
1117 0.99494824662674219 0.10035440465257407
1118 0.99495005101574607 0.10033801187530465
1119 0.99494827436615607 0.10035313988936005
1120 0.99494985729610885 0.10033898278488561
1121 0.99494830437356796 0.10035187909891136
1122 0.99494965915571798 0.10033991965082230
1123 0.99494833038338870 0.10035067125378817
1124 0.99494946205995627 0.10034078033565588
1125 0.99494834749118288 0.10034955129256821
1126 0.99494927005099598 0.10034153660675761
1127 0.99494835222404754 0.10034854068246328
1128 0.99494908575355789 0.10034217298934735
1129 0.99494834246640285 0.10034764904498873
1130 0.99494891050561529 0.10034268476741319
1131 0.99494831728207833 0.10034687642293250
1132 0.99494874457105964 0.10034307554646849
1133 0.99494827667611296 0.10034621579607864
1134 0.99494858739208880 0.10034335473837795
1135 0.99494822133592331 0.10034565552602201
1136 0.99494843784527398 0.10034353524191125
1137 0.99494815238349055 0.10034518150520680
1138 0.99494829447445632 0.10034363149454413
1139 0.99494807116031148 0.10034477888253913
1140 0.99494815568379402 0.10034365797834439
1141 0.99494797905689736 0.10034443332320800
1142 0.99494801988363868 0.10034362818698932
1143 0.99494787739004587 0.10034413182524093
1144 0.99494788558944558 0.10034355400763796
1145 0.99494776732484658 0.10034386315716093
1146 0.99494775147909520 0.10034344544062063
1147 0.99494764983432327 0.10034361800141151
1148 0.99494761641678919 0.10034331056888934
1149 0.99494752568786005 0.10034338889141457
1150 0.99494747945263395 0.10034315569252783
1151 0.99494739545945743 0.10034317002151212
1152 0.99494733980645045 0.10034298555608086
1153 0.99494725954785834 0.10034295699397679
1154 0.99494719684297506 0.10034280361306758
1155 0.99494711820223225 0.10034274655010179
1156 0.99494705004393225 0.10034261228903629
1157 0.99494697154882661 0.10034253631607935
1158 0.99494689898061672 0.10034241321964915
1159 0.99494681961567943 0.10034232458081792
1160 0.99494674328923727 0.10034220745214914
1161 0.99494666235382312 0.10034211011265032
1162 0.99494658265001801 0.10034199560705559
1163 0.99494649965435422 0.10034189201503262
1164 0.99494641677025930 0.10034177800229258
1165 0.99494633136147526 0.10034166961733851
1166 0.99494624537108500 0.10034155474479420
1167 0.99494615728191083 0.10034144239496322
1168 0.99494606817729514 0.10034132579567558
1169 0.99494597719130617 0.10034120991255242
1170 0.99494588490967573 0.10034109101498137
1171 0.99494579083821455 0.10034097178464578
1172 0.99494569527917920 0.10034085019128318
1173 0.99494559794623449 0.10034072764887084
1174 0.99494549898236895 0.10034060306043863
1175 0.99494539821475902 0.10034047714787564
1176 0.99494529569775736 0.10034034931682674
1177 0.99494519131867754 0.10034021991708976
1178 0.99494508508260737 0.10034008861945876
1179 0.99494497690728878 0.10033995557622734
1180 0.99494486677000793 0.10033982059468435
1181 0.99494475460260823 0.10033968372306785
1182 0.99494464036597474 0.10033954483661979
1183 0.99494452399715128 0.10033940392853759
1184 0.99494440544645535 0.10033926090603672
1185 0.99494428465125040 0.10033911573240890
1186 0.99494416155409693 0.10033896832816155
1187 0.99494403608992255 0.10033881863919734
1188 0.99494390819471012 0.10033866658963336
1189 0.99494377779927379 0.10033851211394133
1190 0.99494364483331055 0.10033835513474623
1191 0.99494350922237462 0.10033819557767153
1192 0.99494337088967100 0.10033803336100626
1193 0.99494322975455951 0.10033786840238547
1194 0.99494308573326462 0.10033770061398301
1195 0.99494293873807271 0.10033752990539800
1196 0.99494278867752572 0.10033735618137156
1197 0.99494263545592743 0.10033717934291965
1198 0.99494247897327448 0.10033699928617083
1199 0.99494231912487885 0.10033681590269830
1200 0.99494215580116407 0.10033662907882404
1201 0.99494198888731300 0.10033643869556935
1202 0.99494181826297590 0.10033624462813756
1203 0.99494164380189520 0.10033604674566696
1204 0.99494146537154537 0.10033584491075379
1205 0.99494128283271033 0.10033563897907689
1206 0.99494109603904846 0.10033542879889570
1207 0.99494090483660913 0.10033521421057967
1208 0.99494070906331311 0.10033499504603648
1209 0.99494050854838967 0.10033477112813735
1210 0.99494030311175807 0.10033454227005931
1211 0.99494009256336469 0.10033430827459168
1212 0.99493987670244832 0.10033406893335843
1213 0.99493965531674355 0.10033382402598764
1214 0.99493942818161041 0.10033357331918707
1215 0.99493919505907702 0.10033331656574174
1216 0.99493895569679414 0.10033305350340031
1217 0.99493870982687926 0.10033278385366114
1218 0.99493845716464446 0.10033250732042502
1219 0.99493819740719613 0.10033222358851400
1220 0.99493793023188370 0.10033193232202102
1221 0.99493765529457678 0.10033163316249182
1222 0.99493737222775691 0.10033132572688995
1223 0.99493708063839092 0.10033100960533300
1224 0.99493678010555064 0.10033068435856514
1225 0.99493647017775855 0.10033034951511857
1226 0.99493615037000249 0.10033000456812552
1227 0.99493582016037374 0.10032964897172372
1228 0.99493547898627421 0.10032928213698793
1229 0.99493512624011826 0.10032890342731289
1230 0.99493476126444136 0.10032851215315190
1231 0.99493438334631834 0.10032810756599844
1232 0.99493399171095920 0.10032768885144580
1233 0.99493358551430044 0.10032725512112119
1234 0.99493316383432062 0.10032680540308987
1235 0.99493272566053303 0.10032633862986542
1236 0.99493226988035155 0.10032585362185775
1237 0.99493179525895870 0.10032534906050847
1238 0.99493130040375644 0.10032482343611744
1239 0.99493078369040688 0.10032427493260065
1240 0.99493024309352607 0.10032370115788829
1241 0.99492967578712410 0.10032309850914381
1242 0.99492907720906998 0.10032246070654074
1243 0.99492843892620086 0.10032177550724854
1244 0.99492774391911598 0.10032101758679790
1245 0.99492695652270835 0.10032013364161320
1246 0.99492600169200984 0.10031901224738964
1247 0.99492472366485596 0.10031742481489822
1248 0.99492280611815498 0.10031491341638278
1249 0.99491962248671395 0.10031058371883897
1250 0.99491396310007785 0.10030273288605017
1251 0.99490355056896007 0.10028819746185220
1252 0.99488419977559772 0.10026123700015176
1253 0.99484839481474363 0.10021166524571777
1254 0.99478293126003037 0.10012179101563015
1255 0.99466509898818412 9.9961531625699929E-002
1256 0.99445666472805150 9.9680839789306142E-002
1257 0.99409471532881366 9.9198461409377728E-002
1258 0.99347845418668490 9.8386372244267967E-002
1259 0.99245186480535874 9.7050860286089280E-002
1260 0.99078496077339895 9.4915638650514375E-002
1261 0.98816295623806838 9.1621150560856596E-002
1262 0.98420390343011488 8.6765673521395623E-002
1263 0.97853523129628106 8.0016215774265334E-002
1264 0.97094793870478613 7.1287158173275023E-002
1265 0.96158882828368741 6.0912593935146593E-002
1266 0.95106648841526442 4.9676967403229827E-002
1267 0.94033950990251414 3.8618127771656116E-002
1268 0.93040280105289563 2.8686512229558783E-002
1269 0.92196572213057260 2.0469517061423748E-002
1270 0.91531312531821807 1.4123672160078352E-002
1271 0.91037068265179899 9.4846973903462278E-003
1272 0.90686361593133380 6.2335245510182977E-003
1273 0.90445980395061087 4.0263277383601262E-003
1274 0.90285457072470954 2.5635229729383453E-003
1275 0.90180381341646065 1.6119829618405981E-003
1276 0.90112684812594690 1.0022815530909123E-003
1277 0.90069646480624899 6.1660058535979679E-004
1278 0.90042604387621228 3.7542831295828214E-004
1279 0.90025797551453524 2.2624757434450561E-004
1280 0.90015461402021157 1.3493948944091167E-004
1281 0.90009170677869632 7.9638311864989385E-005
1282 0.90005382078105489 4.6499094671176311E-005
1283 0.90003124628703590 2.6854102024675537E-005
1284 0.90001794106460575 1.5336412783062384E-005
1285 0.90001018598490490 8.6594486763839181E-006
1286 0.90000571703988030 4.8330505021960752E-006
1287 0.90000317151757114 2.6658424221325644E-006
1288 0.90000173864753641 1.4529594698391942E-006
1289 0.90000094174180645 7.8236354075896990E-007
1290 0.90000050392007114 4.1613673433920565E-007
1291 0.90000026634251606 2.1861390706660425E-007
1292 0.90000013903154319 1.1341772477005082E-007
1293 0.90000007166879570 5.8102837883814981E-008
1294 0.90000003647918947 2.9388886752845298E-008
1295 0.90000001833229970 1.4675678072585324E-008
1296 0.90000000909509736 7.2344534525283952E-009
1297 0.90000000445432105 3.5202375626336092E-009
1298 0.90000000215331311 1.6906968855084481E-009
1299 0.90000000102743505 8.0141541494283971E-010
1300 0.90000000048383089 3.7490459798268519E-010
1301 0.90000000022485205 1.7307234346738229E-010
1302 0.90000000010311831 7.8840683975879882E-011
1303 0.90000000004666281 3.5436422313934454E-011
1304 0.90000000002083202 1.5713865393865291E-011
1305 0.90000000000917402 6.8739458569255109E-012
1306 0.90000000000398417 2.9657757731077035E-012
1307 0.90000000000170488 1.2610745780947268E-012
1308 0.90000000000071678 5.2763349245286775E-013
1309 0.90000000000029556 2.1640097121648060E-013
1310 0.90000000000011782 8.6828692384219667E-014
1311 0.90000000000004421 3.3769283665681026E-014
1312 0.90000000000001490 1.2351231148954781E-014
1313 0.90000000000000269 3.8857805861880510E-015
1314 0.89999999999999802 9.7144514654701513E-016
1315 0.89999999999999680 2.7755575615629012E-016
1316 0.89999999999999680 2.3129646346357508E-016
1317 0.89999999999999680 2.3129646346357508E-016
1318 0.89999999999999680 2.3129646346357508E-016
1319 0.89999999999999680 2.3129646346357508E-016
1320 0.89999999999999680 2.3129646346357508E-016
1321 0.89999999999999680 2.3129646346357508E-016
1322 0.89999999999999680 2.3129646346357508E-016
1323 0.89999999999999680 2.3129646346357508E-016
1324 0.89999999999999680 2.3129646346357508E-016
1325 0.89999999999999680 2.3129646346357508E-016
1326 0.89999999999999680 2.3129646346357508E-016
1327 0.89999999999999680 2.3129646346357508E-016
1328 0.89999999999999680 2.3129646346357508E-016
1329 0.89999999999999680 2.3129646346357508E-016
1330 0.89999999999999680 2.3129646346357508E-016
1331 0.89999999999999680 2.3129646346357508E-016
1332 0.89999999999999680 2.3129646346357508E-016
1333 0.89999999999999680 2.3129646346357508E-016
1334 0.89999999999999680 2.3129646346357508E-016
1335 0.89999999999999680 2.3129646346357508E-016
1336 0.89999999999999680 2.3129646346357508E-016
1337 0.89999999999999680 2.3129646346357508E-016
1338 0.89999999999999680 2.3129646346357508E-016
1339 0.89999999999999680 2.3129646346357508E-016
1340 0.89999999999999680 2.3129646346357508E-016
1341 0.89999999999999680 2.3129646346357508E-016
1342 0.89999999999999680 2.3129646346357508E-016
1343 0.89999999999999680 2.3129646346357508E-016
1344 0.89999999999999680 2.3129646346357508E-016
1345 0.89999999999999680 2.3129646346357508E-016
1346 0.89999999999999680 2.3129646346357508E-016
1347 0.89999999999999680 2.3129646346357508E-016
1348 0.89999999999999680 2.3129646346357508E-016
1349 0.89999999999999680 2.3129646346357508E-016
1350 0.89999999999999680 2.3129646346357508E-016
1351 0.89999999999999680 2.3129646346357508E-016
1352 0.89999999999999680 2.3129646346357508E-016
1353 0.89999999999999680 2.3129646346357508E-016
1354 0.89999999999999680 2.3129646346357508E-016
1355 0.89999999999999680 2.3129646346357508E-016
1356 0.89999999999999680 2.3129646346357508E-016
1357 0.89999999999999680 2.3129646346357508E-016
1358 0.89999999999999680 2.3129646346357508E-016
1359 0.89999999999999680 2.3129646346357508E-016
1360 0.89999999999999680 2.3129646346357508E-016
1361 0.89999999999999680 2.3129646346357508E-016
1362 0.89999999999999680 2.3129646346357508E-016
1363 0.89999999999999680 2.3129646346357508E-016
1364 0.89999999999999680 2.3129646346357508E-016
1365 0.89999999999999680 2.3129646346357508E-016
1366 0.89999999999999680 2.3129646346357508E-016
1367 0.89999999999999680 2.3129646346357508E-016
1368 0.89999999999999680 2.3129646346357508E-016
1369 0.89999999999999680 2.3129646346357508E-016
1370 0.89999999999999680 2.3129646346357508E-016
1371 0.89999999999999680 2.3129646346357508E-016
1372 0.89999999999999680 2.3129646346357508E-016
1373 0.89999999999999680 2.3129646346357508E-016
1374 0.89999999999999680 2.3129646346357508E-016
1375 0.89999999999999680 2.3129646346357508E-016
1376 0.89999999999999680 2.3129646346357508E-016
1377 0.89999999999999680 2.3129646346357508E-016
1378 0.89999999999999680 2.3129646346357508E-016
1379 0.89999999999999680 2.3129646346357508E-016
1380 0.89999999999999680 2.3129646346357508E-016
1381 0.89999999999999680 2.3129646346357508E-016
1382 0.89999999999999680 2.3129646346357508E-016
1383 0.89999999999999680 2.3129646346357508E-016
1384 0.89999999999999680 2.3129646346357508E-016
1385 0.89999999999999680 2.3129646346357508E-016
1386 0.89999999999999680 2.3129646346357508E-016
1387 0.89999999999999680 2.3129646346357508E-016
1388 0.89999999999999680 2.3129646346357508E-016
1389 0.89999999999999680 2.3129646346357508E-016
1390 0.89999999999999680 2.3129646346357508E-016
1391 0.89999999999999680 2.3129646346357508E-016
1392 0.89999999999999680 2.3129646346357508E-016
1393 0.89999999999999680 2.3129646346357508E-016
1394 0.89999999999999680 2.3129646346357508E-016
1395 0.89999999999999680 2.3129646346357508E-016
1396 0.89999999999999680 2.3129646346357508E-016
1397 0.89999999999999680 2.3129646346357508E-016
1398 0.89999999999999680 2.3129646346357508E-016
1399 0.89999999999999680 2.3129646346357508E-016
1400 0.89999999999999680 2.3129646346357508E-016
1401 0.89999999999999680 2.3129646346357508E-016
1402 0.89999999999999680 2.3129646346357508E-016
1403 0.89999999999999680 2.3129646346357508E-016
1404 0.89999999999999680 2.3129646346357508E-016
1405 0.89999999999999680 2.3129646346357508E-016
1406 0.89999999999999680 2.3129646346357508E-016
1407 0.89999999999999680 2.3129646346357508E-016
1408 0.89999999999999680 2.3129646346357508E-016
1409 0.89999999999999680 2.3129646346357508E-016
1410 0.89999999999999680 2.3129646346357508E-016
1411 0.89999999999999680 2.3129646346357508E-016
1412 0.89999999999999680 2.3129646346357508E-016
1413 0.89999999999999680 2.3129646346357508E-016
1414 0.89999999999999680 2.3129646346357508E-016
1415 0.89999999999999680 2.3129646346357508E-016
1416 0.89999999999999680 2.3129646346357508E-016
1417 0.89999999999999680 2.3129646346357508E-016
1418 0.89999999999999680 2.3129646346357508E-016
1419 0.89999999999999680 1.3877787807814506E-016
1420 0.89999999999999680 1.3877787807814506E-016
1421 0.89999999999999680 4.6259292692715018E-017
1422 0.89999999999999680 4.6259292692715018E-017
1423 0.89999999999999680 0.0000000000000000
1424 0.89999999999999680 0.0000000000000000
1425 0.89999999999999680 0.0000000000000000
1426 0.89999999999999680 0.0000000000000000
1427 0.89999999999999680 0.0000000000000000
1428 0.89999999999999680 0.0000000000000000
1429 0.89999999999999680 0.0000000000000000
1430 0.89999999999999680 0.0000000000000000
1431 0.89999999999999680 0.0000000000000000
1432 0.89999999999999680 0.0000000000000000
1433 0.89999999999999680 0.0000000000000000
1434 0.89999999999999680 0.0000000000000000
1435 0.89999999999999680 0.0000000000000000
1436 0.89999999999999680 0.0000000000000000
1437 0.89999999999999680 0.0000000000000000
1438 0.89999999999999680 0.0000000000000000
1439 0.89999999999999680 0.0000000000000000
1440 0.89999999999999680 0.0000000000000000
1441 0.89999999999999680 0.0000000000000000
1442 0.89999999999999680 0.0000000000000000
1443 0.89999999999999680 0.0000000000000000
1444 0.89999999999999680 0.0000000000000000
1445 0.89999999999999680 0.0000000000000000
1446 0.89999999999999680 0.0000000000000000
1447 0.89999999999999680 0.0000000000000000
1448 0.89999999999999680 0.0000000000000000
1449 0.89999999999999680 0.0000000000000000
1450 0.89999999999999680 0.0000000000000000
1451 0.89999999999999680 0.0000000000000000
1452 0.89999999999999680 0.0000000000000000
1453 0.89999999999999680 0.0000000000000000
1454 0.89999999999999680 0.0000000000000000
1455 0.89999999999999680 0.0000000000000000
1456 0.89999999999999680 0.0000000000000000
1457 0.89999999999999680 0.0000000000000000
1458 0.89999999999999680 0.0000000000000000
1459 0.89999999999999680 0.0000000000000000
1460 0.89999999999999680 0.0000000000000000
1461 0.89999999999999680 0.0000000000000000
1462 0.89999999999999680 0.0000000000000000
1463 0.89999999999999680 0.0000000000000000
1464 0.89999999999999680 0.0000000000000000
1465 0.89999999999999680 0.0000000000000000
1466 0.89999999999999680 0.0000000000000000
1467 0.89999999999999680 0.0000000000000000
1468 0.89999999999999680 0.0000000000000000
1469 0.89999999999999680 0.0000000000000000
1470 0.89999999999999680 0.0000000000000000
1471 0.89999999999999680 0.0000000000000000
1472 0.89999999999999680 0.0000000000000000
1473 0.89999999999999680 0.0000000000000000
1474 0.89999999999999680 0.0000000000000000
1475 0.89999999999999680 0.0000000000000000
1476 0.89999999999999680 0.0000000000000000
1477 0.89999999999999680 0.0000000000000000
1478 0.89999999999999680 0.0000000000000000
1479 0.89999999999999680 0.0000000000000000
1480 0.89999999999999680 0.0000000000000000
1481 0.89999999999999680 0.0000000000000000
1482 0.89999999999999680 0.0000000000000000
1483 0.89999999999999680 0.0000000000000000
1484 0.89999999999999680 0.0000000000000000
1485 0.89999999999999680 0.0000000000000000
1486 0.89999999999999680 0.0000000000000000
1487 0.89999999999999680 0.0000000000000000
1488 0.89999999999999680 0.0000000000000000
1489 0.89999999999999680 0.0000000000000000
1490 0.89999999999999680 0.0000000000000000
1491 0.89999999999999680 0.0000000000000000
1492 0.89999999999999680 0.0000000000000000
1493 0.89999999999999680 0.0000000000000000
1494 0.89999999999999680 0.0000000000000000
1495 0.89999999999999680 0.0000000000000000
1496 0.89999999999999680 0.0000000000000000
1497 0.89999999999999680 0.0000000000000000
1498 0.89999999999999680 0.0000000000000000
1499 0.89999999999999680 0.0000000000000000
1500 0.89999999999999680 0.0000000000000000
1501 0.89999999999999680 0.0000000000000000
1502 0.89999999999999680 0.0000000000000000
1503 0.89999999999999680 0.0000000000000000
1504 0.89999999999999680 0.0000000000000000
1505 0.89999999999999680 0.0000000000000000
1506 0.89999999999999680 0.0000000000000000
1507 0.89999999999999680 0.0000000000000000
1508 0.89999999999999680 0.0000000000000000
1509 0.89999999999999680 0.0000000000000000
1510 0.89999999999999680 0.0000000000000000
1511 0.89999999999999680 0.0000000000000000
1512 0.89999999999999680 0.0000000000000000
1513 0.89999999999999680 0.0000000000000000
1514 0.89999999999999680 0.0000000000000000
1515 0.89999999999999680 0.0000000000000000
1516 0.89999999999999680 0.0000000000000000
1517 0.89999999999999680 0.0000000000000000
1518 0.89999999999999680 0.0000000000000000
1519 0.89999999999999680 0.0000000000000000
1520 0.89999999999999680 0.0000000000000000
1521 0.89999999999999680 0.0000000000000000
1522 0.89999999999999680 0.0000000000000000
1523 0.89999999999999680 0.0000000000000000
1524 0.89999999999999680 0.0000000000000000
1525 0.89999999999999680 0.0000000000000000
1526 0.89999999999999680 0.0000000000000000
1527 0.89999999999999680 0.0000000000000000
1528 0.89999999999999680 0.0000000000000000
1529 0.89999999999999680 0.0000000000000000
1530 0.89999999999999680 0.0000000000000000
1531 0.89999999999999680 0.0000000000000000
1532 0.89999999999999680 0.0000000000000000
1533 0.89999999999999680 0.0000000000000000
1534 0.89999999999999680 0.0000000000000000
1535 0.89999999999999680 0.0000000000000000
1536 0.89999999999999680 0.0000000000000000
1537 0.89999999999999680 0.0000000000000000
1538 0.89999999999999680 0.0000000000000000
1539 0.89999999999999680 0.0000000000000000
1540 0.89999999999999680 0.0000000000000000
1541 0.89999999999999680 0.0000000000000000
1542 0.89999999999999680 0.0000000000000000
1543 0.89999999999999680 0.0000000000000000
1544 0.89999999999999680 0.0000000000000000
1545 0.89999999999999680 0.0000000000000000
1546 0.89999999999999680 0.0000000000000000
1547 0.89999999999999680 0.0000000000000000
1548 0.89999999999999680 0.0000000000000000
1549 0.89999999999999680 0.0000000000000000
1550 0.89999999999999680 0.0000000000000000
1551 0.89999999999999680 0.0000000000000000
1552 0.89999999999999680 0.0000000000000000
1553 0.89999999999999680 0.0000000000000000
1554 0.89999999999999680 0.0000000000000000
1555 0.89999999999999680 0.0000000000000000
1556 0.89999999999999680 0.0000000000000000
1557 0.89999999999999680 0.0000000000000000
1558 0.89999999999999680 0.0000000000000000
1559 0.89999999999999680 0.0000000000000000
1560 0.89999999999999680 0.0000000000000000
1561 0.89999999999999680 0.0000000000000000
1562 0.89999999999999680 0.0000000000000000
1563 0.89999999999999680 0.0000000000000000
1564 0.89999999999999680 0.0000000000000000
1565 0.89999999999999680 0.0000000000000000
1566 0.89999999999999680 0.0000000000000000
1567 0.89999999999999680 0.0000000000000000
1568 0.89999999999999680 0.0000000000000000
1569 0.89999999999999680 0.0000000000000000
1570 0.89999999999999680 0.0000000000000000
1571 0.89999999999999680 0.0000000000000000
1572 0.89999999999999680 0.0000000000000000
1573 0.89999999999999680 0.0000000000000000
1574 0.89999999999999680 0.0000000000000000
1575 0.89999999999999680 0.0000000000000000
1576 0.89999999999999680 0.0000000000000000
1577 0.89999999999999680 0.0000000000000000
1578 0.89999999999999680 0.0000000000000000
1579 0.89999999999999680 0.0000000000000000
1580 0.89999999999999680 0.0000000000000000
1581 0.89999999999999680 0.0000000000000000
1582 0.89999999999999680 0.0000000000000000
1583 0.89999999999999680 0.0000000000000000
1584 0.89999999999999680 0.0000000000000000
1585 0.89999999999999680 0.0000000000000000
1586 0.89999999999999680 0.0000000000000000
1587 0.89999999999999680 0.0000000000000000
1588 0.89999999999999680 0.0000000000000000
1589 0.89999999999999680 0.0000000000000000
1590 0.89999999999999680 0.0000000000000000
1591 0.89999999999999680 0.0000000000000000
1592 0.89999999999999680 0.0000000000000000
1593 0.89999999999999680 0.0000000000000000
1594 0.89999999999999680 0.0000000000000000
1595 0.89999999999999680 0.0000000000000000
1596 0.89999999999999680 0.0000000000000000
1597 0.89999999999999680 0.0000000000000000
1598 0.89999999999999680 0.0000000000000000
1599 0.89999999999999680 0.0000000000000000
1600 0.89999999999999680 0.0000000000000000
1601 0.89999999999999680 0.0000000000000000
1602 0.89999999999999680 0.0000000000000000
1603 0.89999999999999680 0.0000000000000000
1604 0.89999999999999680 0.0000000000000000
1605 0.89999999999999680 0.0000000000000000
1606 0.89999999999999680 0.0000000000000000
1607 0.89999999999999680 0.0000000000000000
1608 0.89999999999999680 0.0000000000000000
1609 0.89999999999999680 0.0000000000000000
1610 0.89999999999999680 0.0000000000000000
1611 0.89999999999999680 0.0000000000000000
1612 0.89999999999999680 0.0000000000000000
1613 0.89999999999999680 0.0000000000000000
1614 0.89999999999999680 0.0000000000000000
1615 0.89999999999999680 0.0000000000000000
1616 0.89999999999999680 0.0000000000000000
1617 0.89999999999999680 0.0000000000000000
1618 0.89999999999999680 0.0000000000000000
1619 0.89999999999999680 0.0000000000000000
1620 0.89999999999999680 0.0000000000000000
1621 0.89999999999999680 0.0000000000000000
1622 0.89999999999999680 0.0000000000000000
1623 0.89999999999999680 0.0000000000000000
1624 0.89999999999999680 0.0000000000000000
1625 0.89999999999999680 0.0000000000000000
1626 0.89999999999999680 0.0000000000000000
1627 0.89999999999999680 0.0000000000000000
1628 0.89999999999999680 0.0000000000000000
1629 0.89999999999999680 0.0000000000000000
1630 0.89999999999999680 0.0000000000000000
1631 0.89999999999999680 0.0000000000000000
1632 0.89999999999999680 0.0000000000000000
1633 0.89999999999999680 0.0000000000000000
1634 0.89999999999999680 0.0000000000000000
1635 0.89999999999999680 0.0000000000000000
1636 0.89999999999999680 0.0000000000000000
1637 0.89999999999999680 0.0000000000000000
1638 0.89999999999999680 0.0000000000000000
1639 0.89999999999999680 0.0000000000000000
1640 0.89999999999999680 0.0000000000000000
1641 0.89999999999999680 0.0000000000000000
1642 0.89999999999999680 0.0000000000000000
1643 0.89999999999999680 0.0000000000000000
1644 0.89999999999999680 0.0000000000000000
1645 0.89999999999999680 0.0000000000000000
1646 0.89999999999999680 0.0000000000000000
1647 0.89999999999999680 0.0000000000000000
1648 0.89999999999999680 0.0000000000000000
1649 0.89999999999999680 0.0000000000000000
1650 0.89999999999999680 -4.6259292692715018E-017
1651 0.89999999999999680 -4.6259292692715018E-017
1652 0.89999999999999680 -1.3877787807814506E-016
1653 0.89999999999999680 -1.3877787807814506E-016
1654 0.89999999999999680 -2.3129646346357508E-016
1655 0.89999999999999680 -2.3129646346357508E-016
1656 0.89999999999999680 -2.3129646346357508E-016
1657 0.89999999999999680 -2.3129646346357508E-016
1658 0.89999999999999680 -2.3129646346357508E-016
1659 0.89999999999999680 -2.3129646346357508E-016
1660 0.89999999999999680 -2.3129646346357508E-016
1661 0.89999999999999680 -2.3129646346357508E-016
1662 0.89999999999999680 -2.3129646346357508E-016
1663 0.89999999999999680 -2.3129646346357508E-016
1664 0.89999999999999680 -2.3129646346357508E-016
1665 0.89999999999999680 -2.3129646346357508E-016
1666 0.89999999999999680 -2.3129646346357508E-016
1667 0.89999999999999680 -2.3129646346357508E-016
1668 0.89999999999999680 -2.3129646346357508E-016
1669 0.89999999999999680 -2.3129646346357508E-016
1670 0.89999999999999680 -2.3129646346357508E-016
1671 0.89999999999999680 -2.3129646346357508E-016
1672 0.89999999999999680 -2.3129646346357508E-016
1673 0.89999999999999680 -2.3129646346357508E-016
1674 0.89999999999999680 -2.3129646346357508E-016
1675 0.89999999999999680 -2.3129646346357508E-016
1676 0.89999999999999680 -2.3129646346357508E-016
1677 0.89999999999999680 -2.3129646346357508E-016
1678 0.89999999999999680 -2.3129646346357508E-016
1679 0.89999999999999680 -2.3129646346357508E-016
1680 0.89999999999999680 -2.3129646346357508E-016
1681 0.89999999999999680 -2.3129646346357508E-016
1682 0.89999999999999680 -2.3129646346357508E-016
1683 0.89999999999999680 -2.3129646346357508E-016
1684 0.89999999999999680 -2.3129646346357508E-016
1685 0.89999999999999680 -2.3129646346357508E-016
1686 0.89999999999999680 -2.3129646346357508E-016
1687 0.89999999999999680 -2.3129646346357508E-016
1688 0.89999999999999680 -2.3129646346357508E-016
1689 0.89999999999999680 -2.3129646346357508E-016
1690 0.89999999999999680 -2.3129646346357508E-016
1691 0.89999999999999680 -2.3129646346357508E-016
1692 0.89999999999999680 -2.3129646346357508E-016
1693 0.89999999999999680 -2.3129646346357508E-016
1694 0.89999999999999680 -2.3129646346357508E-016
1695 0.89999999999999680 -2.3129646346357508E-016
1696 0.89999999999999680 -2.3129646346357508E-016
1697 0.89999999999999680 -2.3129646346357508E-016
1698 0.89999999999999680 -2.3129646346357508E-016
1699 0.89999999999999680 -2.3129646346357508E-016
1700 0.89999999999999680 -2.3129646346357508E-016
1701 0.89999999999999680 -2.3129646346357508E-016
1702 0.89999999999999680 -2.3129646346357508E-016
1703 0.89999999999999680 -2.3129646346357508E-016
1704 0.89999999999999680 -2.3129646346357508E-016
1705 0.89999999999999680 -2.3129646346357508E-016
1706 0.89999999999999680 -2.3129646346357508E-016
1707 0.89999999999999680 -2.3129646346357508E-016
1708 0.89999999999999680 -2.3129646346357508E-016
1709 0.89999999999999680 -2.3129646346357508E-016
1710 0.89999999999999680 -2.3129646346357508E-016
1711 0.89999999999999680 -2.3129646346357508E-016
1712 0.89999999999999680 -2.3129646346357508E-016
1713 0.89999999999999680 -2.3129646346357508E-016
1714 0.89999999999999680 -2.3129646346357508E-016
1715 0.89999999999999680 -2.3129646346357508E-016
1716 0.89999999999999680 -2.3129646346357508E-016
1717 0.89999999999999680 -2.3129646346357508E-016
1718 0.89999999999999680 -2.3129646346357508E-016
1719 0.89999999999999680 -2.3129646346357508E-016
1720 0.89999999999999680 -2.3129646346357508E-016
1721 0.89999999999999680 -2.3129646346357508E-016
1722 0.89999999999999680 -2.3129646346357508E-016
1723 0.89999999999999680 -2.3129646346357508E-016
1724 0.89999999999999680 -2.3129646346357508E-016
1725 0.89999999999999680 -2.3129646346357508E-016
1726 0.89999999999999680 -2.3129646346357508E-016
1727 0.89999999999999680 -2.3129646346357508E-016
1728 0.89999999999999680 -2.3129646346357508E-016
1729 0.89999999999999680 -2.3129646346357508E-016
1730 0.89999999999999680 -2.3129646346357508E-016
1731 0.89999999999999680 -2.3129646346357508E-016
1732 0.89999999999999680 -2.3129646346357508E-016
1733 0.89999999999999680 -2.3129646346357508E-016
1734 0.89999999999999680 -2.3129646346357508E-016
1735 0.89999999999999680 -2.3129646346357508E-016
1736 0.89999999999999680 -2.3129646346357508E-016
1737 0.89999999999999680 -2.3129646346357508E-016
1738 0.89999999999999680 -2.3129646346357508E-016
1739 0.89999999999999680 -2.3129646346357508E-016
1740 0.89999999999999680 -2.3129646346357508E-016
1741 0.89999999999999680 -2.3129646346357508E-016
1742 0.89999999999999680 -2.3129646346357508E-016
1743 0.89999999999999680 -2.3129646346357508E-016
1744 0.89999999999999680 -2.3129646346357508E-016
1745 0.89999999999999680 -2.3129646346357508E-016
1746 0.89999999999999680 -2.3129646346357508E-016
1747 0.89999999999999680 -2.3129646346357508E-016
1748 0.89999999999999680 -2.3129646346357508E-016
1749 0.89999999999999680 -2.3129646346357508E-016
1750 0.89999999999999680 -2.3129646346357508E-016
1751 0.89999999999999680 -2.3129646346357508E-016
1752 0.89999999999999680 -2.3129646346357508E-016
1753 0.89999999999999680 -2.3129646346357508E-016
1754 0.89999999999999680 -2.3129646346357508E-016
1755 0.89999999999999680 -2.3129646346357508E-016
1756 0.89999999999999680 -2.3129646346357508E-016
1757 0.89999999999999680 -2.7755575615629012E-016
1758 0.89999999999999791 -6.9388939039072511E-016
1759 0.90000000000000202 -3.6544841227244797E-015
1760 0.90000000000001412 -1.2073675392798505E-014
1761 0.90000000000004410 -3.3584246494910178E-014
1762 0.90000000000011726 -8.6921210969605126E-014
1763 0.90000000000029501 -2.1630845263109525E-013
1764 0.90000000000071712 -5.2763349245286745E-013
1765 0.90000000000170488 -1.2616759488997321E-012
1766 0.90000000000398417 -2.9661921067419359E-012
1767 0.90000000000917468 -6.8740383755108870E-012
1768 0.90000000002083269 -1.5713587838109135E-011
1769 0.90000000004666225 -3.5436283536056389E-011
1770 0.90000000010311687 -7.8839805049318867E-011
1771 0.90000000022485116 -1.7307155705940684E-010
1772 0.90000000048382955 -3.7490371905612467E-010
1773 0.90000000102743294 -8.0141453601628058E-010
1774 0.90000000215331111 -1.6906958678040137E-009
1775 0.90000000445431994 -3.5202371925592744E-009
1776 0.90000000909509792 -7.2344538226027329E-009
1777 0.90000001833230014 -1.4675678211363177E-008
1778 0.90000003647919025 -2.9388885873918738E-008
1779 0.90000007166879592 -5.8102838207630072E-008
1780 0.90000013903154263 -1.1341772523264370E-007
1781 0.90000026634251573 -2.1861390734415998E-007
1782 0.90000050392007003 -4.1613673346027979E-007
1783 0.90000094174180489 -7.8236353978752698E-007
1784 0.90000173864753474 -1.4529594682663836E-006
1785 0.90000317151756981 -2.6658424215312010E-006
1786 0.90000571703987942 -4.8330505024273787E-006
1787 0.90001018598490345 -8.6594486774941395E-006
1788 0.90001794106460276 -1.5336412782738597E-005
1789 0.90003124628703379 -2.6854102023657911E-005
1790 0.90005382078105278 -4.6499094670297524E-005
1791 0.90009170677869532 -7.9638311863416790E-005
1792 0.90015461402021146 -1.3493948943952408E-004
1793 0.90025797551453557 -2.2624757434274798E-004
1794 0.90042604387621339 -3.7542831295657057E-004
1795 0.90069646480625032 -6.1660058535901042E-004
1796 0.90112684812594701 -1.0022815530918827E-003
1797 0.90180381341646021 -1.6119829618407831E-003
1798 0.90285457072470898 -2.5635229729379771E-003
1799 0.90445980395060988 -4.0263277383589310E-003
1800 0.90686361593133291 -6.2335245510167381E-003
1801 0.91037068265179677 -9.4846973903441843E-003
1802 0.91531312531821662 -1.4123672160075816E-002
1803 0.92196572213057093 -2.0469517061420438E-002
1804 0.93040280105289275 -2.8686512229556184E-002
1805 0.94033950990251158 -3.8618127771653320E-002
1806 0.95106648841526131 -4.9676967403227336E-002
1807 0.96158882828368464 -6.0912593935143887E-002
1808 0.97094793870478291 -7.1287158173272039E-002
1809 0.97853523129627817 -8.0016215774262045E-002
1810 0.98420390343011188 -8.6765673521391806E-002
1811 0.98816295623806572 -9.1621150560852974E-002
1812 0.99078496077339584 -9.4915638650510975E-002
1813 0.99245186480535663 -9.7050860286086199E-002
1814 0.99347845418668368 -9.8386372244265205E-002
1815 0.99409471532881222 -9.9198461409375910E-002
1816 0.99445666472805005 -9.9680839789304851E-002
1817 0.99466509898818334 -9.9961531625698846E-002
1818 0.99478293126002892 -0.10012179101562904
1819 0.99484839481474163 -0.10021166524571631
1820 0.99488419977559606 -0.10026123700015069
1821 0.99490355056895807 -0.10028819746184986
1822 0.99491396310007618 -0.10030273288604763
1823 0.99491962248671295 -0.10031058371883746
1824 0.99492280611815342 -0.10031491341638220
1825 0.99492472366485474 -0.10031742481489726
1826 0.99492600169200873 -0.10031901224738833
1827 0.99492695652270691 -0.10032013364161232
1828 0.99492774391911420 -0.10032101758679812
1829 0.99492843892619909 -0.10032177550724791
1830 0.99492907720906898 -0.10032246070653963
1831 0.99492967578712310 -0.10032309850914137
1832 0.99493024309352551 -0.10032370115788664
1833 0.99493078369040633 -0.10032427493259942
1834 0.99493130040375688 -0.10032482343611680
1835 0.99493179525895947 -0.10032534906050790
1836 0.99493226988035155 -0.10032585362185825
1837 0.99493272566053226 -0.10032633862986494
1838 0.99493316383431973 -0.10032680540308968
1839 0.99493358551429878 -0.10032725512112178
1840 0.99493399171095709 -0.10032768885144600
1841 0.99493438334631579 -0.10032810756599796
1842 0.99493476126443969 -0.10032851215315175
1843 0.99493512624011671 -0.10032890342731288
1844 0.99493547898627277 -0.10032928213698868
1845 0.99493582016037208 -0.10032964897172485
1846 0.99493615037000105 -0.10033000456812614
1847 0.99493647017775821 -0.10033034951511871
1848 0.99493678010555098 -0.10033068435856510
1849 0.99493708063839070 -0.10033100960533367
1850 0.99493737222775613 -0.10033132572688977
1851 0.99493765529457567 -0.10033163316249229
1852 0.99493793023188293 -0.10033193232202063
1853 0.99493819740719502 -0.10033222358851401
1854 0.99493845716464324 -0.10033250732042576
1855 0.99493870982687849 -0.10033278385366261
1856 0.99493895569679358 -0.10033305350340266
1857 0.99493919505907658 -0.10033331656574422
1858 0.99493942818160974 -0.10033357331918923
1859 0.99493965531674444 -0.10033382402598869
1860 0.99493987670244921 -0.10033406893335908
1861 0.99494009256336602 -0.10033430827459258
1862 0.99494030311175952 -0.10033454227006124
1863 0.99494050854838978 -0.10033477112813909
1864 0.99494070906331433 -0.10033499504603711
1865 0.99494090483660991 -0.10033521421057849
1866 0.99494109603904912 -0.10033542879889468
1867 0.99494128283271110 -0.10033563897907560
1868 0.99494146537154549 -0.10033584491075427
1869 0.99494164380189432 -0.10033604674566755
1870 0.99494181826297412 -0.10033624462813845
1871 0.99494198888731145 -0.10033643869556956
1872 0.99494215580116196 -0.10033662907882421
1873 0.99494231912487696 -0.10033681590269705
1874 0.99494247897327204 -0.10033699928616911
1875 0.99494263545592698 -0.10033717934291690
1876 0.99494278867752484 -0.10033735618137000
1877 0.99494293873807105 -0.10033752990539659
1878 0.99494308573326462 -0.10033770061398166
1879 0.99494322975455973 -0.10033786840238486
1880 0.99494337088967100 -0.10033803336100691
1881 0.99494350922237429 -0.10033819557767229
1882 0.99494364483331177 -0.10033835513474641
1883 0.99494377779927534 -0.10033851211394273
1884 0.99494390819470957 -0.10033866658963443
1885 0.99494403608992188 -0.10033881863919886
1886 0.99494416155409671 -0.10033896832816287
1887 0.99494428465124918 -0.10033911573241021
1888 0.99494440544645446 -0.10033926090603733
1889 0.99494452399715083 -0.10033940392853777
1890 0.99494464036597452 -0.10033954483661918
1891 0.99494475460260878 -0.10033968372306674
1892 0.99494486677000715 -0.10033982059468277
1893 0.99494497690728823 -0.10033995557622516
1894 0.99494508508260704 -0.10034008861945790
1895 0.99494519131867754 -0.10034021991708855
1896 0.99494529569775780 -0.10034034931682642
1897 0.99494539821476002 -0.10034047714787481
1898 0.99494549898237050 -0.10034060306043938
1899 0.99494559794623627 -0.10034072764887023
1900 0.99494569527917964 -0.10034085019128319
1901 0.99494579083821466 -0.10034097178464628
1902 0.99494588490967628 -0.10034109101498340
1903 0.99494597719130662 -0.10034120991255394
1904 0.99494606817729470 -0.10034132579567728
1905 0.99494615728191116 -0.10034144239496411
1906 0.99494624537108667 -0.10034155474479564
1907 0.99494633136147614 -0.10034166961734044
1908 0.99494641677025919 -0.10034177800229412
1909 0.99494649965435400 -0.10034189201503345
1910 0.99494658265001756 -0.10034199560705660
1911 0.99494666235382323 -0.10034211011265144
1912 0.99494674328923804 -0.10034220745215057
1913 0.99494681961568010 -0.10034232458081836
1914 0.99494689898061561 -0.10034241321964983
1915 0.99494697154882594 -0.10034253631607838
1916 0.99494705004393214 -0.10034261228903463
1917 0.99494711820223358 -0.10034274655009956
1918 0.99494719684297594 -0.10034280361306570
1919 0.99494725954785868 -0.10034295699397495
1920 0.99494733980644912 -0.10034298555607911
1921 0.99494739545945654 -0.10034317002151007
1922 0.99494747945263406 -0.10034315569252616
1923 0.99494752568786005 -0.10034338889141453
1924 0.99494761641678853 -0.10034331056888862
1925 0.99494764983432260 -0.10034361800141041
1926 0.99494775147909409 -0.10034344544061932
1927 0.99494776732484569 -0.10034386315715967
1928 0.99494788558944425 -0.10034355400763596
1929 0.99494787739004353 -0.10034413182523999
1930 0.99494801988363657 -0.10034362818698790
1931 0.99494797905689714 -0.10034443332320746
1932 0.99494815568379369 -0.10034365797834431
1933 0.99494807116031214 -0.10034477888254037
1934 0.99494829447445587 -0.10034363149454426
1935 0.99494815238348933 -0.10034518150520719
1936 0.99494843784527376 -0.10034353524191048
1937 0.99494822133592353 -0.10034565552602226
1938 0.99494858739208902 -0.10034335473837849
1939 0.99494827667611363 -0.10034621579607950
1940 0.99494874457105908 -0.10034307554647010
1941 0.99494831728207700 -0.10034687642293338
1942 0.99494891050561396 -0.10034268476741434
1943 0.99494834246640251 -0.10034764904498983
1944 0.99494908575355612 -0.10034217298934915
1945 0.99494835222404632 -0.10034854068246486
1946 0.99494927005099376 -0.10034153660675850
1947 0.99494834749118066 -0.10034955129256855
1948 0.99494946205995316 -0.10034078033565706
1949 0.99494833038338681 -0.10035067125378815
1950 0.99494965915571709 -0.10033991965082287
1951 0.99494830437356718 -0.10035187909891140
1952 0.99494985729610830 -0.10033898278488590
1953 0.99494827436615607 -0.10035313988935915
1954 0.99495005101574630 -0.10033801187530472
1955 0.99494824662674264 -0.10035440465257406
1956 0.99495023358187118 -0.10033706284569494
1957 0.99494822853666065 -0.10035561126967564
1958 0.99495039733382429 -0.10033620367984092
1959 0.99494822816053397 -0.10035668708952755
1960 0.99495053420602775 -0.10033551089736710
1961 0.99494825364011519 -0.10035755335677472
1962 0.99495063640674319 -0.10033506426269023
1963 0.99494831245677329 -0.10035813129060293
1964 0.99495069719571594 -0.10033494002999697
1965 0.99494841063312545 -0.10035834936952791
1966 0.99495071167822391 -0.10033520330744920
1967 0.99494855196629439 -0.10035815111076538
1968 0.99495067751643262 -0.10033590036373205
1969 0.99494873739572254 -0.10035750243269259
1970 0.99495059545580733 -0.10033705184799037
1971 0.99494896460374238 -0.10035639760415252
1972 0.99495046957746835 -0.10033864790725841
1973 0.99494922792567342 -0.10035486284861671
1974 0.99495030721643396 -0.10034064604113996
1975 0.99494951860998859 -0.10035295689430572
1976 0.99495011852747173 -0.10034297223672949
1977 0.99494982542273724 -0.10035076812274497
1978 0.99494991572862113 -0.10034552551304612
1979 0.99495013554155565 -0.10034840841842856
1980 0.99494971209930061 -0.10034818553551786
1981 0.99495043564135355 -0.10034600428978346
1982 0.99494952084715982 -0.10035082251500940
1983 0.99495071304417182 -0.10034368623632406
1984 0.99494935397852968 -0.10035330826114396
1985 0.99495095679529411 -0.10034157760582725
1986 0.99494922130756980 -0.10035552707944265
1987 0.99495115853836158 -0.10033978426846329
1988 0.99494912971871696 -0.10035738522025563
1989 0.99495131309234042 -0.10033838631558592
1990 0.99494908275960203 -0.10035881780224240
1991 0.99495141867696413 -0.10033743269054113
1992 0.99494908059374743 -0.10035979250545680
1993 0.99495147678308538 -0.10033693923151536
1994 0.99494912029275862 -0.10036030979211119
1995 0.99495149173152020 -0.10033689012808256
1996 0.99494919640449975 -0.10036039988598572
1997 0.99495147000096940 -0.10033724234526299
1998 0.99494930170368245 -0.10036011714606521
1999 0.99495141942723186 -0.10033793222257618
2000 0.99494942801792408 -0.10035953274595701
2001 0.99495134838035804 -0.10033888325798850
2002 0.99494956702619985 -0.10035872668574414
2003 0.99495126501486175 -0.10034001405414140
2004 0.99494971094473039 -0.10035778011658314
2005 0.99495117666463262 -0.10034124552230682
2006 0.99494985304298589 -0.10035676877848716
2007 0.99495108942417732 -0.10034250666936387
2008 0.99494998796373801 -0.10035575808555876
2009 0.99495100792711821 -0.10034373858173626
2010 0.99495011185037885 -0.10035480009559064
2011 0.99495093530625489 -0.10034489651328576
2012 0.99495022230794994 -0.10035393232395680
2013 0.99495087330044263 -0.10034595023540199
2014 0.99495031823906210 -0.10035317814379312
2015 0.99495082246325128 -0.10034688298664560
2016 0.99495039960169995 -0.10035254837721394
2017 0.99495078242665835 -0.10034768945394684
2018 0.99495046713392932 -0.10035204362908969
2019 0.99495075217799056 -0.10034837323190650
2020 0.99495052208303492 -0.10035165693470743
2021 0.99495073031768899 -0.10034894415785617
2022 0.99495056596593878 -0.10035137636485231
2023 0.99495071527669166 -0.10034941583086322
2024 0.99495060037657046 -0.10035118733247594
2025 0.99495070548299980 -0.10034980351669237
2026 0.99495062684569568 -0.10035107445182199
2027 0.99495069947612280 -0.10035012253782986
2028 0.99495064675098976 -0.10035102289648297
2029 0.99495069597447205 -0.10035038716206963
2030 0.99495066127001042 -0.10035101927674810
2031 0.99495069390455848 -0.10035060994191464
2032 0.99495067136631687 -0.10035105210486382
2033 0.99495069240221379 -0.10035080142139127
2034 0.99495067779851765 -0.10035111194079867
2035 0.99495069079560861 -0.10035097011352143
2036 0.99495068114308871 -0.10035119131524918
2037 0.99495068857842317 -0.10035112265507189
2038 0.99495068182363355 -0.10035128451729562
2039 0.99495068537947173 -0.10035126405903282
2040 0.99495068014128307 -0.10035138731719037
2041 0.99495068093308614 -0.10035139800398506
2042 0.99495067630287193 -0.10035149667545035
2043 0.99495067505276580 -0.10035152711858185
2044 0.99495067044511332 -0.10035161047114645
2045 0.99495066760926387 -0.10035165323629766
2046 0.99495066265414300 -0.10035172726720094
2047 0.99495065851329456 -0.10035177760871755


==> figures/isoshock/dens_400_tau_0.49347513459481285.dat <==
0 0.99494159131438298 -0.10035166073843295
1 0.99494155838372622 -0.10035215359008359
2 0.99494156653149579 -0.10035188945119869
3 0.99494153865101997 -0.10035227734814674
4 0.99494154015542513 -0.10035210556568235
5 0.99494151568731337 -0.10035241358083095
6 0.99494151196309155 -0.10035231189822311
7 0.99494148965102513 -0.10035255982539848
8 0.99494148176970743 -0.10035251080110748
9 0.99494146066143474 -0.10035271406359347
10 0.99494144942282414 -0.10035270420794078
11 0.99494142880448344 -0.10035287467249447
12 0.99494141479655474 -0.10035289368552990
13 0.99494139413824145 -0.10035304037144231
14 0.99494137778625369 -0.10035308048745455
15 0.99494135669782957 -0.10035321016918354
16 0.99494133830378106 -0.10035326560586298
17 0.99494131649968931 -0.10035338331408168
18 0.99494129627343719 -0.10035344981921682
19 0.99494127354518624 -0.10035355924913450
20 0.99494125162854719 -0.10035363373467859
21 0.99494122782355210 -0.10035373757270331
22 0.99494120430866262 -0.10035381782461580
23 0.99494117931423820 -0.10035391800521383
24 0.99494115425730822 -0.10035400245720570
25 0.99494112798874512 -0.10035410036159666
26 0.99494110142020542 -0.10035418792150093
27 0.99494107381200680 -0.10035428452902186
28 0.99494104574388043 -0.10035437444755674
29 0.99494101674341717 -0.10035447044925959
30 0.99494098717458113 -0.10035456222226390
31 0.99494095673755556 -0.10035465810498469
32 0.99494092565744818 -0.10035475140160852
33 0.99494089374467909 -0.10035484750933789
34 0.99494086113586599 -0.10035494212001238
35 0.99494082771104742 -0.10035503869811432
36 0.99494079355096066 -0.10035513449735031
37 0.99494075857909481 -0.10035523172402730
38 0.99494072284119095 -0.10035532864416234
39 0.99494068628750643 -0.10035542665257134
40 0.99494064894201439 -0.10035552466547711
41 0.99494061077121609 -0.10035562355910180
42 0.99494057178559747 -0.10035572266361001
43 0.99494053196133558 -0.10035582252683271
44 0.99494049130055628 -0.10035592274020122
45 0.99494044978504648 -0.10035602364549914
46 0.99494040741170908 -0.10035612499770293
47 0.99494036416544829 -0.10035622701050853
48 0.99494032003983779 -0.10035632954047737
49 0.99494027502137894 -0.10035643272244586
50 0.99494022910144331 -0.10035653647563454
51 0.99494018226720915 -0.10035664088682947
52 0.99494013450849850 -0.10035674591368292
53 0.99494008581260729 -0.10035685161404763
54 0.99494003616818127 -0.10035695796906732
55 0.99493998556228913 -0.10035706501942715
56 0.99493993398259772 -0.10035717276063416
57 0.99493988141573164 -0.10035728122339270
58 0.99493982784848001 -0.10035739041205348
59 0.99493977326687988 -0.10035750035170170
60 0.99493971765687572 -0.10035761105222815
61 0.99493966100381215 -0.10035772253573597
62 0.99493960329279085 -0.10035783481570389
63 0.99493954450838373 -0.10035794791284149
64 0.99493948463482429 -0.10035806184308350
65 0.99493942365584265 -0.10035817662670948
66 0.99493936155476348 -0.10035829228146882
67 0.99493929831441053 -0.10035840882780116
68 0.99493923391714867 -0.10035852628492375
69 0.99493916834483009 -0.10035864467380905
70 0.99493910157880316 -0.10035876401497203
71 0.99493903359987446 -0.10035888433016531
72 0.99493896438831220 -0.10035900564113717
73 0.99493889392380896 -0.10035912797059449
74 0.99493882218547636 -0.10035925134151687
75 0.99493874915181335 -0.10035937577770927
76 0.99493867480069498 -0.10035950130342050
77 0.99493859910934368 -0.10035962794366929
78 0.99493852205431121 -0.10035975572404283
79 0.99493844361144756 -0.10035988467088811
80 0.99493836375588496 -0.10036001481121461
81 0.99493828246200611 -0.10036014617281246
82 0.99493819970341546 -0.10036027878421318
83 0.99493811545291400 -0.10036041267476958
84 0.99493802968246670 -0.10036054787464985
85 0.99493794236317279 -0.10036068441489646
86 0.99493785346523045 -0.10036082232743954
87 0.99493776295790481 -0.10036096164515260
88 0.99493767080948803 -0.10036110240186885
89 0.99493757698726482 -0.10036124463243996
90 0.99493748145747096 -0.10036138837276030
91 0.99493738418524968 -0.10036153365982527
92 0.99493728513460911 -0.10036168053176250
93 0.99493718426837552 -0.10036182902789310
94 0.99493708154814564 -0.10036197918876827
95 0.99493697693423222 -0.10036213105623504
96 0.99493687038561318 -0.10036228467347919
97 0.99493676185987212 -0.10036244008509543
98 0.99493665131314024 -0.10036259733713905
99 0.99493653870003151 -0.10036275647719894
100 0.99493642397357707 -0.10036291755445793
101 0.99493630708515457 -0.10036308061977270
102 0.99493618798441297 -0.10036324572574375
103 0.99493606661919420 -0.10036341292680098
104 0.99493594293545240 -0.10036358227928355
105 0.99493581687716182 -0.10036375384153581
106 0.99493568838622926 -0.10036392767399704
107 0.99493555740238915 -0.10036410383930665
108 0.99493542386310574 -0.10036428240240745
109 0.99493528770345863 -0.10036446343066245
110 0.99493514885602463 -0.10036464699397331
111 0.99493500725075557 -0.10036483316490771
112 0.99493486281484600 -0.10036502201883829
113 0.99493471547259005 -0.10036521363408127
114 0.99493456514523193 -0.10036540809205932
115 0.99493441175080899 -0.10036560547745398
116 0.99493425520397683 -0.10036580587839156
117 0.99493409541583455 -0.10036600938661866
118 0.99493393229372207 -0.10036621609771247
119 0.99493376574102066 -0.10036642611128277
120 0.99493359565692774 -0.10036663953120846
121 0.99493342193622181 -0.10036685646587264
122 0.99493324446900500 -0.10036707702843201
123 0.99493306314043584 -0.10036730133708929
124 0.99493287783042961 -0.10036752951540236
125 0.99493268841334992 -0.10036776169259698
126 0.99493249475766909 -0.10036799800392773
127 0.99493229672560168 -0.10036823859103873
128 0.99493209417271211 -0.10036848360238337
129 0.99493188694749346 -0.10036873319364409
130 0.99493167489090284 -0.10036898752822392
131 0.99493145783587056 -0.10036924677773876
132 0.99493123560676089 -0.10036951112259006
133 0.99493100801878476 -0.10036978075254893
134 0.99493077487737103 -0.10037005586743061
135 0.99493053597746750 -0.10037033667778712
136 0.99493029110279652 -0.10037062340570520
137 0.99493004002502605 -0.10037091628563639
138 0.99492978250287134 -0.10037121556534623
139 0.99492951828111442 -0.10037152150691205
140 0.99492924708951835 -0.10037183438786007
141 0.99492896864164604 -0.10037215450237223
142 0.99492868263355771 -0.10037248216264973
143 0.99492838874239087 -0.10037281770036294
144 0.99492808662480525 -0.10037316146827109
145 0.99492777591531179 -0.10037351384192954
146 0.99492745622449108 -0.10037387522151024
147 0.99492712713717790 -0.10037424603362480
148 0.99492678821072233 -0.10037462673303091
149 0.99492643897355759 -0.10037501780391850
150 0.99492607892452001 -0.10037541976028341
151 0.99492570753367415 -0.10037583314448273
152 0.99492532424594915 -0.10037625852244489
153 0.99492492848980141 -0.10037669647298064
154 0.99492451969453521 -0.10037714756698987
155 0.99492409732214504 -0.10037761232982838
156 0.99492366092300100 -0.10037809117618039
157 0.99492321022986774 -0.10037858430092370
158 0.99492274531245606 -0.10037909150086706
159 0.99492226682581397 -0.10037961188977236
160 0.99492177640170487 -0.10038014345155663
161 0.99492127725403368 -0.10038068235231339
162 0.99492077509920274 -0.10038122189918450
163 0.99492027953161899 -0.10038175099123824
164 0.99491980604523156 -0.10038225185287132
165 0.99491937895516847 -0.10038269677264559
166 0.99491903554956951 -0.10038304349009027
167 0.99491883188948571 -0.10038322878132365
168 0.99491885077075604 -0.10038315969602002
169 0.99491921245952430 -0.10038270180056741
170 0.99492008890201800 -0.10038166369755440
171 0.99492172217429231 -0.10037977703632554
172 0.99492444795894897 -0.10037667122514872
173 0.99492872478911021 -0.10037184212791982
174 0.99493516965810058 -0.10036461420552864
175 0.99494460032920773 -0.10035409587080038
176 0.99495808427057608 -0.10033912828790713
177 0.99497699357259095 -0.10031822847176272
178 0.99500306448233511 -0.10028952832132951
179 0.99503845933838375 -0.10025071211835786
180 0.99508582776477406 -0.10019895597497518
181 0.99514836307221854 -0.10013087362238084
182 0.99522984903348499 -0.10004247367326381
183 0.99533469168445277 -9.9929133919509527E-002
184 0.99546793069265727 -9.9785598202621478E-002
185 0.99563522525205861 -9.9606000801403541E-002
186 0.99584281048150325 -9.9383922057989765E-002
187 0.99609742192876105 -9.9112477126446552E-002
188 0.99640618792662117 -9.8784437390175714E-002
189 0.99677649203345198 -9.8392381462798384E-002
190 0.99721581035948836 -9.7928870046080682E-002
191 0.99773153092716382 -9.7386636589881587E-002
192 0.99833076403518506 -9.6758783992090189E-002
193 0.99902015364119467 -9.6038976732148881E-002
194 0.99980569989599444 -9.5221617978277023E-002
195 1.0006926021310816 -9.4302002335638166E-002
196 1.0016851299307583 -9.3276436864041828E-002
197 1.0027865276317982 -9.2142325533603686E-002
198 1.0039989549784833 -9.0898215088171613E-002
199 1.0053234640282611 -8.9543803024864435E-002
200 1.0067600100314580 -8.8079910793481347E-002
201 1.0083074921070738 -8.6508427170734203E-002
202 1.0099638182265116 -8.4832227967237758E-002
203 1.0117259883287668 -8.3055078769757526E-002
204 1.0135901892777373 -8.1181527374783402E-002
205 1.0155518957344749 -7.9216792050478824E-002
206 1.0176059717250898 -7.7166650915634946E-002
207 1.0197467686041095 -7.5037336689414882E-002
208 1.0219682161212253 -7.2835439970620988E-002
209 1.0242639042978072 -7.0567823148534339E-002
210 1.0266271547377095 -6.8241546097186037E-002
211 1.0290510807916009 -6.5863803999923726E-002
212 1.0315286366461494 -6.3441877005841252E-002
213 1.0340526559181067 -6.0983090929983073E-002
214 1.0366158807106149 -5.8494787859275699E-002
215 1.0392109823542517 -5.5984305293067194E-002
216 1.0418305752310049 -5.3458962306144317E-002
217 1.0444672251879279 -5.0926051148922985E-002
218 1.0471134541089144 -4.8392832673126433E-002
219 1.0497617422444248 -4.5866533974596793E-002
220 1.0524045299121876 -4.3354346665723929E-002
221 1.0550342201844511 -4.0863424220918064E-002
222 1.0576431841717100 -3.8400876877178754E-002
223 1.0602237704968123 -3.5973762620283303E-002
224 1.0627683205199023 -3.3589072852127935E-002
225 1.0652691908124257 -3.1253711426883775E-002
226 1.0677187842718578 -2.8974465877001754E-002
227 1.0701095910993563 -2.6757969841291564E-002
228 1.0724342406095575 -2.4610655974053583E-002
229 1.0746855644847073 -2.2538698973499922E-002
230 1.0768566716066037 -2.0547948832879567E-002
231 1.0789410339882797 -1.8643854995328848E-002
232 1.0809325825828551 -1.6831382779158785E-002
233 1.0828258108851132 -1.5114924214660135E-002
234 1.0846158832983130 -1.3498206258577141E-002
235 1.0862987442741712 -1.1984200169263430E-002
236 1.0878712233320964 -1.0575036554887443E-002
237 1.0893311303301829 -9.2719311532496566E-003
238 1.0906773349134224 -8.0751266615126365E-003
239 1.0919098240220231 -6.9838558098917784E-003
240 1.0930297318026965 -5.9963302903746941E-003
241 1.0940393372862327 -5.1097590762802861E-003
242 1.0949420267726933 -4.3203981248973768E-003
243 1.0957422199234690 -3.6236315346262590E-003
244 1.0964452609414972 -3.0140820875995734E-003
245 1.0970572787037802 -2.4857469590537167E-003
246 1.0975850220291214 -2.0321524530604804E-003
247 1.0980356781495493 -1.6465201591574301E-003
248 1.0984166836762617 -1.3219360987272825E-003
249 1.0987355377584969 -1.0515143477773669E-003
250 1.0989996266808117 -8.2854729106324209E-004
251 1.0992160678989893 -6.4663598873411531E-004
252 1.0993915796471179 -4.9979594615130599E-004
253 1.0995323799987549 -3.8253564351251978E-004
254 1.0996441169037987 -2.8990726428118808E-004
255 1.0997318285063880 -2.1753094319189970E-004
256 1.0997999311852216 -1.6159537108684146E-004
257 1.0998522313813333 -1.1883864827274103E-004
258 1.0998919564452247 -8.6513844321404286E-005
259 1.0999217994281172 -6.2343835102105261E-005
260 1.0999439728875848 -4.4469726560686517E-005
261 1.0999602672676165 -3.1396642757209337E-005
262 1.0999721101263964 -2.1939962178593058E-005
263 1.0999806233057059 -1.5174331096349277E-005
264 1.0999866759657215 -1.0387046843432954E-005
265 1.0999909321749017 -7.0367449488858447E-006
266 1.0999938923991965 -4.7177764646490374E-006
267 1.0999959287550209 -3.1302393278701635E-006
268 1.0999973142724870 -2.0553283333583041E-006
269 1.0999982466695049 -1.3354792670400323E-006
270 1.0999988672824019 -8.5868531022545455E-007
271 1.0999992758571258 -5.4633665509450870E-007
272 1.0999995419001616 -3.4395713183296393E-007
273 1.0999997132406840 -2.1426634030307589E-007
274 1.0999998223830445 -1.3206779366102055E-007
275 1.0999998911449818 -8.0541661881557608E-008
276 1.0999999339919408 -4.8597280546222059E-008
277 1.0999999603980171 -2.9010667119228626E-008
278 1.0999999764931201 -1.7133422517679625E-008
279 1.0999999861956056 -1.0010530523758024E-008
280 1.0999999919800825 -5.7860490180310108E-009
281 1.0999999953906665 -3.3082945570587608E-009
282 1.0999999973793617 -1.8711478609507094E-009
283 1.0999999985261222 -1.0468348924609623E-009
284 1.0999999991800535 -5.7929373448795955E-010
285 1.0999999995488048 -3.1706841706412349E-010
286 1.0999999997544259 -1.7164300286686528E-010
287 1.0999999998678014 -9.1896187636539835E-011
288 1.0999999999296148 -4.8659371988324077E-011
289 1.0999999999629364 -2.5480753871074881E-011
290 1.0999999999806984 -1.3195808082747188E-011
291 1.0999999999900585 -6.7580410964692413E-012
292 1.0999999999949348 -3.4233979287832016E-012
293 1.0999999999974461 -1.7146132998287328E-012
294 1.0999999999987256 -8.5030467515614589E-013
295 1.0999999999993699 -4.1750693811288056E-013
296 1.0999999999996908 -2.0354929862847063E-013
297 1.0999999999998482 -9.8103343630522263E-014
298 1.0999999999999257 -4.8143307522383844E-014
299 1.0999999999999621 -2.3693168639160124E-014
300 1.0999999999999788 -1.2830645636861367E-014
301 1.0999999999999870 -7.0019747575791724E-015
302 1.0999999999999917 -4.0876393179381002E-015
303 1.0999999999999945 -1.6274860247346099E-015
304 1.0999999999999965 -1.1354553660939134E-015
305 1.0999999999999968 -6.4342470745321754E-016
306 1.0999999999999968 -1.0597583416876525E-015
307 1.0999999999999968 -6.4342470745321754E-016
308 1.0999999999999968 -1.0597583416876525E-015
309 1.0999999999999968 -6.4342470745321754E-016
310 1.0999999999999968 -1.0597583416876525E-015
311 1.0999999999999968 -6.4342470745321754E-016
312 1.0999999999999968 -1.0597583416876525E-015
313 1.0999999999999968 -6.4342470745321754E-016
314 1.0999999999999968 -1.0597583416876525E-015
315 1.0999999999999968 -6.4342470745321754E-016
316 1.0999999999999968 -1.0597583416876525E-015
317 1.0999999999999968 -6.4342470745321754E-016
318 1.0999999999999968 -1.0597583416876525E-015
319 1.0999999999999968 -6.4342470745321754E-016
320 1.0999999999999968 -1.0597583416876525E-015
321 1.0999999999999968 -6.4342470745321754E-016
322 1.0999999999999968 -1.0597583416876525E-015
323 1.0999999999999968 -6.4342470745321754E-016
324 1.0999999999999968 -1.0597583416876525E-015
325 1.0999999999999968 -6.4342470745321754E-016
326 1.0999999999999968 -1.0597583416876525E-015
327 1.0999999999999968 -6.4342470745321754E-016
328 1.0999999999999968 -1.0597583416876525E-015
329 1.0999999999999968 -6.4342470745321754E-016
330 1.0999999999999968 -1.0597583416876525E-015
331 1.0999999999999968 -6.4342470745321754E-016
332 1.0999999999999968 -1.0597583416876525E-015
333 1.0999999999999968 -6.4342470745321754E-016
334 1.0999999999999968 -1.0597583416876525E-015
335 1.0999999999999968 -6.4342470745321754E-016
336 1.0999999999999968 -1.0597583416876525E-015
337 1.0999999999999968 -6.4342470745321754E-016
338 1.0999999999999968 -1.0597583416876525E-015
339 1.0999999999999968 -6.4342470745321754E-016
340 1.0999999999999968 -1.0597583416876525E-015
341 1.0999999999999968 -6.4342470745321754E-016
342 1.0999999999999968 -1.0597583416876525E-015
343 1.0999999999999968 -6.4342470745321754E-016
344 1.0999999999999968 -1.0597583416876525E-015
345 1.0999999999999968 -6.4342470745321754E-016
346 1.0999999999999968 -1.0597583416876525E-015
347 1.0999999999999968 -6.4342470745321754E-016
348 1.0999999999999968 -1.0597583416876525E-015
349 1.0999999999999968 -6.4342470745321754E-016
350 1.0999999999999968 -1.0597583416876525E-015
351 1.0999999999999968 -6.4342470745321754E-016
352 1.0999999999999968 -1.0597583416876525E-015
353 1.0999999999999968 -6.4342470745321754E-016
354 1.0999999999999968 -1.0597583416876525E-015
355 1.0999999999999968 -6.4342470745321754E-016
356 1.0999999999999968 -1.0597583416876525E-015
357 1.0999999999999968 -6.4342470745321754E-016
358 1.0999999999999968 -1.0597583416876525E-015
359 1.0999999999999968 -6.4342470745321754E-016
360 1.0999999999999968 -1.0597583416876525E-015
361 1.0999999999999968 -6.4342470745321754E-016
362 1.0999999999999968 -1.0597583416876525E-015
363 1.0999999999999968 -6.4342470745321754E-016
364 1.0999999999999968 -1.0597583416876525E-015
365 1.0999999999999968 -6.4342470745321754E-016
366 1.0999999999999968 -1.0597583416876525E-015
367 1.0999999999999968 -6.4342470745321754E-016
368 1.0999999999999968 -1.0597583416876525E-015
369 1.0999999999999968 -6.4342470745321754E-016
370 1.0999999999999968 -1.0597583416876525E-015
371 1.0999999999999968 -6.4342470745321754E-016
372 1.0999999999999968 -1.0597583416876525E-015
373 1.0999999999999968 -6.4342470745321754E-016
374 1.0999999999999968 -1.0597583416876525E-015
375 1.0999999999999968 -6.4342470745321754E-016
376 1.0999999999999968 -1.0597583416876525E-015
377 1.0999999999999968 -6.4342470745321754E-016
378 1.0999999999999968 -1.0597583416876525E-015
379 1.0999999999999968 -6.4342470745321754E-016
380 1.0999999999999968 -1.0597583416876525E-015
381 1.0999999999999968 -6.4342470745321754E-016
382 1.0999999999999968 -1.0597583416876525E-015
383 1.0999999999999968 -6.4342470745321754E-016
384 1.0999999999999968 -1.0597583416876525E-015
385 1.0999999999999968 -5.6772768304695659E-016
386 1.0999999999999970 -9.0836429287513062E-016
387 1.0999999999999970 -5.6772768304695659E-016
388 1.0999999999999970 -8.3266726846886967E-016
389 1.0999999999999970 -5.6772768304695659E-016
390 1.0999999999999970 -7.1912173185947839E-016
391 1.0999999999999970 -5.6772768304695659E-016
392 1.0999999999999970 -6.4342470745321754E-016
393 1.0999999999999970 -5.6772768304695659E-016
394 1.0999999999999970 -3.4063660982817379E-016
395 1.0999999999999974 -1.8924256101565208E-016
396 1.0999999999999976 -3.7848512203130408E-017
397 1.0999999999999979 -3.7848512203130408E-017
398 1.0999999999999979 0.0000000000000000
399 1.0999999999999979 0.0000000000000000
400 1.0999999999999979 0.0000000000000000
401 1.0999999999999979 0.0000000000000000
402 1.0999999999999979 0.0000000000000000
403 1.0999999999999979 0.0000000000000000
404 1.0999999999999979 0.0000000000000000
405 1.0999999999999979 0.0000000000000000
406 1.0999999999999979 0.0000000000000000
407 1.0999999999999979 0.0000000000000000
408 1.0999999999999979 0.0000000000000000
409 1.0999999999999979 0.0000000000000000
410 1.0999999999999979 0.0000000000000000
411 1.0999999999999979 0.0000000000000000
412 1.0999999999999979 0.0000000000000000
413 1.0999999999999979 0.0000000000000000
414 1.0999999999999979 0.0000000000000000
415 1.0999999999999979 0.0000000000000000
416 1.0999999999999979 0.0000000000000000
417 1.0999999999999979 0.0000000000000000
418 1.0999999999999979 0.0000000000000000
419 1.0999999999999979 0.0000000000000000
420 1.0999999999999979 0.0000000000000000
421 1.0999999999999979 0.0000000000000000
422 1.0999999999999979 0.0000000000000000
423 1.0999999999999979 0.0000000000000000
424 1.0999999999999979 0.0000000000000000
425 1.0999999999999979 0.0000000000000000
426 1.0999999999999979 0.0000000000000000
427 1.0999999999999979 0.0000000000000000
428 1.0999999999999979 0.0000000000000000
429 1.0999999999999979 0.0000000000000000
430 1.0999999999999979 0.0000000000000000
431 1.0999999999999979 0.0000000000000000
432 1.0999999999999979 0.0000000000000000
433 1.0999999999999979 0.0000000000000000
434 1.0999999999999979 0.0000000000000000
435 1.0999999999999979 0.0000000000000000
436 1.0999999999999979 0.0000000000000000
437 1.0999999999999979 0.0000000000000000
438 1.0999999999999979 0.0000000000000000
439 1.0999999999999979 0.0000000000000000
440 1.0999999999999979 0.0000000000000000
441 1.0999999999999979 0.0000000000000000
442 1.0999999999999979 0.0000000000000000
443 1.0999999999999979 0.0000000000000000
444 1.0999999999999979 0.0000000000000000
445 1.0999999999999979 0.0000000000000000
446 1.0999999999999979 0.0000000000000000
447 1.0999999999999979 0.0000000000000000
448 1.0999999999999979 0.0000000000000000
449 1.0999999999999979 0.0000000000000000
450 1.0999999999999979 0.0000000000000000
451 1.0999999999999979 0.0000000000000000
452 1.0999999999999979 0.0000000000000000
453 1.0999999999999979 0.0000000000000000
454 1.0999999999999979 0.0000000000000000
455 1.0999999999999979 0.0000000000000000
456 1.0999999999999979 0.0000000000000000
457 1.0999999999999979 0.0000000000000000
458 1.0999999999999979 0.0000000000000000
459 1.0999999999999979 0.0000000000000000
460 1.0999999999999979 0.0000000000000000
461 1.0999999999999979 0.0000000000000000
462 1.0999999999999979 0.0000000000000000
463 1.0999999999999979 0.0000000000000000
464 1.0999999999999979 0.0000000000000000
465 1.0999999999999979 0.0000000000000000
466 1.0999999999999979 0.0000000000000000
467 1.0999999999999979 0.0000000000000000
468 1.0999999999999979 0.0000000000000000
469 1.0999999999999979 0.0000000000000000
470 1.0999999999999979 0.0000000000000000
471 1.0999999999999979 0.0000000000000000
472 1.0999999999999979 0.0000000000000000
473 1.0999999999999979 0.0000000000000000
474 1.0999999999999979 0.0000000000000000
475 1.0999999999999979 0.0000000000000000
476 1.0999999999999979 0.0000000000000000
477 1.0999999999999979 0.0000000000000000
478 1.0999999999999979 0.0000000000000000
479 1.0999999999999979 0.0000000000000000
480 1.0999999999999979 0.0000000000000000
481 1.0999999999999979 0.0000000000000000
482 1.0999999999999979 0.0000000000000000
483 1.0999999999999979 0.0000000000000000
484 1.0999999999999979 0.0000000000000000
485 1.0999999999999979 0.0000000000000000
486 1.0999999999999979 0.0000000000000000
487 1.0999999999999979 0.0000000000000000
488 1.0999999999999979 0.0000000000000000
489 1.0999999999999979 0.0000000000000000
490 1.0999999999999979 0.0000000000000000
491 1.0999999999999979 0.0000000000000000
492 1.0999999999999979 0.0000000000000000
493 1.0999999999999979 0.0000000000000000
494 1.0999999999999979 0.0000000000000000
495 1.0999999999999979 0.0000000000000000
496 1.0999999999999979 0.0000000000000000
497 1.0999999999999979 0.0000000000000000
498 1.0999999999999979 0.0000000000000000
499 1.0999999999999979 0.0000000000000000
500 1.0999999999999979 0.0000000000000000
501 1.0999999999999979 0.0000000000000000
502 1.0999999999999979 0.0000000000000000
503 1.0999999999999979 0.0000000000000000
504 1.0999999999999979 0.0000000000000000
505 1.0999999999999979 0.0000000000000000
506 1.0999999999999979 0.0000000000000000
507 1.0999999999999979 0.0000000000000000
508 1.0999999999999979 0.0000000000000000
509 1.0999999999999979 0.0000000000000000
510 1.0999999999999979 0.0000000000000000
511 1.0999999999999979 0.0000000000000000
512 1.0999999999999979 0.0000000000000000
513 1.0999999999999979 0.0000000000000000
514 1.0999999999999979 0.0000000000000000
515 1.0999999999999979 0.0000000000000000
516 1.0999999999999979 0.0000000000000000
517 1.0999999999999979 0.0000000000000000
518 1.0999999999999979 0.0000000000000000
519 1.0999999999999979 0.0000000000000000
520 1.0999999999999979 0.0000000000000000
521 1.0999999999999979 0.0000000000000000
522 1.0999999999999979 0.0000000000000000
523 1.0999999999999979 0.0000000000000000
524 1.0999999999999979 0.0000000000000000
525 1.0999999999999979 0.0000000000000000
526 1.0999999999999979 0.0000000000000000
527 1.0999999999999979 0.0000000000000000
528 1.0999999999999979 0.0000000000000000
529 1.0999999999999979 0.0000000000000000
530 1.0999999999999979 0.0000000000000000
531 1.0999999999999979 0.0000000000000000
532 1.0999999999999979 0.0000000000000000
533 1.0999999999999979 0.0000000000000000
534 1.0999999999999979 0.0000000000000000
535 1.0999999999999979 0.0000000000000000
536 1.0999999999999979 0.0000000000000000
537 1.0999999999999979 0.0000000000000000
538 1.0999999999999979 0.0000000000000000
539 1.0999999999999979 0.0000000000000000
540 1.0999999999999979 0.0000000000000000
541 1.0999999999999979 0.0000000000000000
542 1.0999999999999979 0.0000000000000000
543 1.0999999999999979 0.0000000000000000
544 1.0999999999999979 0.0000000000000000
545 1.0999999999999979 0.0000000000000000
546 1.0999999999999979 0.0000000000000000
547 1.0999999999999979 0.0000000000000000
548 1.0999999999999979 0.0000000000000000
549 1.0999999999999979 0.0000000000000000
550 1.0999999999999979 0.0000000000000000
551 1.0999999999999979 0.0000000000000000
552 1.0999999999999979 0.0000000000000000
553 1.0999999999999979 0.0000000000000000
554 1.0999999999999979 0.0000000000000000
555 1.0999999999999979 0.0000000000000000
556 1.0999999999999979 0.0000000000000000
557 1.0999999999999979 0.0000000000000000
558 1.0999999999999979 0.0000000000000000
559 1.0999999999999979 0.0000000000000000
560 1.0999999999999979 0.0000000000000000
561 1.0999999999999979 0.0000000000000000
562 1.0999999999999979 0.0000000000000000
563 1.0999999999999979 0.0000000000000000
564 1.0999999999999979 0.0000000000000000
565 1.0999999999999979 0.0000000000000000
566 1.0999999999999979 0.0000000000000000
567 1.0999999999999979 0.0000000000000000
568 1.0999999999999979 0.0000000000000000
569 1.0999999999999979 0.0000000000000000
570 1.0999999999999979 0.0000000000000000
571 1.0999999999999979 0.0000000000000000
572 1.0999999999999979 0.0000000000000000
573 1.0999999999999979 0.0000000000000000
574 1.0999999999999979 0.0000000000000000
575 1.0999999999999979 0.0000000000000000
576 1.0999999999999979 0.0000000000000000
577 1.0999999999999979 0.0000000000000000
578 1.0999999999999979 0.0000000000000000
579 1.0999999999999979 0.0000000000000000
580 1.0999999999999979 0.0000000000000000
581 1.0999999999999979 0.0000000000000000
582 1.0999999999999979 0.0000000000000000
583 1.0999999999999979 0.0000000000000000
584 1.0999999999999979 0.0000000000000000
585 1.0999999999999979 0.0000000000000000
586 1.0999999999999979 0.0000000000000000
587 1.0999999999999979 0.0000000000000000
588 1.0999999999999979 0.0000000000000000
589 1.0999999999999979 0.0000000000000000
590 1.0999999999999979 0.0000000000000000
591 1.0999999999999979 0.0000000000000000
592 1.0999999999999979 0.0000000000000000
593 1.0999999999999979 0.0000000000000000
594 1.0999999999999979 0.0000000000000000
595 1.0999999999999979 0.0000000000000000
596 1.0999999999999979 0.0000000000000000
597 1.0999999999999979 0.0000000000000000
598 1.0999999999999979 0.0000000000000000
599 1.0999999999999979 0.0000000000000000
600 1.0999999999999979 0.0000000000000000
601 1.0999999999999979 0.0000000000000000
602 1.0999999999999979 0.0000000000000000
603 1.0999999999999979 0.0000000000000000
604 1.0999999999999979 0.0000000000000000
605 1.0999999999999979 0.0000000000000000
606 1.0999999999999979 0.0000000000000000
607 1.0999999999999979 0.0000000000000000
608 1.0999999999999979 0.0000000000000000
609 1.0999999999999979 0.0000000000000000
610 1.0999999999999979 0.0000000000000000
611 1.0999999999999979 0.0000000000000000
612 1.0999999999999979 0.0000000000000000
613 1.0999999999999979 0.0000000000000000
614 1.0999999999999979 0.0000000000000000
615 1.0999999999999979 0.0000000000000000
616 1.0999999999999979 0.0000000000000000
617 1.0999999999999979 0.0000000000000000
618 1.0999999999999979 0.0000000000000000
619 1.0999999999999979 0.0000000000000000
620 1.0999999999999979 0.0000000000000000
621 1.0999999999999979 0.0000000000000000
622 1.0999999999999979 0.0000000000000000
623 1.0999999999999979 0.0000000000000000
624 1.0999999999999979 0.0000000000000000
625 1.0999999999999979 0.0000000000000000
626 1.0999999999999976 0.0000000000000000
627 1.0999999999999976 1.1354553660939125E-016
628 1.0999999999999976 1.1354553660939125E-016
629 1.0999999999999976 1.1354553660939125E-016
630 1.0999999999999976 1.1354553660939125E-016
631 1.0999999999999976 1.1354553660939125E-016
632 1.0999999999999976 1.1354553660939125E-016
633 1.0999999999999976 1.1354553660939125E-016
634 1.0999999999999976 1.1354553660939125E-016
635 1.0999999999999976 1.1354553660939125E-016
636 1.0999999999999976 1.1354553660939125E-016
637 1.0999999999999976 1.1354553660939125E-016
638 1.0999999999999976 1.1354553660939125E-016
639 1.0999999999999976 1.1354553660939125E-016
640 1.0999999999999976 1.1354553660939125E-016
641 1.0999999999999976 1.1354553660939125E-016
642 1.0999999999999976 1.1354553660939125E-016
643 1.0999999999999976 1.1354553660939125E-016
644 1.0999999999999976 1.1354553660939125E-016
645 1.0999999999999976 1.1354553660939125E-016
646 1.0999999999999976 1.1354553660939125E-016
647 1.0999999999999976 1.1354553660939125E-016
648 1.0999999999999976 1.1354553660939125E-016
649 1.0999999999999976 1.1354553660939125E-016
650 1.0999999999999976 1.1354553660939125E-016
651 1.0999999999999976 1.1354553660939125E-016
652 1.0999999999999976 1.1354553660939125E-016
653 1.0999999999999976 1.1354553660939125E-016
654 1.0999999999999976 1.1354553660939125E-016
655 1.0999999999999976 1.1354553660939125E-016
656 1.0999999999999976 1.1354553660939125E-016
657 1.0999999999999976 1.1354553660939125E-016
658 1.0999999999999976 1.1354553660939125E-016
659 1.0999999999999976 1.1354553660939125E-016
660 1.0999999999999976 1.1354553660939125E-016
661 1.0999999999999976 1.1354553660939125E-016
662 1.0999999999999976 1.1354553660939125E-016
663 1.0999999999999976 1.1354553660939125E-016
664 1.0999999999999976 1.1354553660939125E-016
665 1.0999999999999976 1.1354553660939125E-016
666 1.0999999999999976 1.1354553660939125E-016
667 1.0999999999999976 1.1354553660939125E-016
668 1.0999999999999976 1.1354553660939125E-016
669 1.0999999999999976 1.1354553660939125E-016
670 1.0999999999999976 1.1354553660939125E-016
671 1.0999999999999976 1.1354553660939125E-016
672 1.0999999999999976 1.1354553660939125E-016
673 1.0999999999999976 1.1354553660939125E-016
674 1.0999999999999976 1.1354553660939125E-016
675 1.0999999999999976 1.1354553660939125E-016
676 1.0999999999999976 1.1354553660939125E-016
677 1.0999999999999976 1.1354553660939125E-016
678 1.0999999999999976 1.1354553660939125E-016
679 1.0999999999999976 1.1354553660939125E-016
680 1.0999999999999976 1.1354553660939125E-016
681 1.0999999999999976 1.1354553660939125E-016
682 1.0999999999999976 1.1354553660939125E-016
683 1.0999999999999976 1.1354553660939125E-016
684 1.0999999999999976 1.1354553660939125E-016
685 1.0999999999999976 1.1354553660939125E-016
686 1.0999999999999976 1.1354553660939125E-016
687 1.0999999999999976 1.1354553660939125E-016
688 1.0999999999999976 1.1354553660939125E-016
689 1.0999999999999976 1.1354553660939125E-016
690 1.0999999999999976 1.1354553660939125E-016
691 1.0999999999999976 1.1354553660939125E-016
692 1.0999999999999976 1.1354553660939125E-016
693 1.0999999999999976 1.1354553660939125E-016
694 1.0999999999999976 1.1354553660939125E-016
695 1.0999999999999976 1.1354553660939125E-016
696 1.0999999999999976 1.1354553660939125E-016
697 1.0999999999999976 1.1354553660939125E-016
698 1.0999999999999976 1.1354553660939125E-016
699 1.0999999999999976 1.1354553660939125E-016
700 1.0999999999999976 1.1354553660939125E-016
701 1.0999999999999976 1.1354553660939125E-016
702 1.0999999999999976 1.1354553660939125E-016
703 1.0999999999999976 1.1354553660939125E-016
704 1.0999999999999976 1.1354553660939125E-016
705 1.0999999999999976 1.1354553660939125E-016
706 1.0999999999999976 1.1354553660939125E-016
707 1.0999999999999976 1.1354553660939125E-016
708 1.0999999999999976 1.1354553660939125E-016
709 1.0999999999999976 1.1354553660939125E-016
710 1.0999999999999976 1.1354553660939125E-016
711 1.0999999999999976 1.1354553660939125E-016
712 1.0999999999999976 1.1354553660939125E-016
713 1.0999999999999976 1.1354553660939125E-016
714 1.0999999999999974 2.6493958542191293E-016
715 1.0999999999999963 6.4342470745321754E-016
716 1.0999999999999961 1.0219098294845225E-015
717 1.0999999999999961 1.1733038782970446E-015
718 1.0999999999999961 1.2868494149064359E-015
719 1.0999999999999959 1.3625464393126969E-015
720 1.0999999999999954 1.7031830491408715E-015
721 1.0999999999999928 2.9900324640473122E-015
722 1.0999999999999903 5.0717006352195028E-015
723 1.0999999999999857 8.2131271480793674E-015
724 1.0999999999999781 1.3436221832111472E-014
725 1.0999999999999610 2.4828624005254087E-014
726 1.0999999999999226 4.9354459912884188E-014
727 1.0999999999998451 1.0063919394813248E-013
728 1.0999999999996870 2.0604730043387832E-013
729 1.0999999999993668 4.2045912206472673E-013
730 1.0999999999987224 8.5333255613240113E-013
731 1.0999999999974432 1.7179439689026170E-012
732 1.0999999999949315 3.4260473246374380E-012
733 1.0999999999900547 6.7609932804211246E-012
734 1.0999999999806944 1.3197662659845209E-011
735 1.0999999999629342 2.5482381357099712E-011
736 1.0999999999296119 4.8660999474348956E-011
737 1.0999999998677983 9.1898761335370146E-011
738 1.0999999997544225 1.7164531162611062E-010
739 1.0999999995488010 3.1707065012634514E-010
740 1.0999999991800509 5.7929562691357182E-010
741 1.0999999985261204 1.0468372769172343E-009
742 1.0999999973793604 1.8711499047703738E-009
743 1.0999999953906654 3.3082957303626476E-009
744 1.0999999919800818 5.7860488287884557E-009
745 1.0999999861956047 1.0010529956030348E-008
746 1.0999999764931188 1.7133422063497492E-008
747 1.0999999603980146 2.9010666892137594E-008
748 1.0999999339919391 4.8597280281282521E-008
749 1.0999998911449806 8.0541661805860696E-008
750 1.0999998223830429 1.3206779347177811E-007
751 1.0999997132406825 2.1426634030307623E-007
752 1.0999995419001602 3.4395713179511585E-007
753 1.0999992758571249 5.4633665505666073E-007
754 1.0999988672824013 8.5868531030115240E-007
755 1.0999982466695042 1.3354792673806704E-006
756 1.0999973142724861 2.0553283336610938E-006
757 1.0999959287550207 3.1302393280215592E-006
758 1.0999938923991963 4.7177764646111895E-006
759 1.0999909321749017 7.0367449491886361E-006
760 1.0999866759657211 1.0387046843205864E-005
761 1.0999806233057052 1.5174331095932947E-005
762 1.0999721101263964 2.1939962177911769E-005
763 1.0999602672676163 3.1396642756906546E-005
764 1.0999439728875848 4.4469726560308029E-005
765 1.0999217994281159 6.2343835102067463E-005
766 1.0998919564452232 8.6513844320874436E-005
767 1.0998522313813324 1.1883864827258967E-004
768 1.0997999311852211 1.6159537108657659E-004
769 1.0997318285063873 2.1753094319186200E-004
770 1.0996441169037983 2.8990726428069612E-004
771 1.0995323799987533 3.8253564351176317E-004
772 1.0993915796471161 4.9979594615024608E-004
773 1.0992160678989895 6.4663598873366071E-004
774 1.0989996266808120 8.2854729106282489E-004
775 1.0987355377584969 1.0515143477769883E-003
776 1.0984166836762610 1.3219360987267528E-003
777 1.0980356781495491 1.6465201591567868E-003
778 1.0975850220291210 2.0321524530587756E-003
779 1.0970572787037800 2.4857469590521225E-003
780 1.0964452609414967 3.0140820875974466E-003
781 1.0957422199234697 3.6236315346249281E-003
782 1.0949420267726939 4.3203981248965736E-003
783 1.0940393372862338 5.1097590762801638E-003
784 1.0930297318026974 5.9963302903745762E-003
785 1.0919098240220235 6.9838558098914358E-003
786 1.0906773349134222 8.0751266615117310E-003
787 1.0893311303301825 9.2719311532483591E-003
788 1.0878712233320971 1.0575036554885953E-002
789 1.0862987442741712 1.1984200169262041E-002
790 1.0846158832983139 1.3498206258576357E-002
791 1.0828258108851132 1.5114924214659485E-002
792 1.0809325825828551 1.6831382779157817E-002
793 1.0789410339882799 1.8643854995328450E-002
794 1.0768566716066039 2.0547948832879904E-002
795 1.0746855644847082 2.2538698973500169E-002
796 1.0724342406095584 2.4610655974053798E-002
797 1.0701095910993572 2.6757969841291383E-002
798 1.0677187842718585 2.8974465877001358E-002
799 1.0652691908124259 3.1253711426882873E-002
800 1.0627683205199021 3.3589072852126499E-002
801 1.0602237704968127 3.5973762620281569E-002
802 1.0576431841717102 3.8400876877176887E-002
803 1.0550342201844503 4.0863424220916905E-002
804 1.0524045299121869 4.3354346665723492E-002
805 1.0497617422444236 4.5866533974596405E-002
806 1.0471134541089133 4.8392832673126072E-002
807 1.0444672251879270 5.0926051148922506E-002
808 1.0418305752310046 5.3458962306143665E-002
809 1.0392109823542510 5.5984305293067284E-002
810 1.0366158807106149 5.8494787859275900E-002
811 1.0340526559181074 6.0983090929983393E-002
812 1.0315286366461498 6.3441877005840822E-002
813 1.0290510807916018 6.5863803999924156E-002
814 1.0266271547377102 6.8241546097186065E-002
815 1.0242639042978079 7.0567823148534659E-002
816 1.0219682161212258 7.2835439970620794E-002
817 1.0197467686041093 7.5037336689415202E-002
818 1.0176059717250898 7.7166650915634599E-002
819 1.0155518957344758 7.9216792050478477E-002
820 1.0135901892777386 8.1181527374782320E-002
821 1.0117259883287664 8.3055078769756735E-002
822 1.0099638182265109 8.4832227967236273E-002
823 1.0083074921070732 8.6508427170733745E-002
824 1.0067600100314580 8.8079910793480445E-002
825 1.0053234640282609 8.9543803024864491E-002
826 1.0039989549784827 9.0898215088171141E-002
827 1.0027865276317980 9.2142325533603506E-002
828 1.0016851299307574 9.3276436864041176E-002
829 1.0006926021310800 9.4302002335638388E-002
830 0.99980569989599277 9.5221617978277176E-002
831 0.99902015364119279 9.6038976732150033E-002
832 0.99833076403518295 9.6758783992090869E-002
833 0.99773153092716171 9.7386636589883210E-002
834 0.99721581035948725 9.7928870046081376E-002
835 0.99677649203345053 9.8392381462799119E-002
836 0.99640618792661950 9.8784437390175991E-002
837 0.99609742192875950 9.9112477126446163E-002
838 0.99584281048150092 9.9383922057988655E-002
839 0.99563522525205628 9.9606000801402222E-002
840 0.99546793069265593 9.9785598202620548E-002
841 0.99533469168445132 9.9929133919507904E-002
842 0.99522984903348288 0.10004247367326245
843 0.99514836307221666 0.10013087362237991
844 0.99508582776477217 0.10019895597497529
845 0.99503845933838186 0.10025071211835769
846 0.99500306448233411 0.10028952832133008
847 0.99497699357259006 0.10031822847176346
848 0.99495808427057475 0.10033912828790836
849 0.99494460032920573 0.10035409587080132
850 0.99493516965809825 0.10036461420552947
851 0.99492872478910765 0.10037184212792020
852 0.99492444795894741 0.10037667122514950
853 0.99492172217429098 0.10037977703632653
854 0.99492008890201711 0.10038166369755509
855 0.99491921245952319 0.10038270180056849
856 0.99491885077075415 0.10038315969602081
857 0.99491883188948438 0.10038322878132457
858 0.99491903554956940 0.10038304349009042
859 0.99491937895516847 0.10038269677264622
860 0.99491980604523178 0.10038225185287146
861 0.99492027953162021 0.10038175099123822
862 0.99492077509920429 0.10038122189918394
863 0.99492127725403545 0.10038068235231221
864 0.99492177640170643 0.10038014345155577
865 0.99492226682581586 0.10037961188977182
866 0.99492274531245717 0.10037909150086718
867 0.99492321022986963 0.10037858430092304
868 0.99492366092300333 0.10037809117618013
869 0.99492409732214726 0.10037761232982728
870 0.99492451969453644 0.10037714756698830
871 0.99492492848980241 0.10037669647297873
872 0.99492532424595015 0.10037625852244378
873 0.99492570753367549 0.10037583314448134
874 0.99492607892452067 0.10037541976028268
875 0.99492643897355681 0.10037501780391653
876 0.99492678821072222 0.10037462673302920
877 0.99492712713717824 0.10037424603362317
878 0.99492745622449019 0.10037387522150951
879 0.99492777591531090 0.10037351384192884
880 0.99492808662480425 0.10037316146827027
881 0.99492838874238954 0.10037281770036161
882 0.99492868263355660 0.10037248216264846
883 0.99492896864164515 0.10037215450237168
884 0.99492924708951791 0.10037183438785924
885 0.99492951828111409 0.10037152150691235
886 0.99492978250287090 0.10037121556534556
887 0.99493004002502483 0.10037091628563730
888 0.99493029110279596 0.10037062340570495
889 0.99493053597746739 0.10037033667778796
890 0.99493077487736992 0.10037005586743003
891 0.99493100801878454 0.10036978075254969
892 0.99493123560676044 0.10036951112258977
893 0.99493145783587056 0.10036924677773970
894 0.99493167489090240 0.10036898752822432
895 0.99493188694749357 0.10036873319364582
896 0.99493209417271300 0.10036848360238379
897 0.99493229672560313 0.10036823859104006
898 0.99493249475767032 0.10036799800392830
899 0.99493268841335103 0.10036776169259812
900 0.99493287783043016 0.10036752951540283
901 0.99493306314043684 0.10036730133708992
902 0.99493324446900611 0.10036707702843149
903 0.99493342193622236 0.10036685646587243
904 0.99493359565692785 0.10036663953120815
905 0.99493376574102022 0.10036642611128263
906 0.99493393229372118 0.10036621609771197
907 0.99493409541583455 0.10036600938661859
908 0.99493425520397727 0.10036580587839093
909 0.99493441175080899 0.10036560547745411
910 0.99493456514523171 0.10036540809205893
911 0.99493471547259005 0.10036521363408117
912 0.99493486281484600 0.10036502201883762
913 0.99493500725075545 0.10036483316490702
914 0.99493514885602363 0.10036464699397224
915 0.99493528770345852 0.10036446343066152
916 0.99493542386310496 0.10036428240240686
917 0.99493555740238815 0.10036410383930633
918 0.99493568838622826 0.10036392767399774
919 0.99493581687716104 0.10036375384153584
920 0.99493594293545096 0.10036358227928427
921 0.99493606661919265 0.10036341292680138
922 0.99493618798441175 0.10036324572574511
923 0.99493630708515401 0.10036308061977334
924 0.99493642397357684 0.10036291755445920
925 0.99493653870003174 0.10036275647720043
926 0.99493665131314024 0.10036259733714110
927 0.99493676185987168 0.10036244008509687
928 0.99493687038561252 0.10036228467348082
929 0.99493697693423178 0.10036213105623620
930 0.99493708154814420 0.10036197918877078
931 0.99493718426837385 0.10036182902789478
932 0.99493728513460622 0.10036168053176511
933 0.99493738418524669 0.10036153365982704
934 0.99493748145746852 0.10036138837276318
935 0.99493757698726382 0.10036124463244195
936 0.99493767080948647 0.10036110240187088
937 0.99493776295790370 0.10036096164515379
938 0.99493785346522956 0.10036082232744215
939 0.99493794236317290 0.10036068441489769
940 0.99493802968246714 0.10036054787465103
941 0.99493811545291477 0.10036041267477074
942 0.99493819970341579 0.10036027878421372
943 0.99493828246200655 0.10036014617281228
944 0.99493836375588618 0.10036001481121321
945 0.99493844361144734 0.10035988467088741
946 0.99493852205430955 0.10035975572404161
947 0.99493859910934324 0.10035962794366866
948 0.99493867480069409 0.10035950130341949
949 0.99493874915181324 0.10035937577770852
950 0.99493882218547602 0.10035925134151562
951 0.99493889392380919 0.10035912797059304
952 0.99493896438831242 0.10035900564113528
953 0.99493903359987568 0.10035888433016454
954 0.99493910157880316 0.10035876401497007
955 0.99493916834483076 0.10035864467380716
956 0.99493923391714978 0.10035852628492167
957 0.99493929831441041 0.10035840882780039
958 0.99493936155476337 0.10035829228146775
959 0.99493942365584265 0.10035817662670890
960 0.99493948463482484 0.10035806184308302
961 0.99493954450838384 0.10035794791284129
962 0.99493960329279085 0.10035783481570369
963 0.99493966100381215 0.10035772253573656
964 0.99493971765687617 0.10035761105222844
965 0.99493977326687999 0.10035750035170216
966 0.99493982784848001 0.10035739041205366
967 0.99493988141573086 0.10035728122339314
968 0.99493993398259672 0.10035717276063466
969 0.99493998556228735 0.10035706501942719
970 0.99494003616818028 0.10035695796906723
971 0.99494008581260651 0.10035685161404695
972 0.99494013450849839 0.10035674591368182
973 0.99494018226720871 0.10035664088682797
974 0.99494022910144386 0.10035653647563308
975 0.99494027502138027 0.10035643272244427
976 0.99494032003983868 0.10035632954047566
977 0.99494036416544973 0.10035622701050652
978 0.99494040741171097 0.10035612499770068
979 0.99494044978504792 0.10035602364549738
980 0.99494049130055817 0.10035592274019936
981 0.99494053196133736 0.10035582252683102
982 0.99494057178559958 0.10035572266360794
983 0.99494061077121787 0.10035562355909998
984 0.99494064894201595 0.10035552466547469
985 0.99494068628750887 0.10035542665257015
986 0.99494072284119250 0.10035532864416068
987 0.99494075857909614 0.10035523172402669
988 0.99494079355096154 0.10035513449734938
989 0.99494082771104841 0.10035503869811385
990 0.99494086113586711 0.10035494212001093
991 0.99494089374468020 0.10035484750933688
992 0.99494092565744907 0.10035475140160718
993 0.99494095673755611 0.10035465810498417
994 0.99494098717458113 0.10035456222226281
995 0.99494101674341784 0.10035447044925905
996 0.99494104574388109 0.10035437444755549
997 0.99494107381200692 0.10035428452902123
998 0.99494110142020631 0.10035418792149957
999 0.99494112798874523 0.10035410036159596
1000 0.99494115425730822 0.10035400245720452
1001 0.99494117931423776 0.10035391800521318
1002 0.99494120430866184 0.10035381782461600
1003 0.99494122782355154 0.10035373757270354
1004 0.99494125162854730 0.10035363373467784
1005 0.99494127354518658 0.10035355924913261
1006 0.99494129627343808 0.10035344981921458
1007 0.99494131649968931 0.10035338331407985
1008 0.99494133830378084 0.10035326560586103
1009 0.99494135669782913 0.10035321016918179
1010 0.99494137778625302 0.10035308048745185
1011 0.99494139413824134 0.10035304037143986
1012 0.99494141479655496 0.10035289368552731
1013 0.99494142880448255 0.10035287467249286
1014 0.99494144942282314 0.10035270420793896
1015 0.99494146066143319 0.10035271406359210
1016 0.99494148176970698 0.10035251080110570
1017 0.99494148965102458 0.10035255982539706
1018 0.99494151196309100 0.10035231189822148
1019 0.99494151568731359 0.10035241358083016
1020 0.99494154015542624 0.10035210556568165
1021 0.99494153865102108 0.10035227734814645
1022 0.99494156653149635 0.10035188945119897
1023 0.99494155838372600 0.10035215359008377
1024 0.99494159131438287 0.10035166073843273
1025 0.99494157468205180 0.10035204525353744
1026 0.99494161477119836 0.10035141611445078
1027 0.99494158729231152 0.10035195579271020
1028 0.99494163721805118 0.10035115175775776
1029 0.99494159590627251 0.10035188916731867
1030 0.99494165902350473 0.10035086335592501
1031 0.99494160015883260 0.10035184980636010
1032 0.99494168060964561 0.10035054616266488
1033 0.99494159962859097 0.10035184252736823
1034 0.99494170244972635 0.10035019510440678
1035 0.99494159384237424 0.10035187240137676
1036 0.99494172506127265 0.10034980494566248
1037 0.99494158228485852 0.10035194455508541
1038 0.99494174899353138 0.10034937052053571
1039 0.99494156441437975 0.10035206390435815
1040 0.99494177480826118 0.10034888703440001
1041 0.99494153968581101 0.10035223481727315
1042 0.99494180305308633 0.10034835043492858
1043 0.99494150758110766 0.10035246071051089
1044 0.99494183422707660 0.10034775784536108
1045 0.99494146764759317 0.10035274358981876
1046 0.99494186873879753 0.10034710804534869
1047 0.99494141954338999 0.10035308355332265
1048 0.99494190685780060 0.10034640197641953
1049 0.99494136308860759 0.10035347828491038
1050 0.99494194866141350 0.10034564324061469
1051 0.99494129831993516 0.10035392257313161
1052 0.99494199397965122 0.10034483855317926
1053 0.99494122554539832 0.10035440789800638
1054 0.99494204234194794 0.10034399810421110
1055 0.99494114539507583 0.10035492213277811
1056 0.99494209293030955 0.10034313578113274
1057 0.99494105886291684 0.10035544940892521
1058 0.99494214454396723 0.10034226920459141
1059 0.99494096733435988 0.10035597018969208
1060 0.99494219558090025 0.10034141953586731
1061 0.99494087259445441 0.10035646158943441
1062 0.99494224404130094 0.10034061102444308
1063 0.99494077681171333 0.10035689796290748
1064 0.99494228755726655 0.10033987028003628
1065 0.99494068249404155 0.10035725177062933
1066 0.99494232345163081 0.10033922527347391
1067 0.99494059241468513 0.10035749470459519
1068 0.99494234882688726 0.10033870409405174
1069 0.99494050950841084 0.10035759903444520
1070 0.99494236068282726 0.10033833351559922
1071 0.99494043674060950 0.10035753910981529
1072 0.99494235605880132 0.10033813744700568
1073 0.99494037695478466 0.10035729293248924
1074 0.99494233219386430 0.10033813536296174
1075 0.99494033270650062 0.10035684369477541
1076 0.99494228669554596 0.10033834082454256
1077 0.99494030609413486 0.10035618117056003
1078 0.99494221770605629 0.10033876020477867
1079 0.99494029859836841 0.10035530284477620
1080 0.99494212405357674 0.10033939173006250
1081 0.99494031094301560 0.10035421467656465
1082 0.99494200537609867 0.10034022493334270
1083 0.99494034298937450 0.10035293141141541
1084 0.99494186220630043 0.10034124059025992
1085 0.99494039367469711 0.10035147638692782
1086 0.99494169600806903 0.10034241117601486
1087 0.99494046100265399 0.10034988081336091
1088 0.99494150915845625 0.10034370184174628
1089 0.99494054209001537 0.10034818255080580
1090 0.99494130487288068 0.10034507186789667
1091 0.99494063326950699 0.10034642444574769
1092 0.99494108707581541 0.10034647651245350
1093 0.99494073024423124 0.10034465232700011
1094 0.99494086022372419 0.10034786913805205
1095 0.99494082828475183 0.10034291279069812
1096 0.99494062909108150 0.10034920347723596
1097 0.99494092245617727 0.10034125092303821
1098 0.99494039853357918 0.10035043588235401
1099 0.99494100785997230 0.10033970811573803
1100 0.99494017324470196 0.10035152740707075
1101 0.99494107987382252 0.10033832012194280
1102 0.99493995752250430 0.10035244558029016
1103 0.99494113437299669 0.10033711548024757
1104 0.99493975506260768 0.10035316575908450
1105 0.99494116791823162 0.10033611440364593
1106 0.99493956879116430 0.10035367198235155
1107 0.99494117789800551 0.10033532819176050
1108 0.99493940074815446 0.10035395728778565
1109 0.99494116261696419 0.10033475918245124
1110 0.99493925202709765 0.10035402349728705
1111 0.99494112132670964 0.10033440121710940
1112 0.99493912277268026 0.10035388051602888
1113 0.99494105419979495 0.10033424055644392
1114 0.99493901223319581 0.10035354522437204
1115 0.99494096225206885 0.10033425715381708
1116 0.99493891886072017 0.10035304006688391
1117 0.99494084722216247 0.10033442617329144
1118 0.99493884044872927 0.10035239145703079
1119 0.99494071141951090 0.10033471963081141
1120 0.99493877429484368 0.10035162811932301
1121 0.99494055755376731 0.10033510803918230
1122 0.99493871737554063 0.10035077948335556
1123 0.99494038855868383 0.10033556194947520
1124 0.99493866652004048 0.10034987422806009
1125 0.99494020742264333 0.10033605330116471
1126 0.99493861857199550 0.10034893905196136
1127 0.99494001703618407 0.10033655651797387
1128 0.99493857052980694 0.10034799771914348
1129 0.99493982006436510 0.10033704931323000
1130 0.99493851965913904 0.10034707040376323
1131 0.99493961884896898 0.10033751319478328
1132 0.99493846357411375 0.10034617333089668
1133 0.99493941534263519 0.10033793368287797
1134 0.99493840028645786 0.10034531869028107
1135 0.99493921107435912 0.10033830027316196
1136 0.99493832822437334 0.10034451478348276
1137 0.99493900714357264 0.10033860619015095
1138 0.99493824622482163 0.10034376635476583
1139 0.99493880423835923 0.10033884798379430
1140 0.99493815350425319 0.10034307505149208
1141 0.99493860267236700 0.10033902502352374
1142 0.99493804961347199 0.10034243996060442
1143 0.99493840243457643 0.10033913894128239
1144 0.99493793438246547 0.10034185817259215
1145 0.99493820324624982 0.10033919306846964
1146 0.99493780786060226 0.10034132533214674
1147 0.99493800461998549 0.10033919190300898
1148 0.99493767025686941 0.10034083614418625
1149 0.99493780591665426 0.10033914063284971
1150 0.99493752188382445 0.10034038481385436
1151 0.99493760639705686 0.10033904473245964
1152 0.99493736310787395 0.10033996540858073
1153 0.99493740526620067 0.10033890963991191
1154 0.99493719430747385 0.10033957213847045
1155 0.99493720170909861 0.10033874051473946
1156 0.99493701583985628 0.10033919955792582
1157 0.99493699491782528 0.10033854207105854
1158 0.99493682801619010 0.10033884269612235
1159 0.99493678411025643 0.10033831847660175
1160 0.99493663108445107 0.10033849712693088
1161 0.99493656854137646 0.10033807330619882
1162 0.99493642521894810 0.10033815899025766
1163 0.99493634750830795 0.10033780953751499
1164 0.99493621051523873 0.10033782497683034
1165 0.99493612035035917 0.10033752957732665
1166 0.99493598698911256 0.10033749228759968
1167 0.99493588644531561 0.10033723530782440
1168 0.99493575457841243 0.10033715857744335
1169 0.99493564520315225 0.10033692814409866
1170 0.99493551314658313 0.10033682189104258
1171 0.99493539605810388 0.10033660909582205
1172 0.99493526248703268 0.10033648059693631
1173 0.99493513845988213 0.10033627882797401
1174 0.99493500232758492 0.10033613332402426
1175 0.99493487186461305 0.10033593771709380
1176 0.99493473233449659 0.10033577890319535
1177 0.99493459572584420 0.10033558590094860
1178 0.99493445211565135 0.10033541631557213
1179 0.99493430948586825 0.10033522332059862
1180 0.99493416122272593 0.10033504464784022
1181 0.99493401256743785 0.10033484975464362
1182 0.99493385915218002 0.10033466305447974
1183 0.99493370436584294 0.10033446484597974
1184 0.99493354534501999 0.10033427072626433
1185 0.99493338424127287 0.10033406812172280
1186 0.99493321918531807 0.10033386686412674
1187 0.99493305151131084 0.10033365900709412
1188 0.99493287999748492 0.10033345065740482
1189 0.99493270544337864 0.10033323683410099
1190 0.99493252704229773 0.10033302126544578
1191 0.99493234524693164 0.10033280084577639
1192 0.99493215951166269 0.10033257780162465
1193 0.99493197006517797 0.10033235019663402
1194 0.99493177652205900 0.10033211931888927
1195 0.99493157896608309 0.10033188394984607
1196 0.99493137710657675 0.10033164479604516
1197 0.99493117093240002 0.10033140107148771
1198 0.99493096020541671 0.10033115312406302
1199 0.99493074485042898 0.10033090042207804
1200 0.99493052465463894 0.10033064309177407
1201 0.99493029949719136 0.10033038074543449
1202 0.99493006917290683 0.10033011337030395
1203 0.99492983352561148 0.10032984065473836
1204 0.99492959234586265 0.10032956249563443
1205 0.99492934544726652 0.10032927861556230
1206 0.99492909260767803 0.10032898884862260
1207 0.99492883361212603 0.10032869292539469
1208 0.99492856821919107 0.10032839063169804
1209 0.99492829618457701 0.10032808168903519
1210 0.99492801724183266 0.10032776584132731
1211 0.99492773111478960 0.10032744278893103
1212 0.99492743750627477 0.10032711223500476
1213 0.99492713610413042 0.10032677384907751
1214 0.99492682657419018 0.10032642729094125
1215 0.99492650856247755 0.10032607219010146
1216 0.99492618169016334 0.10032570815700535
1217 0.99492584555311914 0.10032533477041825
1218 0.99492549971708866 0.10032495158080709
1219 0.99492514371441099 0.10032455810021890
1220 0.99492477703697813 0.10032415379862367
1221 0.99492439912750208 0.10032373809022506
1222 0.99492400936461833 0.10032331031783336
1223 0.99492360703996685 0.10032286972330061
1224 0.99492319132010199 0.10032241540213568
1225 0.99492276118429823 0.10032194622650589
1226 0.99492231532165243 0.10032146071986629
1227 0.99492185196220251 0.10032095685019309
1228 0.99492136860087388 0.10032043169388831
1229 0.99492086155039239 0.10031988089260524
1230 0.99492032522388796 0.10031929778538941
1231 0.99491975099601970 0.10031867203614875
1232 0.99491912541483596 0.10031798748786862
1233 0.99491842742628622 0.10031721884612871
1234 0.99491762411611107 0.10031632661330696
1235 0.99491666425372660 0.10031524944161548
1236 0.99491546861873248 0.10031389272616456
1237 0.99491391567759813 0.10031211178996895
1238 0.99491182062502004 0.10030968738871725
1239 0.99490890507572727 0.10030629044536449
1240 0.99490475374724896 0.10030143187059949
1241 0.99489875326801447 0.10029439198853579
1242 0.99489000673233730 0.10028412242147740
1243 0.99487721576161503 0.10026911125177948
1244 0.99485851958775950 0.10024719984603485
1245 0.99483127804403160 0.10021533690182256
1246 0.99479178237445931 0.10016925212701215
1247 0.99473487459628984 0.10010302866880480
1248 0.99465345308521103 0.10000855036572924
1249 0.99453783972293874 9.9874797857171835E-002
1250 0.99437498349863074 9.9686967926384887E-002
1251 0.99414747890198663 9.9425395556396914E-002
1252 0.99383238815907216 9.9064271988754782E-002
1253 0.99339987972156396 9.8570180798317697E-002
1254 0.99281173949321855 9.7900526766009313E-002
1255 0.99201988713029698 9.7002021312224671E-002
1256 0.99096515042565747 9.5809526989737173E-002
1257 0.98957672699303878 9.4245761220870916E-002
1258 0.98777299185941847 9.2222607634011203E-002
1259 0.98546455590017290 8.9645031496095373E-002
1260 0.98256064166186996 8.6418717218508384E-002
1261 0.97897972237623065 8.2462311338748706E-002
1262 0.97466468151687879 7.7724259520225505E-002
1263 0.96960123801378817 7.2202449961831061E-002
1264 0.96383610597737746 6.5962411433440185E-002
1265 0.95748907138813033 5.9147634812231217E-002
1266 0.95075241998769100 5.1975402407868423E-002
1267 0.94387356580368909 4.4714813894771076E-002
1268 0.93712246224778595 3.7650135674693358E-002
1269 0.93075198198773323 3.1039151615921273E-002
1270 0.92496293813316266 2.5078774114964290E-002
1271 0.91988334922291759 1.9886920893504773E-002
1272 0.91556526177913344 1.5502677451919470E-002
1273 0.91199589908153633 1.1900315026460946E-002
1274 0.90911640577626440 9.0098296540356178E-003
1275 0.90684161214253334 6.7374250156967859E-003
1276 0.90507654829307027 4.9819940383252527E-003
1277 0.90372804515798533 3.6463082035557257E-003
1278 0.90271159642856991 2.6433622270649877E-003
1279 0.90195452765039485 1.8990692531669431E-003
1280 0.90139669021038160 1.3525803810030556E-003
1281 0.90098971376455139 9.5526635726298024E-004
1282 0.90069555923058786 6.6908629811298487E-004
1283 0.90048484439940446 4.6479348825968975E-004
1284 0.90033521025264696 3.2022685610081985E-004
1285 0.90022985983959292 2.1880506036269924E-004
1286 0.90015631874087609 1.4826164176752661E-004
1287 0.90010542016064810 9.9617112565630081E-005
1288 0.90007049494868641 6.6363551065041053E-005
1289 0.90004673775856714 4.3829830071764738E-005
1290 0.90003071890229414 2.8695062291828243E-005
1291 0.90002001352082173 1.8620627419104380E-005
1292 0.90001292331246852 1.1975242162443059E-005
1293 0.90000827009101603 7.6318757714869381E-006
1294 0.90000524430207374 4.8193751218071358E-006
1295 0.90000329505318777 3.0152237383796680E-006
1296 0.90000205112620724 1.8688574140910466E-006
1297 0.90000126484413900 1.1474150637104780E-006
1298 0.90000077260455580 6.9777285932552326E-007
1299 0.90000046742884021 4.2026140053682622E-007
1300 0.90000028007569233 2.5066913737031973E-007
1301 0.90000016618885870 1.4805509354081699E-007
1302 0.90000009764746480 8.6587103238698857E-008
1303 0.90000005680932416 5.0136918316421269E-008
1304 0.90000003272244511 2.8741184165610408E-008
1305 0.90000001865984347 1.6310341361496464E-008
1306 0.90000001053357359 9.1622517630784530E-009
1307 0.90000000588598139 5.0943891007586007E-009
1308 0.90000000325542506 2.8035160698209451E-009
1309 0.90000000178202200 1.5268829698759721E-009
1310 0.90000000096539623 8.2294624759432880E-010
1311 0.90000000051755558 4.3890553212152117E-010
1312 0.90000000027456017 2.3161953831727063E-010
1313 0.90000000014411752 1.2093543757746383E-010
1314 0.90000000007484526 6.2470861813513151E-011
1315 0.90000000003845371 3.1923352849195638E-011
1316 0.90000000001954339 1.6136675329069158E-011
1317 0.90000000000982339 8.0674356083830608E-012
1318 0.90000000000488234 3.9880598823180873E-012
1319 0.90000000000239888 1.9489040011408519E-012
1320 0.90000000000116442 9.4086775407637870E-013
1321 0.90000000000055713 4.4871513911916510E-013
1322 0.90000000000026215 2.1084985609335762E-013
1323 0.90000000000012048 9.7005736776615492E-014
1324 0.90000000000005342 4.3437475838457811E-014
1325 0.90000000000002167 1.8549976369778425E-014
1326 0.90000000000000735 7.4477461235270692E-015
1327 0.90000000000000091 2.4517425127138904E-015
1328 0.89999999999999847 4.6259292692714977E-016
1329 0.89999999999999758 9.2518585385429950E-017
1330 0.89999999999999758 4.6259292692714975E-017
1331 0.89999999999999758 4.6259292692714975E-017
1332 0.89999999999999758 4.6259292692714975E-017
1333 0.89999999999999758 4.6259292692714975E-017
1334 0.89999999999999758 4.6259292692714975E-017
1335 0.89999999999999758 4.6259292692714975E-017
1336 0.89999999999999758 4.6259292692714975E-017
1337 0.89999999999999758 4.6259292692714975E-017
1338 0.89999999999999758 4.6259292692714975E-017
1339 0.89999999999999758 4.6259292692714975E-017
1340 0.89999999999999758 4.6259292692714975E-017
1341 0.89999999999999758 4.6259292692714975E-017
1342 0.89999999999999758 4.6259292692714975E-017
1343 0.89999999999999758 4.6259292692714975E-017
1344 0.89999999999999758 4.6259292692714975E-017
1345 0.89999999999999758 4.6259292692714975E-017
1346 0.89999999999999758 4.6259292692714975E-017
1347 0.89999999999999758 4.6259292692714975E-017
1348 0.89999999999999758 4.6259292692714975E-017
1349 0.89999999999999758 4.6259292692714975E-017
1350 0.89999999999999758 4.6259292692714975E-017
1351 0.89999999999999758 4.6259292692714975E-017
1352 0.89999999999999758 4.6259292692714975E-017
1353 0.89999999999999758 4.6259292692714975E-017
1354 0.89999999999999758 4.6259292692714975E-017
1355 0.89999999999999758 4.6259292692714975E-017
1356 0.89999999999999758 4.6259292692714975E-017
1357 0.89999999999999758 4.6259292692714975E-017
1358 0.89999999999999758 4.6259292692714975E-017
1359 0.89999999999999758 4.6259292692714975E-017
1360 0.89999999999999758 4.6259292692714975E-017
1361 0.89999999999999758 4.6259292692714975E-017
1362 0.89999999999999758 4.6259292692714975E-017
1363 0.89999999999999758 4.6259292692714975E-017
1364 0.89999999999999758 4.6259292692714975E-017
1365 0.89999999999999758 4.6259292692714975E-017
1366 0.89999999999999758 4.6259292692714975E-017
1367 0.89999999999999758 4.6259292692714975E-017
1368 0.89999999999999758 4.6259292692714975E-017
1369 0.89999999999999758 4.6259292692714975E-017
1370 0.89999999999999758 4.6259292692714975E-017
1371 0.89999999999999758 4.6259292692714975E-017
1372 0.89999999999999758 4.6259292692714975E-017
1373 0.89999999999999758 4.6259292692714975E-017
1374 0.89999999999999758 4.6259292692714975E-017
1375 0.89999999999999758 4.6259292692714975E-017
1376 0.89999999999999758 4.6259292692714975E-017
1377 0.89999999999999758 4.6259292692714975E-017
1378 0.89999999999999758 4.6259292692714975E-017
1379 0.89999999999999758 4.6259292692714975E-017
1380 0.89999999999999758 4.6259292692714975E-017
1381 0.89999999999999758 4.6259292692714975E-017
1382 0.89999999999999758 4.6259292692714975E-017
1383 0.89999999999999758 4.6259292692714975E-017
1384 0.89999999999999758 4.6259292692714975E-017
1385 0.89999999999999758 4.6259292692714975E-017
1386 0.89999999999999758 4.6259292692714975E-017
1387 0.89999999999999758 4.6259292692714975E-017
1388 0.89999999999999758 4.6259292692714975E-017
1389 0.89999999999999758 4.6259292692714975E-017
1390 0.89999999999999758 4.6259292692714975E-017
1391 0.89999999999999758 4.6259292692714975E-017
1392 0.89999999999999758 4.6259292692714975E-017
1393 0.89999999999999758 4.6259292692714975E-017
1394 0.89999999999999758 4.6259292692714975E-017
1395 0.89999999999999758 4.6259292692714975E-017
1396 0.89999999999999758 4.6259292692714975E-017
1397 0.89999999999999758 4.6259292692714975E-017
1398 0.89999999999999758 4.6259292692714975E-017
1399 0.89999999999999758 4.6259292692714975E-017
1400 0.89999999999999758 4.6259292692714975E-017
1401 0.89999999999999758 4.6259292692714975E-017
1402 0.89999999999999758 4.6259292692714975E-017
1403 0.89999999999999758 4.6259292692714975E-017
1404 0.89999999999999758 4.6259292692714975E-017
1405 0.89999999999999758 4.6259292692714975E-017
1406 0.89999999999999758 4.6259292692714975E-017
1407 0.89999999999999758 4.6259292692714975E-017
1408 0.89999999999999758 4.6259292692714975E-017
1409 0.89999999999999758 4.6259292692714975E-017
1410 0.89999999999999758 4.6259292692714975E-017
1411 0.89999999999999758 4.6259292692714975E-017
1412 0.89999999999999758 4.6259292692714975E-017
1413 0.89999999999999758 4.6259292692714975E-017
1414 0.89999999999999758 4.6259292692714975E-017
1415 0.89999999999999758 4.6259292692714975E-017
1416 0.89999999999999758 4.6259292692714975E-017
1417 0.89999999999999758 4.6259292692714975E-017
1418 0.89999999999999758 4.6259292692714975E-017
1419 0.89999999999999758 4.6259292692714975E-017
1420 0.89999999999999758 4.6259292692714975E-017
1421 0.89999999999999758 4.6259292692714975E-017
1422 0.89999999999999758 4.6259292692714975E-017
1423 0.89999999999999758 0.0000000000000000
1424 0.89999999999999758 0.0000000000000000
1425 0.89999999999999758 0.0000000000000000
1426 0.89999999999999758 0.0000000000000000
1427 0.89999999999999758 0.0000000000000000
1428 0.89999999999999758 0.0000000000000000
1429 0.89999999999999758 0.0000000000000000
1430 0.89999999999999758 0.0000000000000000
1431 0.89999999999999758 0.0000000000000000
1432 0.89999999999999758 0.0000000000000000
1433 0.89999999999999758 0.0000000000000000
1434 0.89999999999999758 0.0000000000000000
1435 0.89999999999999758 0.0000000000000000
1436 0.89999999999999758 0.0000000000000000
1437 0.89999999999999758 0.0000000000000000
1438 0.89999999999999758 0.0000000000000000
1439 0.89999999999999758 0.0000000000000000
1440 0.89999999999999758 0.0000000000000000
1441 0.89999999999999758 0.0000000000000000
1442 0.89999999999999758 0.0000000000000000
1443 0.89999999999999758 0.0000000000000000
1444 0.89999999999999758 0.0000000000000000
1445 0.89999999999999758 0.0000000000000000
1446 0.89999999999999758 0.0000000000000000
1447 0.89999999999999758 0.0000000000000000
1448 0.89999999999999758 0.0000000000000000
1449 0.89999999999999758 0.0000000000000000
1450 0.89999999999999758 0.0000000000000000
1451 0.89999999999999758 0.0000000000000000
1452 0.89999999999999758 0.0000000000000000
1453 0.89999999999999758 0.0000000000000000
1454 0.89999999999999758 0.0000000000000000
1455 0.89999999999999758 0.0000000000000000
1456 0.89999999999999758 0.0000000000000000
1457 0.89999999999999758 0.0000000000000000
1458 0.89999999999999758 0.0000000000000000
1459 0.89999999999999758 0.0000000000000000
1460 0.89999999999999758 0.0000000000000000
1461 0.89999999999999758 0.0000000000000000
1462 0.89999999999999758 0.0000000000000000
1463 0.89999999999999758 0.0000000000000000
1464 0.89999999999999758 0.0000000000000000
1465 0.89999999999999758 0.0000000000000000
1466 0.89999999999999758 0.0000000000000000
1467 0.89999999999999758 0.0000000000000000
1468 0.89999999999999758 0.0000000000000000
1469 0.89999999999999758 0.0000000000000000
1470 0.89999999999999758 0.0000000000000000
1471 0.89999999999999758 0.0000000000000000
1472 0.89999999999999758 0.0000000000000000
1473 0.89999999999999758 0.0000000000000000
1474 0.89999999999999758 0.0000000000000000
1475 0.89999999999999758 0.0000000000000000
1476 0.89999999999999758 0.0000000000000000
1477 0.89999999999999758 0.0000000000000000
1478 0.89999999999999758 0.0000000000000000
1479 0.89999999999999758 0.0000000000000000
1480 0.89999999999999758 0.0000000000000000
1481 0.89999999999999758 0.0000000000000000
1482 0.89999999999999758 0.0000000000000000
1483 0.89999999999999758 0.0000000000000000
1484 0.89999999999999758 0.0000000000000000
1485 0.89999999999999758 0.0000000000000000
1486 0.89999999999999758 0.0000000000000000
1487 0.89999999999999758 0.0000000000000000
1488 0.89999999999999758 0.0000000000000000
1489 0.89999999999999758 0.0000000000000000
1490 0.89999999999999758 0.0000000000000000
1491 0.89999999999999758 0.0000000000000000
1492 0.89999999999999758 0.0000000000000000
1493 0.89999999999999758 0.0000000000000000
1494 0.89999999999999758 0.0000000000000000
1495 0.89999999999999758 0.0000000000000000
1496 0.89999999999999758 0.0000000000000000
1497 0.89999999999999758 0.0000000000000000
1498 0.89999999999999758 0.0000000000000000
1499 0.89999999999999758 0.0000000000000000
1500 0.89999999999999758 0.0000000000000000
1501 0.89999999999999758 0.0000000000000000
1502 0.89999999999999758 0.0000000000000000
1503 0.89999999999999758 0.0000000000000000
1504 0.89999999999999758 0.0000000000000000
1505 0.89999999999999758 0.0000000000000000
1506 0.89999999999999758 0.0000000000000000
1507 0.89999999999999758 0.0000000000000000
1508 0.89999999999999758 0.0000000000000000
1509 0.89999999999999758 0.0000000000000000
1510 0.89999999999999758 0.0000000000000000
1511 0.89999999999999758 0.0000000000000000
1512 0.89999999999999758 0.0000000000000000
1513 0.89999999999999758 0.0000000000000000
1514 0.89999999999999758 0.0000000000000000
1515 0.89999999999999758 0.0000000000000000
1516 0.89999999999999758 0.0000000000000000
1517 0.89999999999999758 0.0000000000000000
1518 0.89999999999999758 0.0000000000000000
1519 0.89999999999999758 0.0000000000000000
1520 0.89999999999999758 0.0000000000000000
1521 0.89999999999999758 0.0000000000000000
1522 0.89999999999999758 0.0000000000000000
1523 0.89999999999999758 0.0000000000000000
1524 0.89999999999999758 0.0000000000000000
1525 0.89999999999999758 0.0000000000000000
1526 0.89999999999999758 0.0000000000000000
1527 0.89999999999999758 0.0000000000000000
1528 0.89999999999999758 0.0000000000000000
1529 0.89999999999999758 0.0000000000000000
1530 0.89999999999999758 0.0000000000000000
1531 0.89999999999999758 0.0000000000000000
1532 0.89999999999999758 0.0000000000000000
1533 0.89999999999999758 0.0000000000000000
1534 0.89999999999999758 0.0000000000000000
1535 0.89999999999999758 0.0000000000000000
1536 0.89999999999999758 0.0000000000000000
1537 0.89999999999999758 0.0000000000000000
1538 0.89999999999999758 0.0000000000000000
1539 0.89999999999999758 0.0000000000000000
1540 0.89999999999999758 0.0000000000000000
1541 0.89999999999999758 0.0000000000000000
1542 0.89999999999999758 0.0000000000000000
1543 0.89999999999999758 0.0000000000000000
1544 0.89999999999999758 0.0000000000000000
1545 0.89999999999999758 0.0000000000000000
1546 0.89999999999999758 0.0000000000000000
1547 0.89999999999999758 0.0000000000000000
1548 0.89999999999999758 0.0000000000000000
1549 0.89999999999999758 0.0000000000000000
1550 0.89999999999999758 0.0000000000000000
1551 0.89999999999999758 0.0000000000000000
1552 0.89999999999999758 0.0000000000000000
1553 0.89999999999999758 0.0000000000000000
1554 0.89999999999999758 0.0000000000000000
1555 0.89999999999999758 0.0000000000000000
1556 0.89999999999999758 0.0000000000000000
1557 0.89999999999999758 0.0000000000000000
1558 0.89999999999999758 0.0000000000000000
1559 0.89999999999999758 0.0000000000000000
1560 0.89999999999999758 0.0000000000000000
1561 0.89999999999999758 0.0000000000000000
1562 0.89999999999999758 0.0000000000000000
1563 0.89999999999999758 0.0000000000000000
1564 0.89999999999999758 0.0000000000000000
1565 0.89999999999999758 0.0000000000000000
1566 0.89999999999999758 0.0000000000000000
1567 0.89999999999999758 0.0000000000000000
1568 0.89999999999999758 0.0000000000000000
1569 0.89999999999999758 0.0000000000000000
1570 0.89999999999999758 0.0000000000000000
1571 0.89999999999999758 0.0000000000000000
1572 0.89999999999999758 0.0000000000000000
1573 0.89999999999999758 0.0000000000000000
1574 0.89999999999999758 0.0000000000000000
1575 0.89999999999999758 0.0000000000000000
1576 0.89999999999999758 0.0000000000000000
1577 0.89999999999999758 0.0000000000000000
1578 0.89999999999999758 0.0000000000000000
1579 0.89999999999999758 0.0000000000000000
1580 0.89999999999999758 0.0000000000000000
1581 0.89999999999999758 0.0000000000000000
1582 0.89999999999999758 0.0000000000000000
1583 0.89999999999999758 0.0000000000000000
1584 0.89999999999999758 0.0000000000000000
1585 0.89999999999999758 0.0000000000000000
1586 0.89999999999999758 0.0000000000000000
1587 0.89999999999999758 0.0000000000000000
1588 0.89999999999999758 0.0000000000000000
1589 0.89999999999999758 0.0000000000000000
1590 0.89999999999999758 0.0000000000000000
1591 0.89999999999999758 0.0000000000000000
1592 0.89999999999999758 0.0000000000000000
1593 0.89999999999999758 0.0000000000000000
1594 0.89999999999999758 0.0000000000000000
1595 0.89999999999999758 0.0000000000000000
1596 0.89999999999999758 0.0000000000000000
1597 0.89999999999999758 0.0000000000000000
1598 0.89999999999999758 0.0000000000000000
1599 0.89999999999999758 0.0000000000000000
1600 0.89999999999999758 0.0000000000000000
1601 0.89999999999999758 0.0000000000000000
1602 0.89999999999999758 0.0000000000000000
1603 0.89999999999999758 0.0000000000000000
1604 0.89999999999999758 0.0000000000000000
1605 0.89999999999999758 0.0000000000000000
1606 0.89999999999999758 0.0000000000000000
1607 0.89999999999999758 0.0000000000000000
1608 0.89999999999999758 0.0000000000000000
1609 0.89999999999999758 0.0000000000000000
1610 0.89999999999999758 0.0000000000000000
1611 0.89999999999999758 0.0000000000000000
1612 0.89999999999999758 0.0000000000000000
1613 0.89999999999999758 0.0000000000000000
1614 0.89999999999999758 0.0000000000000000
1615 0.89999999999999758 0.0000000000000000
1616 0.89999999999999758 0.0000000000000000
1617 0.89999999999999758 0.0000000000000000
1618 0.89999999999999758 0.0000000000000000
1619 0.89999999999999758 0.0000000000000000
1620 0.89999999999999758 0.0000000000000000
1621 0.89999999999999758 0.0000000000000000
1622 0.89999999999999758 0.0000000000000000
1623 0.89999999999999758 0.0000000000000000
1624 0.89999999999999758 0.0000000000000000
1625 0.89999999999999758 0.0000000000000000
1626 0.89999999999999758 0.0000000000000000
1627 0.89999999999999758 0.0000000000000000
1628 0.89999999999999758 0.0000000000000000
1629 0.89999999999999758 0.0000000000000000
1630 0.89999999999999758 0.0000000000000000
1631 0.89999999999999758 0.0000000000000000
1632 0.89999999999999758 0.0000000000000000
1633 0.89999999999999758 0.0000000000000000
1634 0.89999999999999758 0.0000000000000000
1635 0.89999999999999758 0.0000000000000000
1636 0.89999999999999758 0.0000000000000000
1637 0.89999999999999758 0.0000000000000000
1638 0.89999999999999758 0.0000000000000000
1639 0.89999999999999758 0.0000000000000000
1640 0.89999999999999758 0.0000000000000000
1641 0.89999999999999758 0.0000000000000000
1642 0.89999999999999758 0.0000000000000000
1643 0.89999999999999758 0.0000000000000000
1644 0.89999999999999758 0.0000000000000000
1645 0.89999999999999758 0.0000000000000000
1646 0.89999999999999758 0.0000000000000000
1647 0.89999999999999758 0.0000000000000000
1648 0.89999999999999758 0.0000000000000000
1649 0.89999999999999758 0.0000000000000000
1650 0.89999999999999758 -4.6259292692714975E-017
1651 0.89999999999999758 -4.6259292692714975E-017
1652 0.89999999999999758 -4.6259292692714975E-017
1653 0.89999999999999758 -4.6259292692714975E-017
1654 0.89999999999999758 -4.6259292692714975E-017
1655 0.89999999999999758 -4.6259292692714975E-017
1656 0.89999999999999758 -4.6259292692714975E-017
1657 0.89999999999999758 -4.6259292692714975E-017
1658 0.89999999999999758 -4.6259292692714975E-017
1659 0.89999999999999758 -4.6259292692714975E-017
1660 0.89999999999999758 -4.6259292692714975E-017
1661 0.89999999999999758 -4.6259292692714975E-017
1662 0.89999999999999758 -4.6259292692714975E-017
1663 0.89999999999999758 -4.6259292692714975E-017
1664 0.89999999999999758 -4.6259292692714975E-017
1665 0.89999999999999758 -4.6259292692714975E-017
1666 0.89999999999999758 -4.6259292692714975E-017
1667 0.89999999999999758 -4.6259292692714975E-017
1668 0.89999999999999758 -4.6259292692714975E-017
1669 0.89999999999999758 -4.6259292692714975E-017
1670 0.89999999999999758 -4.6259292692714975E-017
1671 0.89999999999999758 -4.6259292692714975E-017
1672 0.89999999999999758 -4.6259292692714975E-017
1673 0.89999999999999758 -4.6259292692714975E-017
1674 0.89999999999999758 -4.6259292692714975E-017
1675 0.89999999999999758 -4.6259292692714975E-017
1676 0.89999999999999758 -4.6259292692714975E-017
1677 0.89999999999999758 -4.6259292692714975E-017
1678 0.89999999999999758 -4.6259292692714975E-017
1679 0.89999999999999758 -4.6259292692714975E-017
1680 0.89999999999999758 -4.6259292692714975E-017
1681 0.89999999999999758 -4.6259292692714975E-017
1682 0.89999999999999758 -4.6259292692714975E-017
1683 0.89999999999999758 -4.6259292692714975E-017
1684 0.89999999999999758 -4.6259292692714975E-017
1685 0.89999999999999758 -4.6259292692714975E-017
1686 0.89999999999999758 -4.6259292692714975E-017
1687 0.89999999999999758 -4.6259292692714975E-017
1688 0.89999999999999758 -4.6259292692714975E-017
1689 0.89999999999999758 -4.6259292692714975E-017
1690 0.89999999999999758 -4.6259292692714975E-017
1691 0.89999999999999758 -4.6259292692714975E-017
1692 0.89999999999999758 -4.6259292692714975E-017
1693 0.89999999999999758 -4.6259292692714975E-017
1694 0.89999999999999758 -4.6259292692714975E-017
1695 0.89999999999999758 -4.6259292692714975E-017
1696 0.89999999999999758 -4.6259292692714975E-017
1697 0.89999999999999758 -4.6259292692714975E-017
1698 0.89999999999999758 -4.6259292692714975E-017
1699 0.89999999999999758 -4.6259292692714975E-017
1700 0.89999999999999758 -4.6259292692714975E-017
1701 0.89999999999999758 -4.6259292692714975E-017
1702 0.89999999999999758 -4.6259292692714975E-017
1703 0.89999999999999758 -4.6259292692714975E-017
1704 0.89999999999999758 -4.6259292692714975E-017
1705 0.89999999999999758 -4.6259292692714975E-017
1706 0.89999999999999758 -4.6259292692714975E-017
1707 0.89999999999999758 -4.6259292692714975E-017
1708 0.89999999999999758 -4.6259292692714975E-017
1709 0.89999999999999758 -4.6259292692714975E-017
1710 0.89999999999999758 -4.6259292692714975E-017
1711 0.89999999999999758 -4.6259292692714975E-017
1712 0.89999999999999758 -4.6259292692714975E-017
1713 0.89999999999999758 -4.6259292692714975E-017
1714 0.89999999999999758 -4.6259292692714975E-017
1715 0.89999999999999758 -4.6259292692714975E-017
1716 0.89999999999999758 -4.6259292692714975E-017
1717 0.89999999999999758 -4.6259292692714975E-017
1718 0.89999999999999758 -4.6259292692714975E-017
1719 0.89999999999999758 -4.6259292692714975E-017
1720 0.89999999999999758 -4.6259292692714975E-017
1721 0.89999999999999758 -4.6259292692714975E-017
1722 0.89999999999999758 -4.6259292692714975E-017
1723 0.89999999999999758 -4.6259292692714975E-017
1724 0.89999999999999758 -4.6259292692714975E-017
1725 0.89999999999999758 -4.6259292692714975E-017
1726 0.89999999999999758 -4.6259292692714975E-017
1727 0.89999999999999758 -4.6259292692714975E-017
1728 0.89999999999999758 -4.6259292692714975E-017
1729 0.89999999999999758 -4.6259292692714975E-017
1730 0.89999999999999758 -4.6259292692714975E-017
1731 0.89999999999999758 -4.6259292692714975E-017
1732 0.89999999999999758 -4.6259292692714975E-017
1733 0.89999999999999758 -4.6259292692714975E-017
1734 0.89999999999999758 -4.6259292692714975E-017
1735 0.89999999999999758 -4.6259292692714975E-017
1736 0.89999999999999758 -4.6259292692714975E-017
1737 0.89999999999999758 -4.6259292692714975E-017
1738 0.89999999999999758 -4.6259292692714975E-017
1739 0.89999999999999758 -4.6259292692714975E-017
1740 0.89999999999999758 -4.6259292692714975E-017
1741 0.89999999999999758 -4.6259292692714975E-017
1742 0.89999999999999758 -4.6259292692714975E-017
1743 0.89999999999999758 -4.6259292692714975E-017
1744 0.89999999999999858 -5.5511151231257975E-016
1745 0.90000000000000091 -2.4054832200211754E-015
1746 0.90000000000000746 -7.4940054162197846E-015
1747 0.90000000000002178 -1.8688754247856566E-014
1748 0.90000000000005342 -4.3668772301921377E-014
1749 0.90000000000012048 -9.7190773947386347E-014
1750 0.90000000000026226 -2.1098863397143566E-013
1751 0.90000000000055735 -4.4936276921686278E-013
1752 0.90000000000116454 -9.4156164346676861E-013
1753 0.90000000000239977 -1.9495516312385469E-012
1754 0.90000000000488345 -3.9882911787815447E-012
1755 0.90000000000982405 -8.0672968305049762E-012
1756 0.90000000001954339 -1.6136490291898388E-011
1757 0.90000000003845371 -3.1923630404951787E-011
1758 0.90000000007484515 -6.2470676776342397E-011
1759 0.90000000014411741 -1.2093543757746383E-010
1760 0.90000000027456029 -2.3161902946505112E-010
1761 0.90000000051755569 -4.3890548586222834E-010
1762 0.90000000096539678 -8.2294597003857244E-010
1763 0.90000000178202211 -1.5268828310980940E-009
1764 0.90000000325542506 -2.8035158847837750E-009
1765 0.90000000588598150 -5.0943891932771855E-009
1766 0.90000001053357370 -9.1622519018563245E-009
1767 0.90000001865984358 -1.6310341176459288E-008
1768 0.90000003272244578 -2.8741184211869686E-008
1769 0.90000005680932438 -5.0136918732754863E-008
1770 0.90000009764746502 -8.6587103516254573E-008
1771 0.90000016618885925 -1.4805509414218767E-007
1772 0.90000028007569288 -2.5066913769413455E-007
1773 0.90000046742884032 -4.2026140058308517E-007
1774 0.90000077260455591 -6.9777285895544895E-007
1775 0.90000126484413923 -1.1474150633404038E-006
1776 0.90000205112620746 -1.8688574139060097E-006
1777 0.90000329505318843 -3.0152237386109626E-006
1778 0.90000524430207385 -4.8193751225010218E-006
1779 0.90000827009101614 -7.6318757716257109E-006
1780 0.90001292331246852 -1.1975242162396799E-005
1781 0.90002001352082184 -1.8620627419150639E-005
1782 0.90003071890229425 -2.8695062292244560E-005
1783 0.90004673775856736 -4.3829830071718450E-005
1784 0.90007049494868652 -6.6363551064717216E-005
1785 0.90010542016064909 -9.9617112564658649E-005
1786 0.90015631874087731 -1.4826164176646271E-004
1787 0.90022985983959414 -2.1880506036121898E-004
1788 0.90033521025264818 -3.2022685609943229E-004
1789 0.90048484439940513 -4.6479348825848716E-004
1790 0.90069555923058764 -6.6908629811206070E-004
1791 0.90098971376455084 -9.5526635726201042E-004
1792 0.90139669021038160 -1.3525803810024088E-003
1793 0.90195452765039474 -1.8990692531663427E-003
1794 0.90271159642856935 -2.6433622270645276E-003
1795 0.90372804515798522 -3.6463082035551732E-003
1796 0.90507654829306938 -4.9819940383247054E-003
1797 0.90684161214253234 -6.7374250156965665E-003
1798 0.90911640577626340 -9.0098296540354426E-003
1799 0.91199589908153467 -1.1900315026460141E-002
1800 0.91556526177913189 -1.5502677451918224E-002
1801 0.91988334922291659 -1.9886920893503430E-002
1802 0.92496293813316122 -2.5078774114962954E-002
1803 0.93075198198773246 -3.1039151615919535E-002
1804 0.93712246224778384 -3.7650135674691547E-002
1805 0.94387356580368764 -4.4714813894769494E-002
1806 0.95075241998768956 -5.1975402407867397E-002
1807 0.95748907138812933 -5.9147634812230496E-002
1808 0.96383610597737679 -6.5962411433439574E-002
1809 0.96960123801378806 -7.2202449961830839E-002
1810 0.97466468151687879 -7.7724259520224770E-002
1811 0.97897972237623065 -8.2462311338748248E-002
1812 0.98256064166186974 -8.6418717218508204E-002
1813 0.98546455590017235 -8.9645031496095304E-002
1814 0.98777299185941814 -9.2222607634011342E-002
1815 0.98957672699303945 -9.4245761220871610E-002
1816 0.99096515042565847 -9.5809526989737701E-002
1817 0.99201988713029832 -9.7002021312226017E-002
1818 0.99281173949321966 -9.7900526766010007E-002
1819 0.99339987972156596 -9.8570180798319210E-002
1820 0.99383238815907304 -9.9064271988755087E-002
1821 0.99414747890198762 -9.9425395556397539E-002
1822 0.99437498349863251 -9.9686967926384845E-002
1823 0.99453783972294119 -9.9874797857171779E-002
1824 0.99465345308521402 -0.10000855036572937
1825 0.99473487459629162 -0.10010302866880570
1826 0.99479178237446209 -0.10016925212701321
1827 0.99483127804403393 -0.10021533690182376
1828 0.99485851958776139 -0.10024719984603579
1829 0.99487721576161547 -0.10026911125178031
1830 0.99489000673233763 -0.10028412242147836
1831 0.99489875326801536 -0.10029439198853701
1832 0.99490475374725018 -0.10030143187060069
1833 0.99490890507572738 -0.10030629044536547
1834 0.99491182062502026 -0.10030968738871766
1835 0.99491391567759835 -0.10031211178997021
1836 0.99491546861873292 -0.10031389272616494
1837 0.99491666425372671 -0.10031524944161646
1838 0.99491762411611173 -0.10031632661330728
1839 0.99491842742628711 -0.10031721884613017
1840 0.99491912541483729 -0.10031798748786991
1841 0.99491975099602048 -0.10031867203615051
1842 0.99492032522388918 -0.10031929778539055
1843 0.99492086155039317 -0.10031988089260731
1844 0.99492136860087499 -0.10032043169388981
1845 0.99492185196220340 -0.10032095685019420
1846 0.99492231532165454 -0.10032146071986650
1847 0.99492276118430045 -0.10032194622650675
1848 0.99492319132010409 -0.10032241540213616
1849 0.99492360703996829 -0.10032286972330140
1850 0.99492400936461967 -0.10032331031783374
1851 0.99492439912750297 -0.10032373809022585
1852 0.99492477703697890 -0.10032415379862364
1853 0.99492514371441154 -0.10032455810021915
1854 0.99492549971708866 -0.10032495158080630
1855 0.99492584555311925 -0.10032533477041752
1856 0.99492618169016289 -0.10032570815700398
1857 0.99492650856247766 -0.10032607219010019
1858 0.99492682657419040 -0.10032642729093974
1859 0.99492713610413064 -0.10032677384907671
1860 0.99492743750627488 -0.10032711223500397
1861 0.99492773111478905 -0.10032744278893077
1862 0.99492801724183211 -0.10032776584132705
1863 0.99492829618457690 -0.10032808168903534
1864 0.99492856821919162 -0.10032839063169893
1865 0.99492883361212636 -0.10032869292539624
1866 0.99492909260767870 -0.10032898884862404
1867 0.99492934544726686 -0.10032927861556318
1868 0.99492959234586353 -0.10032956249563516
1869 0.99492983352561237 -0.10032984065473927
1870 0.99493006917290849 -0.10033011337030411
1871 0.99493029949719358 -0.10033038074543524
1872 0.99493052465464049 -0.10033064309177524
1873 0.99493074485043076 -0.10033090042208034
1874 0.99493096020541705 -0.10033115312406476
1875 0.99493117093240035 -0.10033140107148936
1876 0.99493137710657709 -0.10033164479604637
1877 0.99493157896608375 -0.10033188394984731
1878 0.99493177652205933 -0.10033211931889094
1879 0.99493197006517808 -0.10033235019663637
1880 0.99493215951166369 -0.10033257780162592
1881 0.99493234524693208 -0.10033280084577773
1882 0.99493252704229906 -0.10033302126544709
1883 0.99493270544337942 -0.10033323683410321
1884 0.99493287999748503 -0.10033345065740665
1885 0.99493305151131084 -0.10033365900709659
1886 0.99493321918531752 -0.10033386686412879
1887 0.99493338424127242 -0.10033406812172456
1888 0.99493354534502010 -0.10033427072626513
1889 0.99493370436584350 -0.10033446484598017
1890 0.99493385915218002 -0.10033466305447956
1891 0.99493401256743774 -0.10033484975464298
1892 0.99493416122272582 -0.10033504464783921
1893 0.99493430948586825 -0.10033522332059770
1894 0.99493445211565135 -0.10033541631557120
1895 0.99493459572584375 -0.10033558590094760
1896 0.99493473233449603 -0.10033577890319402
1897 0.99493487186461360 -0.10033593771709258
1898 0.99493500232758514 -0.10033613332402293
1899 0.99493513845988202 -0.10033627882797239
1900 0.99493526248703235 -0.10033648059693469
1901 0.99493539605810388 -0.10033660909581966
1902 0.99493551314658446 -0.10033682189103967
1903 0.99493564520315414 -0.10033692814409631
1904 0.99493575457841343 -0.10033715857744120
1905 0.99493588644531672 -0.10033723530782232
1906 0.99493598698911323 -0.10033749228759738
1907 0.99493612035035994 -0.10033752957732507
1908 0.99493621051523962 -0.10033782497682868
1909 0.99493634750830862 -0.10033780953751427
1910 0.99493642521894810 -0.10033815899025669
1911 0.99493656854137580 -0.10033807330619825
1912 0.99493663108444996 -0.10033849712692991
1913 0.99493678411025666 -0.10033831847660064
1914 0.99493682801618910 -0.10033884269612080
1915 0.99493699491782528 -0.10033854207105745
1916 0.99493701583985650 -0.10033919955792515
1917 0.99493720170909927 -0.10033874051473951
1918 0.99493719430747385 -0.10033957213847056
1919 0.99493740526620011 -0.10033890963991193
1920 0.99493736310787384 -0.10033996540858056
1921 0.99493760639705675 -0.10033904473245876
1922 0.99493752188382434 -0.10034038481385332
1923 0.99493780591665493 -0.10033914063284757
1924 0.99493767025687063 -0.10034083614418465
1925 0.99493800461998627 -0.10033919190300714
1926 0.99493780786060271 -0.10034132533214626
1927 0.99493820324625037 -0.10033919306846810
1928 0.99493793438246547 -0.10034185817259167
1929 0.99493840243457654 -0.10033913894128110
1930 0.99493804961347154 -0.10034243996060484
1931 0.99493860267236689 -0.10033902502352308
1932 0.99493815350425230 -0.10034307505149219
1933 0.99493880423835901 -0.10033884798379275
1934 0.99493824622482085 -0.10034376635476609
1935 0.99493900714357097 -0.10033860619015074
1936 0.99493832822437167 -0.10034451478348394
1937 0.99493921107435845 -0.10033830027316154
1938 0.99493840028645764 -0.10034531869028149
1939 0.99493941534263530 -0.10033793368287733
1940 0.99493846357411386 -0.10034617333089731
1941 0.99493961884896986 -0.10033751319478328
1942 0.99493851965913993 -0.10034707040376444
1943 0.99493982006436577 -0.10033704931323048
1944 0.99493857052980705 -0.10034799771914489
1945 0.99494001703618429 -0.10033655651797362
1946 0.99493861857199650 -0.10034893905196153
1947 0.99494020742264422 -0.10033605330116492
1948 0.99493866652004148 -0.10034987422806081
1949 0.99494038855868505 -0.10033556194947563
1950 0.99493871737554207 -0.10035077948335640
1951 0.99494055755376876 -0.10033510803918208
1952 0.99493877429484456 -0.10035162811932324
1953 0.99494071141951168 -0.10033471963081103
1954 0.99493884044872904 -0.10035239145703134
1955 0.99494084722216236 -0.10033442617329204
1956 0.99493891886072028 -0.10035304006688511
1957 0.99494096225206896 -0.10033425715381744
1958 0.99493901223319603 -0.10035354522437330
1959 0.99494105419979517 -0.10033424055644438
1960 0.99493912277268060 -0.10035388051603053
1961 0.99494112132671031 -0.10033440121711067
1962 0.99493925202709788 -0.10035402349728921
1963 0.99494116261696364 -0.10033475918245245
1964 0.99493940074815412 -0.10035395728778651
1965 0.99494117789800551 -0.10033532819176059
1966 0.99493956879116441 -0.10035367198235254
1967 0.99494116791823184 -0.10033611440364593
1968 0.99493975506260834 -0.10035316575908523
1969 0.99494113437299692 -0.10033711548024722
1970 0.99493995752250486 -0.10035244558029066
1971 0.99494107987382274 -0.10033832012194210
1972 0.99494017324470241 -0.10035152740707023
1973 0.99494100785997286 -0.10033970811573636
1974 0.99494039853357930 -0.10035043588235307
1975 0.99494092245617649 -0.10034125092303736
1976 0.99494062909108028 -0.10034920347723562
1977 0.99494082828475050 -0.10034291279069778
1978 0.99494086022372319 -0.10034786913805116
1979 0.99494073024423046 -0.10034465232699856
1980 0.99494108707581330 -0.10034647651245200
1981 0.99494063326950499 -0.10034642444574650
1982 0.99494130487287913 -0.10034507186789582
1983 0.99494054209001426 -0.10034818255080488
1984 0.99494150915845592 -0.10034370184174575
1985 0.99494046100265321 -0.10034988081335992
1986 0.99494169600806814 -0.10034241117601486
1987 0.99494039367469622 -0.10035147638692724
1988 0.99494186220629943 -0.10034124059025919
1989 0.99494034298937262 -0.10035293141141430
1990 0.99494200537609701 -0.10034022493334233
1991 0.99494031094301549 -0.10035421467656389
1992 0.99494212405357707 -0.10033939173006216
1993 0.99494029859836819 -0.10035530284477588
1994 0.99494221770605573 -0.10033876020477846
1995 0.99494030609413386 -0.10035618117055925
1996 0.99494228669554430 -0.10033834082454153
1997 0.99494033270649906 -0.10035684369477398
1998 0.99494233219386263 -0.10033813536296107
1999 0.99494037695478355 -0.10035729293248816
2000 0.99494235605880010 -0.10033813744700522
2001 0.99494043674060850 -0.10035753910981458
2002 0.99494236068282649 -0.10033833351559938
2003 0.99494050950841062 -0.10035759903444513
2004 0.99494234882688604 -0.10033870409405213
2005 0.99494059241468491 -0.10035749470459442
2006 0.99494232345163058 -0.10033922527347384
2007 0.99494068249404199 -0.10035725177062846
2008 0.99494228755726721 -0.10033987028003687
2009 0.99494077681171333 -0.10035689796290739
2010 0.99494224404130005 -0.10034061102444387
2011 0.99494087259445330 -0.10035646158943466
2012 0.99494219558090025 -0.10034141953586828
2013 0.99494096733436033 -0.10035597018969238
2014 0.99494214454396679 -0.10034226920459274
2015 0.99494105886291684 -0.10035544940892571
2016 0.99494209293031011 -0.10034313578113371
2017 0.99494114539507650 -0.10035492213277772
2018 0.99494204234194905 -0.10034399810421049
2019 0.99494122554539988 -0.10035440789800440
2020 0.99494199397965288 -0.10034483855317755
2021 0.99494129831993683 -0.10035392257312888
2022 0.99494194866141539 -0.10034564324061331
2023 0.99494136308860792 -0.10035347828490802
2024 0.99494190685780082 -0.10034640197641831
2025 0.99494141954339088 -0.10035308355332130
2026 0.99494186873879775 -0.10034710804534849
2027 0.99494146764759339 -0.10035274358981755
2028 0.99494183422707738 -0.10034775784536108
2029 0.99494150758110833 -0.10035246071051057
2030 0.99494180305308710 -0.10034835043492883
2031 0.99494153968581178 -0.10035223481727266
2032 0.99494177480826262 -0.10034888703439961
2033 0.99494156441438086 -0.10035206390435715
2034 0.99494174899353260 -0.10034937052053547
2035 0.99494158228486029 -0.10035194455508439
2036 0.99494172506127354 -0.10034980494566259
2037 0.99494159384237513 -0.10035187240137623
2038 0.99494170244972768 -0.10035019510440669
2039 0.99494159962859285 -0.10035184252736658
2040 0.99494168060964761 -0.10035054616266335
2041 0.99494160015883448 -0.10035184980635822
2042 0.99494165902350618 -0.10035086335592366
2043 0.99494159590627340 -0.10035188916731760
2044 0.99494163721805251 -0.10035115175775730
2045 0.99494158729231241 -0.10035195579270932
2046 0.99494161477119869 -0.10035141611445068
2047 0.99494157468205191 -0.10035204525353722


==> figures/isoshock/dens_400_tau_1.4710884859.dat <==
0 0.99488535723815918 -0.10032244181157694
1 0.99488016289813386 -0.10038498629679293
2 0.99488516485221878 -0.10032356377419556
3 0.99488021218304112 -0.10038477279864212
4 0.99488496551488870 -0.10032474794452226
5 0.99488025456205365 -0.10038450414380615
6 0.99488475981244007 -0.10032598783373801
7 0.99488028933692918 -0.10038418713343546
8 0.99488454827612172 -0.10032727700698647
9 0.99488031585336145 -0.10038382849685502
10 0.99488433138039056 -0.10032860913105519
11 0.99488033350207739 -0.10038343484630509
12 0.99488410954174578 -0.10032997801830608
13 0.99488034171931350 -0.10038301263557529
14 0.99488388311812315 -0.10033137766662960
15 0.99488033998670811 -0.10038256812273523
16 0.99488365240881860 -0.10033280229525925
17 0.99488032783064528 -0.10038210733709259
18 0.99488341765488353 -0.10033424637634666
19 0.99488030482109457 -0.10038163605045893
20 0.99488317903995516 -0.10033570466224533
21 0.99488027056999273 -0.10038115975274249
22 0.99488293669147665 -0.10033717220852217
23 0.99488022472921667 -0.10038068363183757
24 0.99488269068223778 -0.10033864439274870
25 0.99488016698818771 -0.10038021255772961
26 0.99488244103220247 -0.10034011692918196
27 0.99488009707116820 -0.10037975107069236
28 0.99488218771056225 -0.10034158587948803
29 0.99488001473428478 -0.10037930337341523
30 0.99488193063796282 -0.10034304765968352
31 0.99487991976233714 -0.10037887332686551
32 0.99488166968885694 -0.10034449904352580
33 0.99487981196542563 -0.10037846444965751
34 0.99488140469393038 -0.10034593716258239
35 0.99487969117544417 -0.10037807992068262
36 0.99488113544255663 -0.10034735950325588
37 0.99487955724247790 -0.10037772258473233
38 0.99488086168524037 -0.10034876390104026
39 0.99487941003114078 -0.10037739496083424
40 0.99488058313599370 -0.10035014853230435
41 0.99487924941687389 -0.10037709925301681
42 0.99488029947462420 -0.10035151190390208
43 0.99487907528224839 -0.10037683736320417
44 0.99488001034888052 -0.10035285284091486
45 0.99487888751328357 -0.10037661090595575
46 0.99487971537644482 -0.10035417047282284
47 0.99487868599579754 -0.10037642122476506
48 0.99487941414671199 -0.10035546421840846
49 0.99487847061181034 -0.10037626940963316
50 0.99487910622236364 -0.10035673376967483
51 0.99487824123600455 -0.10037615631565779
52 0.99487879114067856 -0.10035797907505936
53 0.99487799773224939 -0.10037608258238127
54 0.99487846841458927 -0.10035920032220570
55 0.99487773995018502 -0.10037604865365991
56 0.99487813753344112 -0.10036039792053683
57 0.99487746772187702 -0.10037605479783657
58 0.99487779796346354 -0.10036157248386508
59 0.99487718085852661 -0.10037610112801479
60 0.99487744914792664 -0.10036272481323788
61 0.99487687914724798 -0.10037618762224325
62 0.99487709050700901 -0.10036385588020240
63 0.99487656234791033 -0.10037631414344153
64 0.99487672143737804 -0.10036496681064118
65 0.99487623019008664 -0.10037648045889698
66 0.99487634131153990 -0.10036605886928363
67 0.99487588237014801 -0.10037668625916014
68 0.99487594947705005 -0.10036713344495522
69 0.99487551854861744 -0.10037693117614478
70 0.99487554525573962 -0.10036819203654258
71 0.99487513834798336 -0.10037721480019118
72 0.99487512794323107 -0.10036923623955102
73 0.99487474135128551 -0.10037753669574921
74 0.99487469680918650 -0.10037026773297196
75 0.99487432710202506 -0.10037789641519662
76 0.99487425109899053 -0.10037128826593845
77 0.99487389510625956 -0.10037829351003745
78 0.99487379003797194 -0.10037229964330903
79 0.99487344483821538 -0.10037872753835483
80 0.99487331283984914 -0.10037330370880246
81 0.99487297575149269 -0.10037919806678487
82 0.99487281872195621 -0.10037430232356689
83 0.99487248729893585 -0.10037970466442961
84 0.99487230693101991 -0.10037529733699577
85 0.99487197896572566 -0.10038024688485533
86 0.99487177678501315 -0.10037629054508418
87 0.99487145032232016 -0.10038082423055382
88 0.99487122773904113 -0.10037728362949741
89 0.99487090110669663 -0.10038143609175407
90 0.99487065948652642 -0.10037827806757865
91 0.99487033134923419 -0.10038208164805720
92 0.99487007211146139 -0.10037927499955054
93 0.99486974155875496 -0.10038275971676257
94 0.99486946631342965 -0.10038027503381919
95 0.99486913299503987 -0.10038346852562903
96 0.99486884373488405 -0.10038127796428671
97 0.99486850806196214 -0.10038420537983032
98 0.99486820743009163 -0.10038228236449398
99 0.99486787086657702 -0.10038496618260984
100 0.99486756252773145 -0.10038328501188711
101 0.99486722800346494 -0.10038574475623063
102 0.99486691715458597 -0.10038428008111316
103 0.99486658964072794 -0.10038653189387148
104 0.99486628370650942 -0.10038525802765820
105 0.99486597100445795 -0.10038731405381181
106 0.99486568057504199 -0.10038620406209534
107 0.99486539438238075 -0.10038807158443759
108 0.99486513446356184 -0.10038709609061949
109 0.99486489179457704 -0.10038877634227547
110 0.99486468345554946 -0.10038790196959962
111 0.99486450850907993 -0.10038938853579937
112 0.99486438102852059 -0.10038857589108650
113 0.99486430761192879 -0.10038985259589972
114 0.99486430123930214 -0.10038905368363123
115 0.99486437587329912 -0.10039009184094805
116 0.99486454533773439 -0.10038924677993569
117 0.99486483118142088 -0.10039000167227456
118 0.99486525009396798 -0.10038903457214085
119 0.99486583184125732 -0.10038944100728826
120 0.99486659814599998 -0.10038825484997772
121 0.99486758805157338 -0.10038822163588233
122 0.99486883068478082 -0.10038669200052447
123 0.99487037587754834 -0.10038609517552896
124 0.99487226278931673 -0.10038406264557453
125 0.99487455402138170 -0.10038273730658724
126 0.99487730169832278 -0.10037999840904074
127 0.99488058365486287 -0.10037772899750358
128 0.99488446825240950 -0.10037402554820639
129 0.99488905150991469 -0.10037053448566050
130 0.99489442165617681 -0.10036554125485228
131 0.99490069632055533 -0.10036047586936339
132 0.99490798758804289 -0.10035378654081435
133 0.99491643856845358 -0.10034670429483483
134 0.99492618952398426 -0.10033781577164076
135 0.99493741330190355 -0.10032816789255630
136 0.99495028293848775 -0.10031646310416034
137 0.99496500557513079 -0.10030357683099471
138 0.99498179180396684 -0.10028830631849650
139 0.99500088779518070 -0.10027136611048242
140 0.99502254653471356 -0.10025162880825812
141 0.99504705797555004 -0.10022965700952680
142 0.99507472222365922 -0.10020438079567728
143 0.99510587759211266 -0.10017621840890803
144 0.99514087571538268 -0.10014414115747293
145 0.99518010743594787 -0.10010842953910810
146 0.99522397976737875 -0.10006808156313916
147 0.99527293958202900 -0.10002324600214710
148 0.99532745229842312 -9.9972934915882397E-002
149 0.99538802336890164 -9.9917171183327033E-002
150 0.99545517853553545 -9.9854970319266628E-002
151 0.99552948314096879 -9.9786235361927100E-002
152 0.99561152377843820 -9.9709976939141839E-002
153 0.99570192546998426 -9.9625984921688310E-002
154 0.99580133452925246 -9.9533259160115239E-002
155 0.99591043367067256 -9.9431484022708919E-002
156 0.99602992590755179 -9.9319645321685759E-002
157 0.99616054767519235 -9.9197330902229069E-002
158 0.99630305360020033 -9.9063512041201979E-002
159 0.99645822774057746 -9.8917690607685099E-002
160 0.99662686908370923 -9.8758825679904627E-002
161 0.99680980102741623 -9.8586345428893107E-002
162 0.99700785749195009 -9.8399201889358759E-002
163 0.99722189078735857 -9.8196763600108330E-002
164 0.99745275825686597 -9.7977983409739539E-002
165 0.99770132869671890 -9.7742186016660487E-002
166 0.99796846948221640 -9.7488335416703389E-002
167 0.99825505172503726 -9.7215729800853135E-002
168 0.99856193786640879 -9.6923356783347042E-002
169 0.99888998577219501 -9.6610506617735722E-002
170 0.99924003680785323 -9.6276204703145990E-002
171 0.99961291908169103 -9.5919752752110579E-002
172 1.0000094360411835 -9.5540229279909336E-002
173 1.0004303690784775 -9.5136967185297100E-002
174 1.0008764667056691 -9.4709114001674449E-002
175 1.0013484467329234 -9.4256053320176961E-002
176 1.0018469860904455 -9.3777017538161075E-002
177 1.0023727227781913 -9.3271459649718516E-002
178 1.0029262464041750 -9.2738712080736058E-002
179 1.0035081000860833 -9.2178314581974827E-002
180 1.0041187717696740 -9.1589713502797321E-002
181 1.0047586962376813 -9.0972550834175520E-002
182 1.0054282472595237 -9.0326398955081058E-002
183 1.0061277398332056 -8.9651015275297549E-002
184 1.0068574232000254 -8.8946108097649718E-002
185 1.0076174834127209 -8.8211560791919774E-002
186 1.0084080372282380 -8.7447224959323680E-002
187 1.0092291350622187 -8.6653117618405801E-002
188 1.0100807557512756 -8.5829238341074518E-002
189 1.0109628099220727 -8.4975742539146512E-002
190 1.0118751355938627 -8.4092779668642120E-002
191 1.0128175019616861 -8.3180645362699299E-002
192 1.0137896057917850 -8.2239638177045132E-002
193 1.0147910755942142 -8.1270193013413913E-002
194 1.0158214687493750 -8.0272754208259231E-002
195 1.0168802760265070 -7.9247892423892019E-002
196 1.0179669193696925 -7.8196192168592943E-002
197 1.0190807567056890 -7.7118354094902419E-002
198 1.0202210803125906 -7.6015095286373804E-002
199 1.0213871218531871 -7.4887238689367835E-002
200 1.0225780512488816 -7.3735624713839931E-002
201 1.0237929818727385 -7.2561189333165743E-002
202 1.0250309698546818 -7.1364885727632402E-002
203 1.0262910193709132 -7.0147752413636272E-002
204 1.0275720823131063 -6.8910843812953176E-002
205 1.0288730636169441 -6.7655289616133762E-002
206 1.0301928212370779 -6.6382233291966214E-002
207 1.0315301714661582 -6.5092883748587849E-002
208 1.0328838891678038 -6.3788460909408345E-002
209 1.0342527130476287 -6.2470240608204587E-002
210 1.0356353461074748 -6.1139506453403172E-002
211 1.0370304608406176 -5.9797588779315937E-002
212 1.0384366998812287 -5.8445822102977781E-002
213 1.0398526811063376 -5.7085578851920601E-002
214 1.0412769984642103 -5.5718231789248687E-002
215 1.0427082269750292 -5.4345183148191409E-002
216 1.0441449237300364 -5.2967831463933232E-002
217 1.0455856327907072 -5.1587596665910486E-002
218 1.0470288863566741 -5.0205890810886701E-002
219 1.0484732095689693 -4.8824139614860249E-002
220 1.0499171218486005 -4.7443756632469934E-002
221 1.0513591416129173 -4.6066161650736161E-002
222 1.0527977877880708 -4.4692757906283451E-002
223 1.0542315844485106 -4.3324947712244141E-002
224 1.0556590625053197 -4.1964112347945476E-002
225 1.0570787642772062 -4.0611625247438693E-002
226 1.0584892453528485 -3.9268834236945410E-002
227 1.0598890790975222 -3.7937072577931878E-002
228 1.0612768586812611 -3.6617643266293763E-002
229 1.0626512015185474 -3.5311828193950366E-002
230 1.0640107514454868 -3.4020874260829857E-002
231 1.0653541830810631 -3.2746000895890130E-002
232 1.0666802041259593 -3.1488387768654348E-002
233 1.0679875596231203 -3.0249180892608807E-002
234 1.0692750343387780 -2.9029481757359681E-002
235 1.0705414568879836 -2.7830352223707090E-002
236 1.0717857021454631 -2.6652804930334281E-002
237 1.0730066951890425 -2.5497807179618005E-002
238 1.0742034136748995 -2.4366272503805755E-002
239 1.0753748915392771 -2.3259063732853070E-002
240 1.0765202212604381 -2.2176985633822758E-002
241 1.0776385572476839 -2.1120787345687300E-002
242 1.0787291179019056 -2.0091156031574183E-002
243 1.0797911886118348 -1.9088718859402689E-002
244 1.0808241235175984 -1.8114037628866354E-002
245 1.0818273480284171 -1.7167610469823593E-002
246 1.0828003601902261 -1.6249867423719339E-002
247 1.0837427326378228 -1.5361172022670106E-002
248 1.0846541134693277 -1.4501817817564523E-002
249 1.0855342275500888 -1.3672029988703944E-002
250 1.0863828768044514 -1.2871962819373547E-002
251 1.0871999407991317 -1.2101701472836899E-002
252 1.0879853763769189 -1.1361260410238494E-002
253 1.0887392174641151 -1.0650585448129806E-002
254 1.0894615739914248 -9.9695531129620277E-003
255 1.0901526308931766 -9.3179730679970249E-003
256 1.0908126462872363 -8.6955883836567008E-003
257 1.0914419496622687 -8.1020783929669302E-003
258 1.0920409393199328 -7.5370598384363156E-003
259 1.0926100797789637 -7.0000901820341322E-003
260 1.0931498985174088 -6.4906695664030470E-003
261 1.0936609826568287 -6.0082445702317171E-003
262 1.0941439750776512 -5.5522108963434579E-003
263 1.0945995704808582 -5.1219175281361261E-003
264 1.0950285109830742 -4.7166700316796711E-003
265 1.0954315816840392 -4.3357350359516829E-003
266 1.0958096058771121 -3.9783440129842577E-003
267 1.0961634402759950 -3.6436979762967613E-003
268 1.0964939699983809 -3.3309715848187510E-003
269 1.0968021036224749 -3.0393179324334492E-003
270 1.0970887681145198 -2.7678728099889715E-003
271 1.0973549038929777 -2.5157594460048218E-003
272 1.0976014598733037 -2.2820927581411244E-003
273 1.0978293887143347 -2.0659839019909953E-003
274 1.0980396421455996 -1.8665443496758947E-003
275 1.0982331665566243 -1.6828901105058196E-003
276 1.0984108987538497 -1.5141454897951820E-003
277 1.0985737620303309 -1.3594468613481873E-003
278 1.0987226624725308 -1.2179459830974342E-003
279 1.0988584856172150 -1.0888132253530031E-003
280 1.0989820933953216 -9.7124034964118217E-004
281 1.0990943214473008 -8.6444312621051871E-004
282 1.0991959767547725 -7.6766351607578239E-004
283 1.0992878356480795 -6.8017164377771173E-004
284 1.0993706421394291 -6.0126735743861544E-004
285 1.0994451066199793 -5.3028155544493697E-004
286 1.0995119048734876 -4.6657713263476697E-004
287 1.0995716774274100 -4.0954968983929798E-004
288 1.0996250291960981 -3.5862790381606348E-004
289 1.0996725294232306 -3.1327367430972045E-004
290 1.0997147118800374 -2.7298197922818286E-004
291 1.0997520753162660 -2.3728053356203500E-004
292 1.0997850841227195 -2.0572920845955990E-004
293 1.0998141691954151 -1.7791928921278067E-004
294 1.0998397289631414 -1.5347254692241679E-004
295 1.0998621305644010 -1.3204018872070385E-004
296 1.0998817111391797 -1.1330167393416248E-004
297 1.0998987792198822 -9.6963449303996880E-005
298 1.0999136161911576 -8.2757598749801347E-005
299 1.0999264778031503 -7.0440450590495318E-005
300 1.0999375957126161 -5.9791142372483754E-005
301 1.0999471790380035 -5.0610177275763268E-005
302 1.0999554159077924 -4.2717974394604565E-005
303 1.0999624749906156 -3.5953439027466541E-005
304 1.0999685069912613 -3.0172555704364982E-005
305 1.0999736461038891 -2.5247023278397002E-005
306 1.0999780114110718 -2.1062934174448232E-005
307 1.0999817082228975 -1.7519511319392334E-005
308 1.0999848293487486 -1.4527903649637531E-005
309 1.0999874562987120 -1.2010048901229730E-005
310 1.0999896604106625 -9.8976031865409697E-006
311 1.0999915039023154 -8.1309421871838309E-006
312 1.0999930408470526 -6.6582321562144698E-006
313 1.0999943180747205 -5.4345725507845407E-006
314 1.0999953759982910 -4.4212074080609253E-006
315 1.0999962493690090 -3.5848050734765082E-006
316 1.0999969679623769 -2.8968026188721448E-006
317 1.0999975571985421 -2.3328130355627584E-006
318 1.0999980387003931 -1.8720910849655872E-006
319 1.0999984307934050 -1.4970549549011297E-006
320 1.0999987489510454 -1.1928594301540969E-006
321 1.0999990061899514 -9.4701726008929202E-007
322 1.0999992134187970 -7.4906450944896130E-007
323 1.0999993797449568 -5.9026644259027832E-007
324 1.0999995127427651 -4.6336000561194891E-007
325 1.0999996186871679 -3.6232957481480491E-007
326 1.0999997027562589 -2.8221242247686677E-007
327 1.0999997692060934 -2.1893086053385642E-007
328 1.0999998215208391 -1.6914796944054493E-007
329 1.0999998625412164 -1.3014424849340530E-007
330 1.0999998945738039 -9.9712571798556636E-008
331 1.0999999194837036 -7.6069203275878141E-008
332 1.0999999387726709 -5.7778718684325429E-008
333 1.0999999536447436 -4.3690991492776867E-008
334 1.0999999650610843 -3.2888525289615489E-008
335 1.0999999737855970 -2.4642662060355570E-008
336 1.0999999804227101 -1.8377325568838559E-008
337 1.0999999854485010 -1.3639163617574479E-008
338 1.0999999892362284 -1.0073062387228704E-008
339 1.0999999920771730 -7.4021801990979581E-009
340 1.0999999941975624 -5.4117322213319711E-009
341 1.0999999957722499 -3.9358976046149193E-009
342 1.0999999969357188 -2.8472943761981824E-009
343 1.0999999977908843 -2.0485675687946914E-009
344 1.0999999984161044 -1.4656942721380339E-009
345 1.0999999988707272 -1.0426901017551243E-009
346 1.0999999991994700 -7.3744037433009972E-010
347 1.0999999994358365 -5.1843745226274030E-010
348 1.0999999996048000 -3.6224277375498811E-010
349 1.0999999997248613 -2.5151767037502827E-010
350 1.0999999998096566 -1.7351317354877185E-010
351 1.0999999998691707 -1.1890976840600902E-010
352 1.0999999999106733 -8.0936658895012916E-011
353 1.0999999999394257 -5.4705785358484349E-011
354 1.0999999999592118 -3.6710975169864772E-011
355 1.0999999999727315 -2.4453772340835858E-011
356 1.0999999999819057 -1.6165288804710614E-011
357 1.0999999999880845 -1.0602579420569921E-011
358 1.0999999999922148 -6.8981941371529930E-012
359 1.0999999999949546 -4.4503794589073466E-012
360 1.0999999999967565 -2.8469272394131640E-012
361 1.0999999999979335 -1.8048441529208394E-012
362 1.0999999999986942 -1.1339792741189197E-012
363 1.0999999999991821 -7.0598829812535047E-013
364 1.0999999999994927 -4.3548498140935442E-013
365 1.0999999999996875 -2.6596149525144778E-013
366 1.0999999999998091 -1.6074263132671334E-013
367 1.0999999999998846 -9.6475857605785920E-014
368 1.0999999999999301 -5.7189101938932376E-014
369 1.0999999999999581 -3.3723024372989976E-014
370 1.0999999999999746 -1.9946165931050009E-014
371 1.0999999999999837 -1.1960129856189312E-014
372 1.0999999999999897 -7.1155202941885493E-015
373 1.0999999999999932 -4.4661244399694009E-015
374 1.0999999999999952 -2.8764869274379140E-015
375 1.0999999999999970 -1.7031830491408692E-015
376 1.0999999999999974 -1.1733038782970430E-015
377 1.0999999999999976 -9.8406131728139089E-016
378 1.0999999999999976 -9.8406131728139089E-016
379 1.0999999999999976 -9.8406131728139089E-016
380 1.0999999999999976 -9.8406131728139089E-016
381 1.0999999999999976 -9.8406131728139089E-016
382 1.0999999999999976 -9.8406131728139089E-016
383 1.0999999999999976 -9.8406131728139089E-016
384 1.0999999999999976 -9.8406131728139089E-016
385 1.0999999999999976 -9.8406131728139089E-016
386 1.0999999999999976 -9.8406131728139089E-016
387 1.0999999999999976 -9.8406131728139089E-016
388 1.0999999999999976 -9.8406131728139089E-016
389 1.0999999999999976 -9.8406131728139089E-016
390 1.0999999999999976 -9.0836429287513003E-016
391 1.0999999999999976 -9.8406131728139089E-016
392 1.0999999999999976 -8.3266726846886918E-016
393 1.0999999999999976 -9.0836429287513003E-016
394 1.0999999999999976 -6.4342470745321695E-016
395 1.0999999999999979 -5.6772768304695600E-016
396 1.0999999999999981 -3.0278809762504311E-016
397 1.0999999999999985 -3.0278809762504311E-016
398 1.0999999999999985 0.0000000000000000
399 1.0999999999999988 0.0000000000000000
400 1.0999999999999988 0.0000000000000000
401 1.0999999999999988 0.0000000000000000
402 1.0999999999999988 0.0000000000000000
403 1.0999999999999988 0.0000000000000000
404 1.0999999999999988 0.0000000000000000
405 1.0999999999999988 0.0000000000000000
406 1.0999999999999988 0.0000000000000000
407 1.0999999999999988 0.0000000000000000
408 1.0999999999999988 0.0000000000000000
409 1.0999999999999988 0.0000000000000000
410 1.0999999999999988 0.0000000000000000
411 1.0999999999999988 0.0000000000000000
412 1.0999999999999988 0.0000000000000000
413 1.0999999999999988 0.0000000000000000
414 1.0999999999999988 0.0000000000000000
415 1.0999999999999988 0.0000000000000000
416 1.0999999999999988 0.0000000000000000
417 1.0999999999999988 0.0000000000000000
418 1.0999999999999988 0.0000000000000000
419 1.0999999999999988 0.0000000000000000
420 1.0999999999999988 0.0000000000000000
421 1.0999999999999988 0.0000000000000000
422 1.0999999999999988 0.0000000000000000
423 1.0999999999999988 0.0000000000000000
424 1.0999999999999988 0.0000000000000000
425 1.0999999999999988 0.0000000000000000
426 1.0999999999999988 0.0000000000000000
427 1.0999999999999988 0.0000000000000000
428 1.0999999999999988 0.0000000000000000
429 1.0999999999999988 0.0000000000000000
430 1.0999999999999988 0.0000000000000000
431 1.0999999999999988 0.0000000000000000
432 1.0999999999999988 0.0000000000000000
433 1.0999999999999988 0.0000000000000000
434 1.0999999999999988 0.0000000000000000
435 1.0999999999999988 0.0000000000000000
436 1.0999999999999988 0.0000000000000000
437 1.0999999999999988 0.0000000000000000
438 1.0999999999999988 0.0000000000000000
439 1.0999999999999988 0.0000000000000000
440 1.0999999999999988 0.0000000000000000
441 1.0999999999999988 0.0000000000000000
442 1.0999999999999988 0.0000000000000000
443 1.0999999999999988 0.0000000000000000
444 1.0999999999999988 0.0000000000000000
445 1.0999999999999988 0.0000000000000000
446 1.0999999999999988 0.0000000000000000
447 1.0999999999999988 0.0000000000000000
448 1.0999999999999988 0.0000000000000000
449 1.0999999999999988 0.0000000000000000
450 1.0999999999999988 0.0000000000000000
451 1.0999999999999988 0.0000000000000000
452 1.0999999999999988 0.0000000000000000
453 1.0999999999999988 0.0000000000000000
454 1.0999999999999988 0.0000000000000000
455 1.0999999999999988 0.0000000000000000
456 1.0999999999999988 0.0000000000000000
457 1.0999999999999988 0.0000000000000000
458 1.0999999999999988 0.0000000000000000
459 1.0999999999999988 0.0000000000000000
460 1.0999999999999988 0.0000000000000000
461 1.0999999999999988 0.0000000000000000
462 1.0999999999999988 0.0000000000000000
463 1.0999999999999988 0.0000000000000000
464 1.0999999999999988 0.0000000000000000
465 1.0999999999999988 0.0000000000000000
466 1.0999999999999988 0.0000000000000000
467 1.0999999999999988 0.0000000000000000
468 1.0999999999999988 0.0000000000000000
469 1.0999999999999988 0.0000000000000000
470 1.0999999999999988 0.0000000000000000
471 1.0999999999999988 0.0000000000000000
472 1.0999999999999988 0.0000000000000000
473 1.0999999999999988 0.0000000000000000
474 1.0999999999999988 0.0000000000000000
475 1.0999999999999988 0.0000000000000000
476 1.0999999999999988 0.0000000000000000
477 1.0999999999999988 0.0000000000000000
478 1.0999999999999988 0.0000000000000000
479 1.0999999999999988 0.0000000000000000
480 1.0999999999999988 0.0000000000000000
481 1.0999999999999988 0.0000000000000000
482 1.0999999999999988 0.0000000000000000
483 1.0999999999999988 0.0000000000000000
484 1.0999999999999988 0.0000000000000000
485 1.0999999999999988 0.0000000000000000
486 1.0999999999999988 0.0000000000000000
487 1.0999999999999988 0.0000000000000000
488 1.0999999999999988 0.0000000000000000
489 1.0999999999999988 0.0000000000000000
490 1.0999999999999988 0.0000000000000000
491 1.0999999999999988 0.0000000000000000
492 1.0999999999999988 0.0000000000000000
493 1.0999999999999988 0.0000000000000000
494 1.0999999999999988 0.0000000000000000
495 1.0999999999999988 0.0000000000000000
496 1.0999999999999988 0.0000000000000000
497 1.0999999999999988 0.0000000000000000
498 1.0999999999999988 0.0000000000000000
499 1.0999999999999988 0.0000000000000000
500 1.0999999999999988 0.0000000000000000
501 1.0999999999999988 0.0000000000000000
502 1.0999999999999988 0.0000000000000000
503 1.0999999999999988 0.0000000000000000
504 1.0999999999999988 0.0000000000000000
505 1.0999999999999988 0.0000000000000000
506 1.0999999999999988 0.0000000000000000
507 1.0999999999999988 0.0000000000000000
508 1.0999999999999988 0.0000000000000000
509 1.0999999999999988 0.0000000000000000
510 1.0999999999999988 0.0000000000000000
511 1.0999999999999988 0.0000000000000000
512 1.0999999999999988 0.0000000000000000
513 1.0999999999999988 0.0000000000000000
514 1.0999999999999988 0.0000000000000000
515 1.0999999999999988 0.0000000000000000
516 1.0999999999999988 0.0000000000000000
517 1.0999999999999988 0.0000000000000000
518 1.0999999999999988 0.0000000000000000
519 1.0999999999999988 0.0000000000000000
520 1.0999999999999988 0.0000000000000000
521 1.0999999999999988 0.0000000000000000
522 1.0999999999999988 0.0000000000000000
523 1.0999999999999988 0.0000000000000000
524 1.0999999999999988 0.0000000000000000
525 1.0999999999999988 0.0000000000000000
526 1.0999999999999988 0.0000000000000000
527 1.0999999999999988 0.0000000000000000
528 1.0999999999999988 0.0000000000000000
529 1.0999999999999988 0.0000000000000000
530 1.0999999999999988 0.0000000000000000
531 1.0999999999999988 0.0000000000000000
532 1.0999999999999988 0.0000000000000000
533 1.0999999999999988 0.0000000000000000
534 1.0999999999999988 0.0000000000000000
535 1.0999999999999988 0.0000000000000000
536 1.0999999999999988 0.0000000000000000
537 1.0999999999999988 0.0000000000000000
538 1.0999999999999988 0.0000000000000000
539 1.0999999999999988 0.0000000000000000
540 1.0999999999999988 0.0000000000000000
541 1.0999999999999988 0.0000000000000000
542 1.0999999999999988 0.0000000000000000
543 1.0999999999999988 0.0000000000000000
544 1.0999999999999988 0.0000000000000000
545 1.0999999999999988 0.0000000000000000
546 1.0999999999999988 0.0000000000000000
547 1.0999999999999988 0.0000000000000000
548 1.0999999999999988 0.0000000000000000
549 1.0999999999999988 0.0000000000000000
550 1.0999999999999988 0.0000000000000000
551 1.0999999999999988 0.0000000000000000
552 1.0999999999999988 0.0000000000000000
553 1.0999999999999988 0.0000000000000000
554 1.0999999999999988 0.0000000000000000
555 1.0999999999999988 0.0000000000000000
556 1.0999999999999988 0.0000000000000000
557 1.0999999999999988 0.0000000000000000
558 1.0999999999999988 0.0000000000000000
559 1.0999999999999988 0.0000000000000000
560 1.0999999999999988 0.0000000000000000
561 1.0999999999999988 0.0000000000000000
562 1.0999999999999988 0.0000000000000000
563 1.0999999999999988 0.0000000000000000
564 1.0999999999999988 0.0000000000000000
565 1.0999999999999988 0.0000000000000000
566 1.0999999999999988 0.0000000000000000
567 1.0999999999999988 0.0000000000000000
568 1.0999999999999988 0.0000000000000000
569 1.0999999999999988 0.0000000000000000
570 1.0999999999999988 0.0000000000000000
571 1.0999999999999988 0.0000000000000000
572 1.0999999999999988 0.0000000000000000
573 1.0999999999999988 0.0000000000000000
574 1.0999999999999988 0.0000000000000000
575 1.0999999999999988 0.0000000000000000
576 1.0999999999999988 0.0000000000000000
577 1.0999999999999988 0.0000000000000000
578 1.0999999999999988 0.0000000000000000
579 1.0999999999999988 0.0000000000000000
580 1.0999999999999988 0.0000000000000000
581 1.0999999999999988 0.0000000000000000
582 1.0999999999999988 0.0000000000000000
583 1.0999999999999988 0.0000000000000000
584 1.0999999999999988 0.0000000000000000
585 1.0999999999999988 0.0000000000000000
586 1.0999999999999988 0.0000000000000000
587 1.0999999999999988 0.0000000000000000
588 1.0999999999999988 0.0000000000000000
589 1.0999999999999988 0.0000000000000000
590 1.0999999999999988 0.0000000000000000
591 1.0999999999999988 0.0000000000000000
592 1.0999999999999988 0.0000000000000000
593 1.0999999999999988 0.0000000000000000
594 1.0999999999999988 0.0000000000000000
595 1.0999999999999988 0.0000000000000000
596 1.0999999999999988 0.0000000000000000
597 1.0999999999999988 0.0000000000000000
598 1.0999999999999988 0.0000000000000000
599 1.0999999999999988 0.0000000000000000
600 1.0999999999999988 0.0000000000000000
601 1.0999999999999988 0.0000000000000000
602 1.0999999999999988 0.0000000000000000
603 1.0999999999999988 0.0000000000000000
604 1.0999999999999988 0.0000000000000000
605 1.0999999999999988 0.0000000000000000
606 1.0999999999999988 0.0000000000000000
607 1.0999999999999988 0.0000000000000000
608 1.0999999999999988 0.0000000000000000
609 1.0999999999999988 0.0000000000000000
610 1.0999999999999988 0.0000000000000000
611 1.0999999999999988 0.0000000000000000
612 1.0999999999999988 0.0000000000000000
613 1.0999999999999988 0.0000000000000000
614 1.0999999999999988 0.0000000000000000
615 1.0999999999999988 0.0000000000000000
616 1.0999999999999988 0.0000000000000000
617 1.0999999999999988 0.0000000000000000
618 1.0999999999999988 0.0000000000000000
619 1.0999999999999988 0.0000000000000000
620 1.0999999999999988 0.0000000000000000
621 1.0999999999999988 0.0000000000000000
622 1.0999999999999988 0.0000000000000000
623 1.0999999999999988 0.0000000000000000
624 1.0999999999999988 0.0000000000000000
625 1.0999999999999988 0.0000000000000000
626 1.0999999999999985 0.0000000000000000
627 1.0999999999999985 3.0278809762504311E-016
628 1.0999999999999981 3.0278809762504311E-016
629 1.0999999999999976 5.6772768304695600E-016
630 1.0999999999999976 8.3266726846886918E-016
631 1.0999999999999974 9.0836429287513003E-016
632 1.0999999999999974 1.0219098294845215E-015
633 1.0999999999999970 1.0976068538907824E-015
634 1.0999999999999968 1.2868494149064349E-015
635 1.0999999999999968 1.4760919759220874E-015
636 1.0999999999999968 1.4760919759220874E-015
637 1.0999999999999968 1.5139404881252178E-015
638 1.0999999999999968 1.5139404881252178E-015
639 1.0999999999999968 1.5139404881252178E-015
640 1.0999999999999968 1.5139404881252178E-015
641 1.0999999999999968 1.5139404881252178E-015
642 1.0999999999999968 1.5139404881252178E-015
643 1.0999999999999968 1.5139404881252178E-015
644 1.0999999999999968 1.5139404881252178E-015
645 1.0999999999999968 1.5139404881252178E-015
646 1.0999999999999968 1.5139404881252178E-015
647 1.0999999999999965 1.5517890003283485E-015
648 1.0999999999999963 1.8924256101565229E-015
649 1.0999999999999948 2.6493958542191326E-015
650 1.0999999999999941 3.5577601470942684E-015
651 1.0999999999999923 5.1473976596257553E-015
652 1.0999999999999885 7.8346420260480438E-015
653 1.0999999999999828 1.2603554563642547E-014
654 1.0999999999999734 2.0438196589690726E-014
655 1.0999999999999566 3.4290752056036995E-014
656 1.0999999999999293 5.7908223670791918E-014
657 1.0999999999998828 9.6967888264426810E-014
658 1.0999999999998082 1.6138605603416678E-013
659 1.0999999999996866 2.6626428334907321E-013
660 1.0999999999994921 4.3586346653138619E-013
661 1.0999999999991805 7.0644248027178934E-013
662 1.0999999999986931 1.1345470018019681E-012
663 1.0999999999979329 1.8056011231649044E-012
664 1.0999999999967560 2.8474571185840132E-012
665 1.0999999999949532 4.4508714895659927E-012
666 1.0999999999922137 6.8984590767384242E-012
667 1.0999999999880832 1.0602920057179763E-011
668 1.0999999999819048 1.6165591592808252E-011
669 1.0999999999727312 2.4453923734884682E-011
670 1.0999999999592112 3.6711277957962419E-011
671 1.0999999999394248 5.4706088146582022E-011
672 1.0999999999106724 8.0936999531622828E-011
673 1.0999999998691699 1.1891010904261894E-010
674 1.0999999998096557 1.7351355203389418E-010
675 1.0999999997248611 2.5151793531461389E-010
676 1.0999999996047991 3.6224284945201260E-010
677 1.0999999994358356 5.1843779289935066E-010
678 1.0999999991994691 7.3744037433010034E-010
679 1.0999999988707272 1.0426900260581003E-009
680 1.0999999984161040 1.4656941585924972E-009
681 1.0999999977908841 2.0485675309461793E-009
682 1.0999999969357188 2.8472943761981849E-009
683 1.0999999957722495 3.9358977181604568E-009
684 1.0999999941975616 5.4117324862715612E-009
685 1.0999999920771724 7.4021803504920123E-009
686 1.0999999892362278 1.0073062311531682E-008
687 1.0999999854485001 1.3639163390483412E-008
688 1.0999999804227094 1.8377325606687085E-008
689 1.0999999737855968 2.4642661984658552E-008
690 1.0999999650610841 3.2888525213918484E-008
691 1.0999999536447436 4.3690991417079835E-008
692 1.0999999387726709 5.7778718684325429E-008
693 1.0999999194837031 7.6069203275878154E-008
694 1.0999998945738036 9.9712571798556702E-008
695 1.0999998625412157 1.3014424841770829E-007
696 1.0999998215208389 1.6914796936484792E-007
697 1.0999997692060932 2.1893086042031086E-007
698 1.0999997027562587 2.8221242243901827E-007
699 1.0999996186871677 3.6232957477695651E-007
700 1.0999995127427651 4.6336000557410036E-007
701 1.0999993797449568 5.9026644240103581E-007
702 1.0999992134187968 7.4906450941111290E-007
703 1.0999990061899512 9.4701726016498924E-007
704 1.0999987489510452 1.1928594302297944E-006
705 1.0999984307934043 1.4970549550146765E-006
706 1.0999980387003929 1.8720910850412850E-006
707 1.0999975571985419 2.3328130355627588E-006
708 1.0999969679623769 2.8968026189478425E-006
709 1.0999962493690090 3.5848050735900534E-006
710 1.0999953759982910 4.4212074081744726E-006
711 1.0999943180747198 5.4345725507466928E-006
712 1.0999930408470522 6.6582321562901717E-006
713 1.0999915039023154 8.1309421871838326E-006
714 1.0999896604106618 9.8976031866166758E-006
715 1.0999874562987120 1.2010048901154033E-005
716 1.0999848293487486 1.4527903649637537E-005
717 1.0999817082228969 1.7519511319354495E-005
718 1.0999780114110715 2.1062934174448232E-005
719 1.0999736461038887 2.5247023278359157E-005
720 1.0999685069912610 3.0172555704175742E-005
721 1.0999624749906156 3.5953439027163744E-005
722 1.0999554159077924 4.2717974394377472E-005
723 1.0999471790380033 5.0610177275498356E-005
724 1.0999375957126158 5.9791142372332352E-005
725 1.0999264778031501 7.0440450590306071E-005
726 1.0999136161911574 8.2757598749763495E-005
727 1.0998987792198816 9.6963449303959069E-005
728 1.0998817111391792 1.1330167393404902E-004
729 1.0998621305644003 1.3204018872051463E-004
730 1.0998397289631414 1.5347254692234111E-004
731 1.0998141691954142 1.7791928921262931E-004
732 1.0997850841227192 2.0572920845944646E-004
733 1.0997520753162653 2.3728053356180791E-004
734 1.0997147118800374 2.7298197922806928E-004
735 1.0996725294232292 3.1327367430964472E-004
736 1.0996250291960978 3.5862790381613921E-004
737 1.0995716774274091 4.0954968983914684E-004
738 1.0995119048734869 4.6657713263488097E-004
739 1.0994451066199791 5.3028155544470983E-004
740 1.0993706421394289 6.0126735743861609E-004
741 1.0992878356480793 6.8017164377767432E-004
742 1.0991959767547721 7.6766351607570693E-004
743 1.0990943214473003 8.6444312621048098E-004
744 1.0989820933953212 9.7124034964110649E-004
745 1.0988584856172146 1.0888132253528897E-003
746 1.0987226624725308 1.2179459830973585E-003
747 1.0985737620303306 1.3594468613481120E-003
748 1.0984108987538492 1.5141454897952200E-003
749 1.0982331665566243 1.6828901105055537E-003
750 1.0980396421455989 1.8665443496755916E-003
751 1.0978293887143342 2.0659839019906540E-003
752 1.0976014598733035 2.2820927581412389E-003
753 1.0973549038929773 2.5157594460047841E-003
754 1.0970887681145198 2.7678728099890097E-003
755 1.0968021036224749 3.0393179324333728E-003
756 1.0964939699983804 3.3309715848189032E-003
757 1.0961634402759948 3.6436979762967630E-003
758 1.0958096058771118 3.9783440129842577E-003
759 1.0954315816840392 4.3357350359515311E-003
760 1.0950285109830742 4.7166700316797093E-003
761 1.0945995704808582 5.1219175281360507E-003
762 1.0941439750776512 5.5522108963434553E-003
763 1.0936609826568287 6.0082445702317119E-003
764 1.0931498985174082 6.4906695664030912E-003
765 1.0926100797789635 7.0000901820340307E-003
766 1.0920409393199326 7.5370598384362506E-003
767 1.0914419496622687 8.1020783929667776E-003
768 1.0908126462872363 8.6955883836564701E-003
769 1.0901526308931766 9.3179730679966780E-003
770 1.0894615739914246 9.9695531129617605E-003
771 1.0887392174641153 1.0650585448129538E-002
772 1.0879853763769187 1.1361260410238376E-002
773 1.0871999407991317 1.2101701472836790E-002
774 1.0863828768044514 1.2871962819373391E-002
775 1.0855342275500888 1.3672029988703826E-002
776 1.0846541134693273 1.4501817817564603E-002
777 1.0837427326378224 1.5361172022670127E-002
778 1.0828003601902259 1.6249867423719078E-002
779 1.0818273480284171 1.7167610469823395E-002
780 1.0808241235175979 1.8114037628866309E-002
781 1.0797911886118343 1.9088718859402543E-002
782 1.0787291179019056 2.0091156031574124E-002
783 1.0776385572476836 2.1120787345687151E-002
784 1.0765202212604379 2.2176985633822806E-002
785 1.0753748915392771 2.3259063732852914E-002
786 1.0742034136748990 2.4366272503805669E-002
787 1.0730066951890425 2.5497807179618116E-002
788 1.0717857021454631 2.6652804930334294E-002
789 1.0705414568879836 2.7830352223707014E-002
790 1.0692750343387780 2.9029481757359601E-002
791 1.0679875596231203 3.0249180892608741E-002
792 1.0666802041259595 3.1488387768654348E-002
793 1.0653541830810631 3.2746000895889971E-002
794 1.0640107514454868 3.4020874260829663E-002
795 1.0626512015185474 3.5311828193950207E-002
796 1.0612768586812611 3.6617643266293742E-002
797 1.0598890790975222 3.7937072577931885E-002
798 1.0584892453528481 3.9268834236945237E-002
799 1.0570787642772059 4.0611625247438575E-002
800 1.0556590625053199 4.1964112347945358E-002
801 1.0542315844485106 4.3324947712243982E-002
802 1.0527977877880708 4.4692757906283208E-002
803 1.0513591416129171 4.6066161650736112E-002
804 1.0499171218486005 4.7443756632469816E-002
805 1.0484732095689691 4.8824139614860165E-002
806 1.0470288863566741 5.0205890810886770E-002
807 1.0455856327907065 5.1587596665910521E-002
808 1.0441449237300362 5.2967831463933211E-002
809 1.0427082269750290 5.4345183148191568E-002
810 1.0412769984642103 5.5718231789248431E-002
811 1.0398526811063378 5.7085578851920574E-002
812 1.0384366998812287 5.8445822102977621E-002
813 1.0370304608406173 5.9797588779315979E-002
814 1.0356353461074748 6.1139506453402971E-002
815 1.0342527130476284 6.2470240608204573E-002
816 1.0328838891678036 6.3788460909408012E-002
817 1.0315301714661580 6.5092883748587557E-002
818 1.0301928212370777 6.6382233291966131E-002
819 1.0288730636169441 6.7655289616133485E-002
820 1.0275720823131063 6.8910843812952899E-002
821 1.0262910193709132 7.0147752413636175E-002
822 1.0250309698546822 7.1364885727632332E-002
823 1.0237929818727389 7.2561189333165688E-002
824 1.0225780512488822 7.3735624713839779E-002
825 1.0213871218531876 7.4887238689367960E-002
826 1.0202210803125913 7.6015095286373915E-002
827 1.0190807567056890 7.7118354094902558E-002
828 1.0179669193696934 7.8196192168593082E-002
829 1.0168802760265072 7.9247892423892172E-002
830 1.0158214687493750 8.0272754208259064E-002
831 1.0147910755942142 8.1270193013413969E-002
832 1.0137896057917852 8.2239638177045271E-002
833 1.0128175019616865 8.3180645362699174E-002
834 1.0118751355938627 8.4092779668641898E-002
835 1.0109628099220727 8.4975742539146290E-002
836 1.0100807557512756 8.5829238341074407E-002
837 1.0092291350622187 8.6653117618405995E-002
838 1.0084080372282378 8.7447224959323680E-002
839 1.0076174834127209 8.8211560791919705E-002
840 1.0068574232000258 8.8946108097649676E-002
841 1.0061277398332056 8.9651015275297549E-002
842 1.0054282472595240 9.0326398955080905E-002
843 1.0047586962376811 9.0972550834175492E-002
844 1.0041187717696740 9.1589713502797154E-002
845 1.0035081000860837 9.2178314581974868E-002
846 1.0029262464041753 9.2738712080736002E-002
847 1.0023727227781913 9.3271459649718405E-002
848 1.0018469860904455 9.3777017538160715E-002
849 1.0013484467329239 9.4256053320176919E-002
850 1.0008764667056698 9.4709114001674380E-002
851 1.0004303690784775 9.5136967185297100E-002
852 1.0000094360411835 9.5540229279909489E-002
853 0.99961291908169148 9.5919752752110427E-002
854 0.99924003680785334 9.6276204703146087E-002
855 0.99888998577219557 9.6610506617735736E-002
856 0.99856193786640890 9.6923356783347056E-002
857 0.99825505172503737 9.7215729800853024E-002
858 0.99796846948221662 9.7488335416703306E-002
859 0.99770132869671901 9.7742186016660126E-002
860 0.99745275825686608 9.7977983409739330E-002
861 0.99722189078735923 9.8196763600108039E-002
862 0.99700785749195087 9.8399201889358398E-002
863 0.99680980102741679 9.8586345428892760E-002
864 0.99662686908370968 9.8758825679904530E-002
865 0.99645822774057802 9.8917690607684947E-002
866 0.99630305360020055 9.9063512041201840E-002
867 0.99616054767519258 9.9197330902228945E-002
868 0.99602992590755191 9.9319645321685829E-002
869 0.99591043367067278 9.9431484022708724E-002
870 0.99580133452925257 9.9533259160115142E-002
871 0.99570192546998437 9.9625984921688324E-002
872 0.99561152377843831 9.9709976939141909E-002
873 0.99552948314096890 9.9786235361927073E-002
874 0.99545517853553556 9.9854970319266725E-002
875 0.99538802336890186 9.9917171183326908E-002
876 0.99532745229842312 9.9972934915882244E-002
877 0.99527293958202900 0.10002324600214703
878 0.99522397976737897 0.10006808156313939
879 0.99518010743594854 0.10010842953910805
880 0.99514087571538290 0.10014414115747290
881 0.99510587759211266 0.10017621840890796
882 0.99507472222365967 0.10020438079567734
883 0.99504705797555004 0.10022965700952680
884 0.99502254653471356 0.10025162880825830
885 0.99500088779518125 0.10027136611048239
886 0.99498179180396684 0.10028830631849646
887 0.99496500557513079 0.10030357683099465
888 0.99495028293848820 0.10031646310416069
889 0.99493741330190399 0.10032816789255615
890 0.99492618952398437 0.10033781577164085
891 0.99491643856845358 0.10034670429483480
892 0.99490798758804289 0.10035378654081437
893 0.99490069632055589 0.10036047586936313
894 0.99489442165617681 0.10036554125485238
895 0.99488905150991491 0.10037053448566025
896 0.99488446825240962 0.10037402554820610
897 0.99488058365486320 0.10037772899750327
898 0.99487730169832278 0.10037999840904067
899 0.99487455402138170 0.10038273730658716
900 0.99487226278931717 0.10038406264557469
901 0.99487037587754845 0.10038609517552873
902 0.99486883068478082 0.10038669200052422
903 0.99486758805157338 0.10038822163588203
904 0.99486659814600009 0.10038825484997767
905 0.99486583184125754 0.10038944100728822
906 0.99486525009396798 0.10038903457214084
907 0.99486483118142133 0.10039000167227427
908 0.99486454533773439 0.10038924677993583
909 0.99486437587329990 0.10039009184094771
910 0.99486430123930214 0.10038905368363134
911 0.99486430761192868 0.10038985259589960
912 0.99486438102852048 0.10038857589108656
913 0.99486450850907948 0.10038938853579918
914 0.99486468345554901 0.10038790196959932
915 0.99486489179457749 0.10038877634227526
916 0.99486513446356184 0.10038709609061947
917 0.99486539438238075 0.10038807158443745
918 0.99486568057504199 0.10038620406209534
919 0.99486597100445795 0.10038731405381163
920 0.99486628370650931 0.10038525802765820
921 0.99486658964072783 0.10038653189387163
922 0.99486691715458508 0.10038428008111333
923 0.99486722800346461 0.10038574475623067
924 0.99486756252773145 0.10038328501188706
925 0.99486787086657635 0.10038496618260982
926 0.99486820743009152 0.10038228236449412
927 0.99486850806196214 0.10038420537983045
928 0.99486884373488405 0.10038127796428674
929 0.99486913299503943 0.10038346852562889
930 0.99486946631342965 0.10038027503381906
931 0.99486974155875485 0.10038275971676242
932 0.99487007211146083 0.10037927499955043
933 0.99487033134923408 0.10038208164805720
934 0.99487065948652631 0.10037827806757889
935 0.99487090110669651 0.10038143609175407
936 0.99487122773904058 0.10037728362949727
937 0.99487145032231994 0.10038082423055369
938 0.99487177678501293 0.10037629054508437
939 0.99487197896572521 0.10038024688485518
940 0.99487230693101969 0.10037529733699577
941 0.99487248729893540 0.10037970466442973
942 0.99487281872195610 0.10037430232356713
943 0.99487297575149225 0.10037919806678502
944 0.99487331283984892 0.10037330370880282
945 0.99487344483821438 0.10037872753835496
946 0.99487379003797138 0.10037229964330913
947 0.99487389510625979 0.10037829351003767
948 0.99487425109899053 0.10037128826593866
949 0.99487432710202506 0.10037789641519679
950 0.99487469680918650 0.10037026773297215
951 0.99487474135128595 0.10037753669574948
952 0.99487512794323074 0.10036923623955116
953 0.99487513834798313 0.10037721480019127
954 0.99487554525573918 0.10036819203654278
955 0.99487551854861744 0.10037693117614489
956 0.99487594947705005 0.10036713344495506
957 0.99487588237014790 0.10037668625915998
958 0.99487634131153979 0.10036605886928365
959 0.99487623019008664 0.10037648045889681
960 0.99487672143737760 0.10036496681064104
961 0.99487656234791033 0.10037631414344148
962 0.99487709050700901 0.10036385588020237
963 0.99487687914724754 0.10037618762224297
964 0.99487744914792653 0.10036272481323773
965 0.99487718085852650 0.10037610112801462
966 0.99487779796346354 0.10036157248386485
967 0.99487746772187702 0.10037605479783628
968 0.99487813753344112 0.10036039792053664
969 0.99487773995018491 0.10037604865365959
970 0.99487846841458927 0.10035920032220540
971 0.99487799773224928 0.10037608258238104
972 0.99487879114067845 0.10035797907505924
973 0.99487824123600488 0.10037615631565734
974 0.99487910622236353 0.10035673376967461
975 0.99487847061180978 0.10037626940963273
976 0.99487941414671188 0.10035546421840816
977 0.99487868599579743 0.10037642122476470
978 0.99487971537644460 0.10035417047282255
979 0.99487888751328335 0.10037661090595539
980 0.99488001034888029 0.10035285284091459
981 0.99487907528224817 0.10037683736320373
982 0.99488029947462364 0.10035151190390201
983 0.99487924941687378 0.10037709925301656
984 0.99488058313599359 0.10035014853230424
985 0.99487941003114044 0.10037739496083410
986 0.99488086168524037 0.10034876390104028
987 0.99487955724247790 0.10037772258473196
988 0.99488113544255641 0.10034735950325585
989 0.99487969117544417 0.10037807992068255
990 0.99488140469393027 0.10034593716258253
991 0.99487981196542574 0.10037846444965742
992 0.99488166968885705 0.10034449904352592
993 0.99487991976233714 0.10037887332686531
994 0.99488193063796282 0.10034304765968351
995 0.99488001473428522 0.10037930337341501
996 0.99488218771056247 0.10034158587948806
997 0.99488009707116831 0.10037975107069221
998 0.99488244103220247 0.10034011692918204
999 0.99488016698818815 0.10038021255772971
1000 0.99488269068223800 0.10033864439274873
1001 0.99488022472921678 0.10038068363183759
1002 0.99488293669147720 0.10033717220852227
1003 0.99488027056999295 0.10038115975274245
1004 0.99488317903995538 0.10033570466224567
1005 0.99488030482109469 0.10038163605045901
1006 0.99488341765488364 0.10033424637634683
1007 0.99488032783064539 0.10038210733709244
1008 0.99488365240881860 0.10033280229525954
1009 0.99488033998670855 0.10038256812273516
1010 0.99488388311812326 0.10033137766662968
1011 0.99488034171931372 0.10038301263557523
1012 0.99488410954174589 0.10032997801830626
1013 0.99488033350207794 0.10038343484630514
1014 0.99488433138039056 0.10032860913105530
1015 0.99488031585336145 0.10038382849685511
1016 0.99488454827612172 0.10032727700698668
1017 0.99488028933692940 0.10038418713343546
1018 0.99488475981244007 0.10032598783373814
1019 0.99488025456205376 0.10038450414380615
1020 0.99488496551488881 0.10032474794452226
1021 0.99488021218304112 0.10038477279864207
1022 0.99488516485221923 0.10032356377419561
1023 0.99488016289813386 0.10038498629679302
1024 0.99488535723815918 0.10032244181157710
1025 0.99488010744776001 0.10038513781418267
1026 0.99488554203380086 0.10032138854830586
1027 0.99488004661211360 0.10038522055601999
1028 0.99488571855063468 0.10032041042458874
1029 0.99487998120804744 0.10038522781194095
1030 0.99488588605424944 0.10031951377224833
1031 0.99487991208526494 0.10038515301363235
1032 0.99488604376869305 0.10031870475555324
1033 0.99487984012182495 0.10038498979443250
1034 0.99488619088149455 0.10031798931035428
1035 0.99487976621895646 0.10038473205034934
1036 0.99488632654933484 0.10031737308211361
1037 0.99487969129521403 0.10038437400188584
1038 0.99488644990433539 0.10031686136346082
1039 0.99487961628000177 0.10038391025601692
1040 0.99488656006094189 0.10031645903194472
1041 0.99487954210650575 0.10038333586762448
1042 0.99488665612334748 0.10031617048869070
1043 0.99487946970408525 0.10038264639967275
1044 0.99488673719340315 0.10031599959869880
1045 0.99487939999019681 0.10038183798137119
1046 0.99488680237895200 0.10031594963352571
1047 0.99487933386190075 0.10038090736358078
1048 0.99488685080250772 0.10031602321711344
1049 0.99487927218705963 0.10037985197069769
1050 0.99488688161019523 0.10031622227551421
1051 0.99487921579529415 0.10037866994827119
1052 0.99488689398085772 0.10031654799124928
1053 0.99487916546881383 0.10037736020562894
1054 0.99488688713522710 0.10031700076301557
1055 0.99487912193321792 0.10037592245280960
1056 0.99488686034505636 0.10031758017141219
1057 0.99487908584837537 0.10037435723115706
1058 0.99488681294209202 0.10031828495131437
1059 0.99487905779951424 0.10037266593697028
1060 0.99488674432677604 0.10031911297146216
1061 0.99487903828861624 0.10037085083768207
1062 0.99488665397655895 0.10032006122175745
1063 0.99487902772625403 0.10036891508010458
1064 0.99488654145369548 0.10032112580868696
1065 0.99487902642397719 0.10036686269036819
1066 0.99488640641241766 0.10032230195919668
1067 0.99487903458737192 0.10036469856527382
1068 0.99488624860536135 0.10032358403324861
1069 0.99487905230989204 0.10036242845488039
1070 0.99488606788914180 0.10032496554518582
1071 0.99487907956757871 0.10036005893625283
1072 0.99488586422896719 0.10032643919391895
1073 0.99487911621475644 0.10035759737840452
1074 0.99488563770221217 0.10032799690184223
1075 0.99487916198079596 0.10035505189859269
1076 0.99488538850085073 0.10032962986226547
1077 0.99487921646800903 0.10035243131023106
1078 0.99488511693269144 0.10033132859503370
1079 0.99487927915074992 0.10034974506279591
1080 0.99488482342134721 0.10033308300989545
1081 0.99487934937575717 0.10034700317422796
1082 0.99488450850490528 0.10033488247706782
1083 0.99487942636376714 0.10034421615642622
1084 0.99488417283327513 0.10033671590434187
1085 0.99487950921242385 0.10034139493453829
1086 0.99488381716419005 0.10033857181996869
1087 0.99487959690045935 0.10033855076084702
1088 0.99488344235789261 0.10034043846048755
1089 0.99487968829314466 0.10033569512413371
1090 0.99488304937051675 0.10034230386256675
1091 0.99487978214895290 0.10033283965547492
1092 0.99488263924621756 0.10034415595786259
1093 0.99487987712738635 0.10032999603148958
1094 0.99488221310811498 0.10034598266985574
1095 0.99487997179787946 0.10032717587610146
1096 0.99488177214812779 0.10034777201156952
1097 0.99488006464970424 0.10032439066191171
1098 0.99488131761579635 0.10034951218306432
1099 0.99488015410273567 0.10032165161230046
1100 0.99488085080620992 0.10035119166757804
1101 0.99488023851899066 0.10031896960536660
1102 0.99488037304715926 0.10035279932520089
1103 0.99488031621476958 0.10031635508081316
1104 0.99487988568565799 0.10035432448298942
1105 0.99488038547327518 0.10031381795084000
1106 0.99487939007397219 0.10035575702045958
1107 0.99488044455753399 0.10031136751607483
1108 0.99487888755532483 0.10035708744946478
1109 0.99488049172346316 0.10030901238749496
1110 0.99487837944941870 0.10035830698751737
1111 0.99488052523290682 0.10030676041522528
1112 0.99487786703795211 0.10035940762370545
1113 0.99488054336647036 0.10030461862500634
1114 0.99487735155028212 0.10036038217644247
1115 0.99488054443597140 0.10030259316301872
1116 0.99487683414938299 0.10036122434240252
1117 0.99488052679633021 0.10030068924964197
1118 0.99487631591826431 0.10036192873609172
1119 0.99488048885672842 0.10029891114259375
1120 0.99487579784695512 0.10036249091963520
1121 0.99488042909085572 0.10029726210977638
1122 0.99487528082019339 0.10036290742247971
1123 0.99488034604607101 0.10029574441200252
1124 0.99487476560589461 0.10036317575082504
1125 0.99488023835129535 0.10029435929563608
1126 0.99487425284445996 0.10036329438672874
1127 0.99488010472345645 0.10029310699502983
1128 0.99487374303893539 0.10036326277692259
1129 0.99487994397226343 0.10029198674447719
1130 0.99487323654597715 0.10036308131148541
1131 0.99487975500309245 0.10029099679922752
1132 0.99487273356748385 0.10036275129258646
1133 0.99487953681766772 0.10029013446493860
1134 0.99487223414267778 0.10036227489355268
1135 0.99487928851217189 0.10028939613472185
1136 0.99487173814023389 0.10036165510852310
1137 0.99487900927226169 0.10028877733272035
1138 0.99487124524988235 0.10036089569288949
1139 0.99487869836428189 0.10028827276286736
1140 0.99487075497260957 0.10036000109459012
1141 0.99487835512167788 0.10028787636114496
1142 0.99487026660820943 0.10035897637608743
1143 0.99487797892518659 0.10028758134921145
1144 0.99486977923840936 0.10035782712647454
1145 0.99487756917482739 0.10028738028670801
1146 0.99486929170306426 0.10035655936259757
1147 0.99487712525087924 0.10028726511879564
1148 0.99486880256593380 0.10035517941726017
1149 0.99487664645992613 0.10028722721446807
1150 0.99486831006522003 0.10035369381143548
1151 0.99487613196054880 0.10028725738983070
1152 0.99486781204227537 0.10035210910585228
1153 0.99487558066117876 0.10028734590873331
1154 0.99486730583946781 0.10035043172519513
1155 0.99487499107991650 0.10028748245073929
1156 0.99486678815508711 0.10034866774532251
1157 0.99487436115252925 0.10028765603322104
1158 0.99486625483901525 0.10034682263017797
1159 0.99487368797014242 0.10028785487020579
1160 0.99486570060755219 0.10034490090017142
1161 0.99487296742207199 0.10028806614514131
1162 0.99486511864889970 0.10034290570749876
1163 0.99487219371147484 0.10028827566776055
1164 0.99486450008206995 0.10034083828578681
1165 0.99487135870168208 0.10028846737627149
1166 0.99486383322095540 0.10033869723123075
1167 0.99487045103873906 0.10028862263483181
1168 0.99486310258160415 0.10033647755959108
1169 0.99486945498044810 0.10028871926219329
1170 0.99486228755385386 0.10033416946757957
1171 0.99486834884355679 0.10028873021004142
1172 0.99486136063796571 0.10033175670777938
1173 0.99486710295818248 0.10028862178842500
1174 0.99486028512225677 0.10032921446283290
1175 0.99486567699168593 0.10028835131024930
1176 0.99485901204855742 0.10032650657670973
1177 0.99486401647261569 0.10028786399666605
1178 0.99485747627825627 0.10032358196802436
1179 0.99486204830871594 0.10028708894998713
1180 0.99485559143260283 0.10032037001237720
1181 0.99485967505138007 0.10028593396027025
1182 0.99485324343683634 0.10031677463739713
1183 0.99485676761236408 0.10028427886604471
1184 0.99485028234893358 0.10031266682583723
1185 0.99485315608777192 0.10028196713909991
1186 0.99484651210118535 0.10030787516922622
1187 0.99484861829014692 0.10027879530868272
1188 0.99484167772758136 0.10030217405830577
1189 0.99484286553372459 0.10027449978313473
1190 0.99483544959418013 0.10029526903841179
1191 0.99483552516265594 0.10026874056897871
1192 0.99482740409587378 0.10028677880044856
1193 0.99482611926056963 0.10026108133147786
1194 0.99481700023489061 0.10027621322440641
1195 0.99481403893624798 0.10025096519041539
1196 0.99480355145854338 0.10026294684656815
1197 0.99479851354952853 0.10023768560497189
1198 0.99478619211193653 0.10024618708893342
1199 0.99477857423025373 0.10022035167783058
1200 0.99476383786242584 0.10022493657623832
1201 0.99475301105860858 0.10019784720801704
1202 0.99473513948485837 0.10019794887983827
1203 0.99472032332644511 0.10016878285258697
1204 0.99469842946948284 0.10016367707742908
1205 0.99467866239640435 0.10013144082855090
1206 0.99465166103889391 0.10012021461312480
1207 0.99462576683037274 0.10008371170900041
1208 0.99459233934863045 0.10006522809508966
1209 0.99455888968404027 0.10002302305321806
1210 0.99451744491177807 9.9995881890225388E-002
1211 0.99447471817421551 9.9946259872687321E-002
1212 0.99442334964590973 9.9908754681097292E-002
1213 0.99436928633561150 9.9849677287697253E-002
1214 0.99430572640684067 9.9799748554133830E-002
1215 0.99423788181020956 9.9728806188031413E-002
1216 0.99415945346455237 9.9663991706095148E-002
1217 0.99407494857185252 9.9578353292319871E-002
1218 0.99397851610891563 9.9495736504421201E-002
1219 0.99387398819759665 9.9392097720872735E-002
1220 0.99375590846195350 9.9288255433289896E-002
1221 0.99362746326997642 9.9162787072882744E-002
1222 0.99348353963204883 9.9033738417164646E-002
1223 0.99332670764074016 9.8882037046036347E-002
1224 0.99315214958032283 9.8723196151091666E-002
1225 0.99296184960906597 9.8540239866371157E-002
1226 0.99275124147671223 9.8346375390470309E-002
1227 0.99252175555447197 9.8126488212914864E-002
1228 0.99226903888250273 9.7891693661041085E-002
1229 0.99199400318438580 9.7628522916391375E-002
1230 0.99169247776053715 9.7346202524131981E-002
1231 0.99136489524471461 9.7032714453823943E-002
1232 0.99100724499957304 9.6695590327474309E-002
1233 0.99061952618986426 9.6324090087479247E-002
1234 0.99019787670805925 9.5924237202127630E-002
1235 0.98974191574671722 9.5486420294432522E-002
1236 0.98924793077809681 9.5015336786559976E-002
1237 0.98871522428706049 9.4502379720291865E-002
1238 0.98814024884958784 9.3951100545164451E-002
1239 0.98752206510348373 9.3353798994234682E-002
1240 0.98685732242544877 9.2713061273283964E-002
1241 0.98614492762157158 9.2022023976107745E-002
1242 0.98538177600846844 9.1282491994593276E-002
1243 0.98456672273839174 9.0488397854957658E-002
1244 0.98369697617420271 8.9640954379220011E-002
1245 0.98277145625510931 8.8734878339942383E-002
1246 0.98178776885790697 8.7770986346636173E-002
1247 0.98074502818528364 8.6744796244141012E-002
1248 0.97964133728396907 8.5656930913055651E-002
1249 0.97847614412872563 8.4503752317958744E-002
1250 0.97724815960219069 8.3285896909081156E-002
1251 0.97595730979837791 8.2000635654649323E-002
1252 0.97460302857004466 8.0648826508179144E-002
1253 0.97318586165407239 7.9228729184052091E-002
1254 0.97170607640836726 7.7741624712458449E-002
1255 0.97016496676835262 7.6186846250807599E-002
1256 0.96856372811482272 7.4566283110425069E-002
1257 0.96690450594063015 7.2880418716302242E-002
1258 0.96518948903586455 7.1131906713910661E-002
1259 0.96342173923610763 6.9322434535240382E-002
1260 0.96160446141971079 6.7455532370001556E-002
1261 0.95974164698325826 6.5534105947704480E-002
1262 0.95783748463703289 6.3562615383507812E-002
1263 0.95589684642867423 6.1545144026350973E-002
1264 0.95392480905156529 5.9487063526428817E-002
1265 0.95192700834291177 5.7393527151111380E-002
1266 0.94990924672685217 5.5270719826324546E-002
1267 0.94787774004279679 5.3124684280741748E-002
1268 0.94583879262707837 5.0962240077647457E-002
1269 0.94379895882450648 4.8790069229943257E-002
1270 0.94176477272862813 4.6615375950758695E-002
1271 0.93974284541539199 4.4445174720013171E-002
1272 0.93773964109410557 4.2286752053097690E-002
1273 0.93576152955824177 4.0147114009537112E-002
1274 0.93381460405665007 3.8033302043739087E-002
1275 0.93190470634088718 3.5951968258821722E-002
1276 0.93003728370899730 3.3909588770069318E-002
1277 0.92821740118737661 3.1912143429769176E-002
1278 0.92644963592894758 2.9965261737209703E-002
1279 0.92473808759386678 2.8073989402278524E-002
1280 0.92308630786248991 2.6242893623539518E-002
1281 0.92149731629110321 2.4475902159923200E-002
1282 0.91997356158415877 2.2776387011485114E-002
1283 0.91851694654122817 2.1147063317682440E-002
1284 0.91712881644472755 1.9590063524885837E-002
1285 0.91580999361289206 1.8106884195341944E-002
1286 0.91456078724726930 1.6698457040417548E-002
1287 0.91338103586192942 1.5365132275841492E-002
1288 0.91227013247625677 1.4106748696909276E-002
1289 0.91122707190710939 1.2922642996620040E-002
1290 0.91025048536193331 1.1811718388274696E-002
1291 0.90933868917609872 1.0772470494143488E-002
1292 0.90848972356616808 9.8030526966566105E-003
1293 0.90770139965941943 8.9013107677204436E-003
1294 0.90697133821714282 8.0648428263467332E-003
1295 0.90629701247738115 7.2910366445678105E-003
1296 0.90567578384073122 6.5771224365336490E-003
1297 0.90510493888765942 5.9202085414185885E-003
1298 0.90458172015451832 5.3173259321526549E-003
1299 0.90410335650862161 4.7654595654020972E-003
1300 0.90366708811024343 4.2615842251066353E-003
1301 0.90327019001853759 3.8026901357773243E-003
1302 0.90290999117940907 3.3858103898438221E-003
1303 0.90258389164423636 3.0080404024970496E-003
1304 0.90228937593754854 2.6665576387552665E-003
1305 0.90202402459608677 2.3586351589471618E-003
1306 0.90178552258074995 2.0816546476896763E-003
1307 0.90157166601123306 1.8331147048991575E-003
1308 0.90138036643580344 1.6106383063833169E-003
1309 0.90120965368368366 1.4119766957780575E-003
1310 0.90105767683899329 1.2350124126316246E-003
1311 0.90092270409707487 1.0777596955887634E-003
1312 0.90080312124577100 9.3836413829112813E-004
1313 0.90069742932566443 8.1510047503778138E-004
1314 0.90060424133502048 7.0636980198592308E-004
1315 0.90052227838258758 6.1069552363056010E-004
1316 0.90045036522549771 5.2671893302533258E-004
1317 0.90038742548444750 4.5319397960311147E-004
1318 0.90033247651241444 3.8898185566082149E-004
1319 0.90028462412691801 3.3304512237468696E-004
1320 0.90024305720124675 2.8444181189416770E-004
1321 0.90020704226352699 2.4231933048771663E-004
1322 0.90017591810651831 2.0590846238117337E-004
1323 0.90014909051143821 1.7451736305362922E-004
1324 0.90012602708964962 1.4752574499075072E-004
1325 0.90010625231153119 1.2437918296447499E-004
1326 0.90008934272403873 1.0458367351238649E-004
1327 0.90007492240103015 8.7700398133211732E-005
1328 0.90006265862422685 7.3340776615407263E-005
1329 0.90005225782028553 6.1161772829195515E-005
1330 0.90004346174804273 5.0861505449037279E-005
1331 0.90003604394791836 4.2175133114527832E-005
1332 0.90002980644419806 3.4871042825673053E-005
1333 0.90002457670262670 2.8747315119364468E-005
1334 0.90002020483146716 2.3628478599030346E-005
1335 0.90001656102194882 1.9362529795455304E-005
1336 0.90001353321456423 1.5818220117382275E-005
1337 0.90001102498297403 1.2882587618395236E-005
1338 0.90000895362115074 1.0458728444637611E-005
1339 0.90000724842311186 8.4637872591735619E-006
1340 0.90000584914081028 6.8271574522775963E-006
1341 0.90000470460846327 5.4888720598295253E-006
1342 0.90000377151941147 4.3981741704477846E-006
1343 0.90000301334369726 3.5122495030687390E-006
1344 0.90000239937342952 2.7951093191854436E-006
1345 0.90000190388468781 2.2166082435419669E-006
1346 0.90000150540430957 1.7515854750968659E-006
1347 0.90000118607131219 1.3791159212895122E-006
1348 0.90000093108271928 1.0818606533220056E-006
1349 0.90000072821477550 8.4550515928083480E-007
1350 0.90000056741080514 6.5827603522585054E-007
1351 0.90000044042801097 5.1052646069749063E-007
1352 0.90000034053591527 3.9438246719483565E-007
1353 0.90000026226003538 3.0344207987228929E-007
1354 0.90000020116484891 2.3252070936619076E-007
1355 0.90000015367083330 1.7743643074450961E-007
1356 0.90000011690085768 1.3482979937377627E-007
1357 0.90000008855177760 1.0201319983732624E-007
1358 0.90000006678754252 7.6845509070714259E-008
1359 0.90000005015061735 5.7628219873528494E-008
1360 0.90000003748888147 4.3019775139345524E-008
1361 0.90000002789558564 3.1965203206863667E-008
1362 0.90000002066023266 2.3638608830598928E-008
1363 0.90000001522860584 1.7396367167792238E-008
1364 0.90000001117035888 1.2739220987827382E-008
1365 0.90000000815288561 9.2817204184195224E-009
1366 0.90000000592033347 6.7277090957554458E-009
1367 0.90000000427684024 4.8507492749479883E-009
1368 0.90000000307320460 3.4785724671153709E-009
1369 0.90000000219633614 2.4807861273842047E-009
1370 0.90000000156095439 1.7592060655039994E-009
1371 0.90000000110308287 1.2402914794647193E-009
1372 0.90000000077498488 8.6925735071315432E-010
1373 0.90000000054123075 6.0551568361345794E-010
1374 0.90000000037567318 4.1916655318686070E-010
1375 0.90000000025912352 2.8831067157069878E-010
1376 0.90000000017758386 1.9700315450126332E-010
1377 0.90000000012089887 1.3370383502723703E-010
1378 0.90000000008174896 9.0113981085936288E-011
1379 0.90000000005489134 6.0301578542650962E-011
1380 0.90000000003659231 4.0055597726388047E-011
1381 0.90000000002421332 2.6405451898586013E-011
1382 0.90000000001589975 1.7271277000947716E-011
1383 0.90000000001035829 1.1205804802498695E-011
1384 0.90000000000669345 7.2099270997559463E-012
1385 0.90000000000428915 4.5988675830308797E-012
1386 0.90000000000272373 2.9073965457310080E-012
1387 0.90000000000171443 1.8211820940170989E-012
1388 0.90000000000106883 1.1296056682624877E-012
1389 0.90000000000065894 6.9375061251230108E-013
1390 0.90000000000040248 4.2160719360127698E-013
1391 0.90000000000024272 2.5340840537064679E-013
1392 0.90000000000014468 1.5066651630015642E-013
1393 0.90000000000008440 8.8308989750387342E-014
1394 0.90000000000004876 5.1209037010833616E-014
1395 0.90000000000002722 2.9143354396409810E-014
1396 0.90000000000001501 1.6422048905913621E-014
1397 0.90000000000000768 8.9743027823866405E-015
1398 0.90000000000000313 4.8109664400423397E-015
1399 0.90000000000000080 2.4517425127138880E-015
1400 0.89999999999999969 1.2952601953960171E-015
1401 0.89999999999999925 6.9388939039072392E-016
1402 0.89999999999999858 2.3129646346357469E-016
1403 0.89999999999999847 1.3877787807814481E-016
1404 0.89999999999999847 1.3877787807814481E-016
1405 0.89999999999999847 1.3877787807814481E-016
1406 0.89999999999999847 1.3877787807814481E-016
1407 0.89999999999999847 1.3877787807814481E-016
1408 0.89999999999999847 1.3877787807814481E-016
1409 0.89999999999999847 1.3877787807814481E-016
1410 0.89999999999999847 1.3877787807814481E-016
1411 0.89999999999999847 1.3877787807814481E-016
1412 0.89999999999999847 1.3877787807814481E-016
1413 0.89999999999999847 1.3877787807814481E-016
1414 0.89999999999999847 1.3877787807814481E-016
1415 0.89999999999999847 1.3877787807814481E-016
1416 0.89999999999999847 1.3877787807814481E-016
1417 0.89999999999999847 1.3877787807814481E-016
1418 0.89999999999999847 1.3877787807814481E-016
1419 0.89999999999999847 1.3877787807814481E-016
1420 0.89999999999999847 1.3877787807814481E-016
1421 0.89999999999999847 4.6259292692714932E-017
1422 0.89999999999999847 4.6259292692714932E-017
1423 0.89999999999999847 0.0000000000000000
1424 0.89999999999999847 0.0000000000000000
1425 0.89999999999999847 0.0000000000000000
1426 0.89999999999999847 0.0000000000000000
1427 0.89999999999999847 0.0000000000000000
1428 0.89999999999999847 0.0000000000000000
1429 0.89999999999999847 0.0000000000000000
1430 0.89999999999999847 0.0000000000000000
1431 0.89999999999999847 0.0000000000000000
1432 0.89999999999999847 0.0000000000000000
1433 0.89999999999999847 0.0000000000000000
1434 0.89999999999999847 0.0000000000000000
1435 0.89999999999999847 0.0000000000000000
1436 0.89999999999999847 0.0000000000000000
1437 0.89999999999999847 0.0000000000000000
1438 0.89999999999999847 0.0000000000000000
1439 0.89999999999999847 0.0000000000000000
1440 0.89999999999999847 0.0000000000000000
1441 0.89999999999999847 0.0000000000000000
1442 0.89999999999999847 0.0000000000000000
1443 0.89999999999999847 0.0000000000000000
1444 0.89999999999999847 0.0000000000000000
1445 0.89999999999999847 0.0000000000000000
1446 0.89999999999999847 0.0000000000000000
1447 0.89999999999999847 0.0000000000000000
1448 0.89999999999999847 0.0000000000000000
1449 0.89999999999999847 0.0000000000000000
1450 0.89999999999999847 0.0000000000000000
1451 0.89999999999999847 0.0000000000000000
1452 0.89999999999999847 0.0000000000000000
1453 0.89999999999999847 0.0000000000000000
1454 0.89999999999999847 0.0000000000000000
1455 0.89999999999999847 0.0000000000000000
1456 0.89999999999999847 0.0000000000000000
1457 0.89999999999999847 0.0000000000000000
1458 0.89999999999999847 0.0000000000000000
1459 0.89999999999999847 0.0000000000000000
1460 0.89999999999999847 0.0000000000000000
1461 0.89999999999999847 0.0000000000000000
1462 0.89999999999999847 0.0000000000000000
1463 0.89999999999999847 0.0000000000000000
1464 0.89999999999999847 0.0000000000000000
1465 0.89999999999999847 0.0000000000000000
1466 0.89999999999999847 0.0000000000000000
1467 0.89999999999999847 0.0000000000000000
1468 0.89999999999999847 0.0000000000000000
1469 0.89999999999999847 0.0000000000000000
1470 0.89999999999999847 0.0000000000000000
1471 0.89999999999999847 0.0000000000000000
1472 0.89999999999999847 0.0000000000000000
1473 0.89999999999999847 0.0000000000000000
1474 0.89999999999999847 0.0000000000000000
1475 0.89999999999999847 0.0000000000000000
1476 0.89999999999999847 0.0000000000000000
1477 0.89999999999999847 0.0000000000000000
1478 0.89999999999999847 0.0000000000000000
1479 0.89999999999999847 0.0000000000000000
1480 0.89999999999999847 0.0000000000000000
1481 0.89999999999999847 0.0000000000000000
1482 0.89999999999999847 0.0000000000000000
1483 0.89999999999999847 0.0000000000000000
1484 0.89999999999999847 0.0000000000000000
1485 0.89999999999999847 0.0000000000000000
1486 0.89999999999999847 0.0000000000000000
1487 0.89999999999999847 0.0000000000000000
1488 0.89999999999999847 0.0000000000000000
1489 0.89999999999999847 0.0000000000000000
1490 0.89999999999999847 0.0000000000000000
1491 0.89999999999999847 0.0000000000000000
1492 0.89999999999999847 0.0000000000000000
1493 0.89999999999999847 0.0000000000000000
1494 0.89999999999999847 0.0000000000000000
1495 0.89999999999999847 0.0000000000000000
1496 0.89999999999999847 0.0000000000000000
1497 0.89999999999999847 0.0000000000000000
1498 0.89999999999999847 0.0000000000000000
1499 0.89999999999999847 0.0000000000000000
1500 0.89999999999999847 0.0000000000000000
1501 0.89999999999999847 0.0000000000000000
1502 0.89999999999999847 0.0000000000000000
1503 0.89999999999999847 0.0000000000000000
1504 0.89999999999999847 0.0000000000000000
1505 0.89999999999999847 0.0000000000000000
1506 0.89999999999999847 0.0000000000000000
1507 0.89999999999999847 0.0000000000000000
1508 0.89999999999999847 0.0000000000000000
1509 0.89999999999999847 0.0000000000000000
1510 0.89999999999999847 0.0000000000000000
1511 0.89999999999999847 0.0000000000000000
1512 0.89999999999999847 0.0000000000000000
1513 0.89999999999999847 0.0000000000000000
1514 0.89999999999999847 0.0000000000000000
1515 0.89999999999999847 0.0000000000000000
1516 0.89999999999999847 0.0000000000000000
1517 0.89999999999999847 0.0000000000000000
1518 0.89999999999999847 0.0000000000000000
1519 0.89999999999999847 0.0000000000000000
1520 0.89999999999999847 0.0000000000000000
1521 0.89999999999999847 0.0000000000000000
1522 0.89999999999999847 0.0000000000000000
1523 0.89999999999999847 0.0000000000000000
1524 0.89999999999999847 0.0000000000000000
1525 0.89999999999999847 0.0000000000000000
1526 0.89999999999999847 0.0000000000000000
1527 0.89999999999999847 0.0000000000000000
1528 0.89999999999999847 0.0000000000000000
1529 0.89999999999999847 0.0000000000000000
1530 0.89999999999999847 0.0000000000000000
1531 0.89999999999999847 0.0000000000000000
1532 0.89999999999999847 0.0000000000000000
1533 0.89999999999999847 0.0000000000000000
1534 0.89999999999999847 0.0000000000000000
1535 0.89999999999999847 0.0000000000000000
1536 0.89999999999999847 0.0000000000000000
1537 0.89999999999999847 0.0000000000000000
1538 0.89999999999999847 0.0000000000000000
1539 0.89999999999999847 0.0000000000000000
1540 0.89999999999999847 0.0000000000000000
1541 0.89999999999999847 0.0000000000000000
1542 0.89999999999999847 0.0000000000000000
1543 0.89999999999999847 0.0000000000000000
1544 0.89999999999999847 0.0000000000000000
1545 0.89999999999999847 0.0000000000000000
1546 0.89999999999999847 0.0000000000000000
1547 0.89999999999999847 0.0000000000000000
1548 0.89999999999999847 0.0000000000000000
1549 0.89999999999999847 0.0000000000000000
1550 0.89999999999999847 0.0000000000000000
1551 0.89999999999999847 0.0000000000000000
1552 0.89999999999999847 0.0000000000000000
1553 0.89999999999999847 0.0000000000000000
1554 0.89999999999999847 0.0000000000000000
1555 0.89999999999999847 0.0000000000000000
1556 0.89999999999999847 0.0000000000000000
1557 0.89999999999999847 0.0000000000000000
1558 0.89999999999999847 0.0000000000000000
1559 0.89999999999999847 0.0000000000000000
1560 0.89999999999999847 0.0000000000000000
1561 0.89999999999999847 0.0000000000000000
1562 0.89999999999999847 0.0000000000000000
1563 0.89999999999999847 0.0000000000000000
1564 0.89999999999999847 0.0000000000000000
1565 0.89999999999999847 0.0000000000000000
1566 0.89999999999999847 0.0000000000000000
1567 0.89999999999999847 0.0000000000000000
1568 0.89999999999999847 0.0000000000000000
1569 0.89999999999999847 0.0000000000000000
1570 0.89999999999999847 0.0000000000000000
1571 0.89999999999999847 0.0000000000000000
1572 0.89999999999999847 0.0000000000000000
1573 0.89999999999999847 0.0000000000000000
1574 0.89999999999999847 0.0000000000000000
1575 0.89999999999999847 0.0000000000000000
1576 0.89999999999999847 0.0000000000000000
1577 0.89999999999999847 0.0000000000000000
1578 0.89999999999999847 0.0000000000000000
1579 0.89999999999999847 0.0000000000000000
1580 0.89999999999999847 0.0000000000000000
1581 0.89999999999999847 0.0000000000000000
1582 0.89999999999999847 0.0000000000000000
1583 0.89999999999999847 0.0000000000000000
1584 0.89999999999999847 0.0000000000000000
1585 0.89999999999999847 0.0000000000000000
1586 0.89999999999999847 0.0000000000000000
1587 0.89999999999999847 0.0000000000000000
1588 0.89999999999999847 0.0000000000000000
1589 0.89999999999999847 0.0000000000000000
1590 0.89999999999999847 0.0000000000000000
1591 0.89999999999999847 0.0000000000000000
1592 0.89999999999999847 0.0000000000000000
1593 0.89999999999999847 0.0000000000000000
1594 0.89999999999999847 0.0000000000000000
1595 0.89999999999999847 0.0000000000000000
1596 0.89999999999999847 0.0000000000000000
1597 0.89999999999999847 0.0000000000000000
1598 0.89999999999999847 0.0000000000000000
1599 0.89999999999999847 0.0000000000000000
1600 0.89999999999999847 0.0000000000000000
1601 0.89999999999999847 0.0000000000000000
1602 0.89999999999999847 0.0000000000000000
1603 0.89999999999999847 0.0000000000000000
1604 0.89999999999999847 0.0000000000000000
1605 0.89999999999999847 0.0000000000000000
1606 0.89999999999999847 0.0000000000000000
1607 0.89999999999999847 0.0000000000000000
1608 0.89999999999999847 0.0000000000000000
1609 0.89999999999999847 0.0000000000000000
1610 0.89999999999999847 0.0000000000000000
1611 0.89999999999999847 0.0000000000000000
1612 0.89999999999999847 0.0000000000000000
1613 0.89999999999999847 0.0000000000000000
1614 0.89999999999999847 0.0000000000000000
1615 0.89999999999999847 0.0000000000000000
1616 0.89999999999999847 0.0000000000000000
1617 0.89999999999999847 0.0000000000000000
1618 0.89999999999999847 0.0000000000000000
1619 0.89999999999999847 0.0000000000000000
1620 0.89999999999999847 0.0000000000000000
1621 0.89999999999999847 0.0000000000000000
1622 0.89999999999999847 0.0000000000000000
1623 0.89999999999999847 0.0000000000000000
1624 0.89999999999999847 0.0000000000000000
1625 0.89999999999999847 0.0000000000000000
1626 0.89999999999999847 0.0000000000000000
1627 0.89999999999999847 0.0000000000000000
1628 0.89999999999999847 0.0000000000000000
1629 0.89999999999999847 0.0000000000000000
1630 0.89999999999999847 0.0000000000000000
1631 0.89999999999999847 0.0000000000000000
1632 0.89999999999999847 0.0000000000000000
1633 0.89999999999999847 0.0000000000000000
1634 0.89999999999999847 0.0000000000000000
1635 0.89999999999999847 0.0000000000000000
1636 0.89999999999999847 0.0000000000000000
1637 0.89999999999999847 0.0000000000000000
1638 0.89999999999999847 0.0000000000000000
1639 0.89999999999999847 0.0000000000000000
1640 0.89999999999999847 0.0000000000000000
1641 0.89999999999999847 0.0000000000000000
1642 0.89999999999999847 0.0000000000000000
1643 0.89999999999999847 0.0000000000000000
1644 0.89999999999999847 0.0000000000000000
1645 0.89999999999999847 0.0000000000000000
1646 0.89999999999999847 0.0000000000000000
1647 0.89999999999999847 0.0000000000000000
1648 0.89999999999999847 0.0000000000000000
1649 0.89999999999999847 0.0000000000000000
1650 0.89999999999999847 -4.6259292692714932E-017
1651 0.89999999999999847 -4.6259292692714932E-017
1652 0.89999999999999847 -1.3877787807814481E-016
1653 0.89999999999999847 -1.3877787807814481E-016
1654 0.89999999999999847 -1.3877787807814481E-016
1655 0.89999999999999847 -1.3877787807814481E-016
1656 0.89999999999999847 -1.3877787807814481E-016
1657 0.89999999999999847 -1.3877787807814481E-016
1658 0.89999999999999847 -1.3877787807814481E-016
1659 0.89999999999999847 -1.3877787807814481E-016
1660 0.89999999999999847 -1.3877787807814481E-016
1661 0.89999999999999847 -1.3877787807814481E-016
1662 0.89999999999999847 -1.3877787807814481E-016
1663 0.89999999999999847 -1.3877787807814481E-016
1664 0.89999999999999847 -1.3877787807814481E-016
1665 0.89999999999999847 -1.3877787807814481E-016
1666 0.89999999999999847 -1.3877787807814481E-016
1667 0.89999999999999847 -1.3877787807814481E-016
1668 0.89999999999999847 -1.3877787807814481E-016
1669 0.89999999999999847 -1.3877787807814481E-016
1670 0.89999999999999858 -2.7755575615628963E-016
1671 0.89999999999999925 -6.9388939039072382E-016
1672 0.89999999999999969 -1.2952601953960171E-015
1673 0.90000000000000102 -2.4980018054066026E-015
1674 0.90000000000000302 -4.8572257327350543E-015
1675 0.90000000000000779 -9.0668213677720697E-015
1676 0.90000000000001501 -1.6514567491299049E-014
1677 0.90000000000002722 -2.9282132274487948E-014
1678 0.90000000000004876 -5.1255296303526321E-014
1679 0.90000000000008451 -8.8355249043080052E-014
1680 0.90000000000014468 -1.5066651630015642E-013
1681 0.90000000000024272 -2.5331588678526135E-013
1682 0.90000000000040248 -4.2151467501589163E-013
1683 0.90000000000065938 -6.9388939039037912E-013
1684 0.90000000000106839 -1.1297907054332585E-012
1685 0.90000000000171432 -1.8210895754317136E-012
1686 0.90000000000272384 -2.9074428050237005E-012
1687 0.90000000000428915 -4.5989601016162662E-012
1688 0.90000000000669345 -7.2100658776340236E-012
1689 0.90000000001035840 -1.1205943580376772E-011
1690 0.90000000001589975 -1.7271462038118485E-011
1691 0.90000000002421321 -2.6405544417171396E-011
1692 0.90000000003659231 -4.0055643985680742E-011
1693 0.90000000005489134 -6.0301671061236352E-011
1694 0.90000000008174896 -9.0114073604521665E-011
1695 0.90000000012089876 -1.3370378876794435E-010
1696 0.90000000017758386 -1.9700301572338525E-010
1697 0.90000000025912352 -2.8831057905211343E-010
1698 0.90000000037567340 -4.1916650692756802E-010
1699 0.90000000054123064 -6.0551559109487259E-010
1700 0.90000000077498477 -8.6925730445386180E-010
1701 0.90000000110308287 -1.2402915719833045E-009
1702 0.90000000156095483 -1.7592059729854137E-009
1703 0.90000000219633614 -2.4807862199027899E-009
1704 0.90000000307320460 -3.4785724671153709E-009
1705 0.90000000427684013 -4.8507492749479883E-009
1706 0.90000000592033291 -6.7277090957554483E-009
1707 0.90000000815288528 -9.2817204184195241E-009
1708 0.90000001117035888 -1.2739220895308797E-008
1709 0.90000001522860551 -1.7396367075273664E-008
1710 0.90000002066023266 -2.3638608784339636E-008
1711 0.90000002789558553 -3.1965203160604379E-008
1712 0.90000003748888147 -4.3019775139345551E-008
1713 0.90000005015061724 -5.7628219873528494E-008
1714 0.90000006678754263 -7.6845509024454970E-008
1715 0.90000008855177760 -1.0201319983732624E-007
1716 0.90000011690085768 -1.3482979937377627E-007
1717 0.90000015367083286 -1.7743643069825037E-007
1718 0.90000020116484836 -2.3252070936619087E-007
1719 0.90000026226003504 -3.0344207991854862E-007
1720 0.90000034053591516 -3.9438246719483565E-007
1721 0.90000044042801086 -5.1052646065123141E-007
1722 0.90000056741080503 -6.5827603517959132E-007
1723 0.90000072821477550 -8.4550515914205703E-007
1724 0.90000093108271917 -1.0818606533220062E-006
1725 0.90000118607131208 -1.3791159213820312E-006
1726 0.90000150540430945 -1.7515854751431249E-006
1727 0.90000190388468737 -2.2166082435882276E-006
1728 0.90000239937342952 -2.7951093191854441E-006
1729 0.90000301334369692 -3.5122495031149984E-006
1730 0.90000377151941113 -4.3981741704477854E-006
1731 0.90000470460846316 -5.4888720599220433E-006
1732 0.90000584914081028 -6.8271574523701143E-006
1733 0.90000724842311186 -8.4637872593123398E-006
1734 0.90000895362115063 -1.0458728444683871E-005
1735 0.90001102498297403 -1.2882587618441496E-005
1736 0.90001353321456423 -1.5818220117428533E-005
1737 0.90001656102194827 -1.9362529795501576E-005
1738 0.90002020483146716 -2.3628478599122866E-005
1739 0.90002457670262659 -2.8747315119549505E-005
1740 0.90002980644419850 -3.4871042825765563E-005
1741 0.90003604394791836 -4.2175133114481577E-005
1742 0.90004346174804273 -5.0861505449037279E-005
1743 0.90005225782028564 -6.1161772829241784E-005
1744 0.90006265862422685 -7.3340776615546041E-005
1745 0.90007492240103004 -8.7700398133257987E-005
1746 0.90008934272403873 -1.0458367351243274E-004
1747 0.90010625231153119 -1.2437918296447499E-004
1748 0.90012602708964962 -1.4752574499075072E-004
1749 0.90014909051143810 -1.7451736305362924E-004
1750 0.90017591810651831 -2.0590846238121961E-004
1751 0.90020704226352699 -2.4231933048776287E-004
1752 0.90024305720124675 -2.8444181189421383E-004
1753 0.90028462412691757 -3.3304512237464072E-004
1754 0.90033247651241444 -3.8898185566086773E-004
1755 0.90038742548444750 -4.5319397960306529E-004
1756 0.90045036522549771 -5.2671893302533269E-004
1757 0.90052227838258758 -6.1069552363046773E-004
1758 0.90060424133502048 -7.0636980198587700E-004
1759 0.90069742932566443 -8.1510047503759642E-004
1760 0.90080312124577100 -9.3836413829103576E-004
1761 0.90092270409707453 -1.0777596955886251E-003
1762 0.90105767683899329 -1.2350124126317169E-003
1763 0.90120965368368355 -1.4119766957780115E-003
1764 0.90138036643580333 -1.6106383063834095E-003
1765 0.90157166601123306 -1.8331147048992037E-003
1766 0.90178552258074995 -2.0816546476898614E-003
1767 0.90202402459608677 -2.3586351589473006E-003
1768 0.90228937593754810 -2.6665576387554049E-003
1769 0.90258389164423636 -3.0080404024970032E-003
1770 0.90290999117940907 -3.3858103898438221E-003
1771 0.90327019001853759 -3.8026901357773699E-003
1772 0.90366708811024343 -4.2615842251065893E-003
1773 0.90410335650862161 -4.7654595654020512E-003
1774 0.90458172015451821 -5.3173259321526089E-003
1775 0.90510493888765942 -5.9202085414185425E-003
1776 0.90567578384073122 -6.5771224365335570E-003
1777 0.90629701247738115 -7.2910366445676725E-003
1778 0.90697133821714238 -8.0648428263466413E-003
1779 0.90770139965941943 -8.9013107677202597E-003
1780 0.90848972356616808 -9.8030526966565636E-003
1781 0.90933868917609872 -1.0772470494143255E-002
1782 0.91025048536193331 -1.1811718388274422E-002
1783 0.91122707190710939 -1.2922642996619728E-002
1784 0.91227013247625643 -1.4106748696909100E-002
1785 0.91338103586192931 -1.5365132275841173E-002
1786 0.91456078724726919 -1.6698457040417402E-002
1787 0.91580999361289162 -1.8106884195341625E-002
1788 0.91712881644472710 -1.9590063524885626E-002
1789 0.91851694654122817 -2.1147063317682346E-002
1790 0.91997356158415866 -2.2776387011485013E-002
1791 0.92149731629110299 -2.4475902159923037E-002
1792 0.92308630786248957 -2.6242893623539543E-002
1793 0.92473808759386611 -2.8073989402278524E-002
1794 0.92644963592894702 -2.9965261737209765E-002
1795 0.92821740118737650 -3.1912143429769377E-002
1796 0.93003728370899719 -3.3909588770069415E-002
1797 0.93190470634088718 -3.5951968258821708E-002
1798 0.93381460405664996 -3.8033302043739135E-002
1799 0.93576152955824177 -4.0147114009537029E-002
1800 0.93773964109410568 -4.2286752053097641E-002
1801 0.93974284541539199 -4.4445174720013171E-002
1802 0.94176477272862813 -4.6615375950758618E-002
1803 0.94379895882450637 -4.8790069229943236E-002
1804 0.94583879262707837 -5.0962240077647492E-002
1805 0.94787774004279679 -5.3124684280741678E-002
1806 0.94990924672685217 -5.5270719826324595E-002
1807 0.95192700834291144 -5.7393527151111359E-002
1808 0.95392480905156485 -5.9487063526428866E-002
1809 0.95589684642867423 -6.1545144026351098E-002
1810 0.95783748463703278 -6.3562615383507826E-002
1811 0.95974164698325815 -6.5534105947704507E-002
1812 0.96160446141971068 -6.7455532370001639E-002
1813 0.96342173923610752 -6.9322434535240424E-002
1814 0.96518948903586443 -7.1131906713910661E-002
1815 0.96690450594063004 -7.2880418716302173E-002
1816 0.96856372811482261 -7.4566283110424930E-002
1817 0.97016496676835262 -7.6186846250807419E-002
1818 0.97170607640836726 -7.7741624712458476E-002
1819 0.97318586165407228 -7.9228729184052063E-002
1820 0.97460302857004466 -8.0648826508179255E-002
1821 0.97595730979837780 -8.2000635654649406E-002
1822 0.97724815960219025 -8.3285896909081156E-002
1823 0.97847614412872574 -8.4503752317958716E-002
1824 0.97964133728396907 -8.5656930913055512E-002
1825 0.98074502818528364 -8.6744796244141040E-002
1826 0.98178776885790708 -8.7770986346636007E-002
1827 0.98277145625510964 -8.8734878339942092E-002
1828 0.98369697617420282 -8.9640954379219803E-002
1829 0.98456672273839174 -9.0488397854957325E-002
1830 0.98538177600846799 -9.1282491994593151E-002
1831 0.98614492762157158 -9.2022023976107481E-002
1832 0.98685732242544877 -9.2713061273283784E-002
1833 0.98752206510348373 -9.3353798994234322E-002
1834 0.98814024884958784 -9.3951100545164229E-002
1835 0.98871522428706038 -9.4502379720291532E-002
1836 0.98924793077809681 -9.5015336786559615E-002
1837 0.98974191574671710 -9.5486420294432162E-002
1838 0.99019787670805925 -9.5924237202127463E-002
1839 0.99061952618986415 -9.6324090087478928E-002
1840 0.99100724499957249 -9.6695590327474046E-002
1841 0.99136489524471405 -9.7032714453823693E-002
1842 0.99169247776053704 -9.7346202524131870E-002
1843 0.99199400318438569 -9.7628522916391250E-002
1844 0.99226903888250273 -9.7891693661040988E-002
1845 0.99252175555447197 -9.8126488212914795E-002
1846 0.99275124147671223 -9.8346375390470309E-002
1847 0.99296184960906642 -9.8540239866370991E-002
1848 0.99315214958032283 -9.8723196151091694E-002
1849 0.99332670764074016 -9.8882037046036195E-002
1850 0.99348353963204883 -9.9033738417164577E-002
1851 0.99362746326997642 -9.9162787072882647E-002
1852 0.99375590846195305 -9.9288255433289896E-002
1853 0.99387398819759654 -9.9392097720872472E-002
1854 0.99397851610891574 -9.9495736504421187E-002
1855 0.99407494857185252 -9.9578353292319774E-002
1856 0.99415945346455237 -9.9663991706095176E-002
1857 0.99423788181020967 -9.9728806188031219E-002
1858 0.99430572640684067 -9.9799748554134080E-002
1859 0.99436928633561150 -9.9849677287696920E-002
1860 0.99442334964590984 -9.9908754681097556E-002
1861 0.99447471817421551 -9.9946259872686974E-002
1862 0.99451744491177763 -9.9995881890225527E-002
1863 0.99455888968403983 -0.10002302305321797
1864 0.99459233934863034 -0.10006522809508966
1865 0.99462576683037229 -0.10008371170900025
1866 0.99465166103889380 -0.10012021461312515
1867 0.99467866239640368 -0.10013144082855086
1868 0.99469842946948273 -0.10016367707742915
1869 0.99472032332644456 -0.10016878285258693
1870 0.99473513948485837 -0.10019794887983847
1871 0.99475301105860847 -0.10019784720801697
1872 0.99476383786242573 -0.10022493657623843
1873 0.99477857423025373 -0.10022035167783049
1874 0.99478619211193653 -0.10024618708893347
1875 0.99479851354952875 -0.10023768560497183
1876 0.99480355145854327 -0.10026294684656822
1877 0.99481403893624809 -0.10025096519041531
1878 0.99481700023489106 -0.10027621322440644
1879 0.99482611926057019 -0.10026108133147783
1880 0.99482740409587378 -0.10028677880044881
1881 0.99483552516265594 -0.10026874056897871
1882 0.99483544959418002 -0.10029526903841186
1883 0.99484286553372459 -0.10027449978313469
1884 0.99484167772758147 -0.10030217405830578
1885 0.99484861829014681 -0.10027879530868264
1886 0.99484651210118535 -0.10030787516922608
1887 0.99485315608777203 -0.10028196713909979
1888 0.99485028234893302 -0.10031266682583730
1889 0.99485676761236452 -0.10028427886604437
1890 0.99485324343683634 -0.10031677463739715
1891 0.99485967505138018 -0.10028593396027000
1892 0.99485559143260283 -0.10032037001237717
1893 0.99486204830871594 -0.10028708894998702
1894 0.99485747627825627 -0.10032358196802450
1895 0.99486401647261580 -0.10028786399666594
1896 0.99485901204855787 -0.10032650657670973
1897 0.99486567699168593 -0.10028835131024902
1898 0.99486028512225677 -0.10032921446283292
1899 0.99486710295818204 -0.10028862178842494
1900 0.99486136063796549 -0.10033175670777926
1901 0.99486834884355690 -0.10028873021004128
1902 0.99486228755385420 -0.10033416946757964
1903 0.99486945498044821 -0.10028871926219324
1904 0.99486310258160415 -0.10033647755959105
1905 0.99487045103873906 -0.10028862263483172
1906 0.99486383322095540 -0.10033869723123075
1907 0.99487135870168208 -0.10028846737627151
1908 0.99486450008206972 -0.10034083828578690
1909 0.99487219371147484 -0.10028827566776041
1910 0.99486511864889970 -0.10034290570749890
1911 0.99487296742207199 -0.10028806614514119
1912 0.99486570060755219 -0.10034490090017144
1913 0.99487368797014242 -0.10028785487020576
1914 0.99486625483901525 -0.10034682263017801
1915 0.99487436115252914 -0.10028765603322101
1916 0.99486678815508656 -0.10034866774532264
1917 0.99487499107991573 -0.10028748245073905
1918 0.99486730583946781 -0.10035043172519513
1919 0.99487558066117876 -0.10028734590873326
1920 0.99486781204227492 -0.10035210910585227
1921 0.99487613196054880 -0.10028725738983058
1922 0.99486831006522025 -0.10035369381143543
1923 0.99487664645992613 -0.10028722721446783
1924 0.99486880256593369 -0.10035517941726015
1925 0.99487712525087935 -0.10028726511879535
1926 0.99486929170306426 -0.10035655936259762
1927 0.99487756917482728 -0.10028738028670792
1928 0.99486977923840891 -0.10035782712647451
1929 0.99487797892518670 -0.10028758134921141
1930 0.99487026660820943 -0.10035897637608743
1931 0.99487835512167788 -0.10028787636114472
1932 0.99487075497260924 -0.10036000109459017
1933 0.99487869836428222 -0.10028827276286706
1934 0.99487124524988246 -0.10036089569288950
1935 0.99487900927226169 -0.10028877733271997
1936 0.99487173814023389 -0.10036165510852300
1937 0.99487928851217189 -0.10028939613472168
1938 0.99487223414267778 -0.10036227489355254
1939 0.99487953681766772 -0.10029013446493840
1940 0.99487273356748374 -0.10036275129258639
1941 0.99487975500309234 -0.10029099679922751
1942 0.99487323654597715 -0.10036308131148536
1943 0.99487994397226354 -0.10029198674447706
1944 0.99487374303893539 -0.10036326277692259
1945 0.99488010472345656 -0.10029310699502983
1946 0.99487425284445996 -0.10036329438672870
1947 0.99488023835129547 -0.10029435929563599
1948 0.99487476560589472 -0.10036317575082503
1949 0.99488034604607112 -0.10029574441200230
1950 0.99487528082019339 -0.10036290742247948
1951 0.99488042909085617 -0.10029726210977631
1952 0.99487579784695523 -0.10036249091963496
1953 0.99488048885672886 -0.10029891114259348
1954 0.99487631591826453 -0.10036192873609158
1955 0.99488052679633043 -0.10030068924964186
1956 0.99487683414938322 -0.10036122434240242
1957 0.99488054443597196 -0.10030259316301868
1958 0.99487735155028245 -0.10036038217644264
1959 0.99488054336647036 -0.10030461862500634
1960 0.99487786703795222 -0.10035940762370531
1961 0.99488052523290693 -0.10030676041522509
1962 0.99487837944941870 -0.10035830698751741
1963 0.99488049172346316 -0.10030901238749504
1964 0.99487888755532494 -0.10035708744946471
1965 0.99488044455753410 -0.10031136751607500
1966 0.99487939007397230 -0.10035575702045954
1967 0.99488038547327529 -0.10031381795083991
1968 0.99487988568565799 -0.10035432448298932
1969 0.99488031621477013 -0.10031635508081285
1970 0.99488037304715937 -0.10035279932520105
1971 0.99488023851899077 -0.10031896960536647
1972 0.99488085080620992 -0.10035119166757794
1973 0.99488015410273567 -0.10032165161230015
1974 0.99488131761579635 -0.10034951218306430
1975 0.99488006464970424 -0.10032439066191157
1976 0.99488177214812779 -0.10034777201156955
1977 0.99487997179787946 -0.10032717587610146
1978 0.99488221310811498 -0.10034598266985567
1979 0.99487987712738579 -0.10032999603148959
1980 0.99488263924621745 -0.10034415595786271
1981 0.99487978214895290 -0.10033283965547495
1982 0.99488304937051664 -0.10034230386256682
1983 0.99487968829314455 -0.10033569512413362
1984 0.99488344235789206 -0.10034043846048751
1985 0.99487959690045957 -0.10033855076084705
1986 0.99488381716419005 -0.10033857181996877
1987 0.99487950921242385 -0.10034139493453838
1988 0.99488417283327502 -0.10033671590434183
1989 0.99487942636376703 -0.10034421615642632
1990 0.99488450850490528 -0.10033488247706800
1991 0.99487934937575684 -0.10034700317422821
1992 0.99488482342134743 -0.10033308300989571
1993 0.99487927915074970 -0.10034974506279594
1994 0.99488511693269144 -0.10033132859503369
1995 0.99487921646800903 -0.10035243131023119
1996 0.99488538850085073 -0.10032962986226553
1997 0.99487916198079596 -0.10035505189859287
1998 0.99488563770221194 -0.10032799690184226
1999 0.99487911621475655 -0.10035759737840454
2000 0.99488586422896719 -0.10032643919391904
2001 0.99487907956757882 -0.10036005893625290
2002 0.99488606788914191 -0.10032496554518612
2003 0.99487905230989215 -0.10036242845488058
2004 0.99488624860536135 -0.10032358403324863
2005 0.99487903458737192 -0.10036469856527357
2006 0.99488640641241755 -0.10032230195919671
2007 0.99487902642397719 -0.10036686269036822
2008 0.99488654145369548 -0.10032112580868699
2009 0.99487902772625403 -0.10036891508010452
2010 0.99488665397655884 -0.10032006122175754
2011 0.99487903828861624 -0.10037085083768198
2012 0.99488674432677604 -0.10031911297146208
2013 0.99487905779951413 -0.10037266593697028
2014 0.99488681294209191 -0.10031828495131419
2015 0.99487908584837537 -0.10037435723115692
2016 0.99488686034505580 -0.10031758017141207
2017 0.99487912193321748 -0.10037592245280974
2018 0.99488688713522699 -0.10031700076301577
2019 0.99487916546881394 -0.10037736020562897
2020 0.99488689398085772 -0.10031654799124931
2021 0.99487921579529415 -0.10037866994827120
2022 0.99488688161019545 -0.10031622227551437
2023 0.99487927218705963 -0.10037985197069753
2024 0.99488685080250772 -0.10031602321711354
2025 0.99487933386190075 -0.10038090736358075
2026 0.99488680237895188 -0.10031594963352577
2027 0.99487939999019692 -0.10038183798137121
2028 0.99488673719340359 -0.10031599959869902
2029 0.99487946970408525 -0.10038264639967275
2030 0.99488665612334781 -0.10031617048869070
2031 0.99487954210650587 -0.10038333586762453
2032 0.99488656006094189 -0.10031645903194476
2033 0.99487961628000177 -0.10038391025601673
2034 0.99488644990433539 -0.10031686136346094
2035 0.99487969129521392 -0.10038437400188567
2036 0.99488632654933484 -0.10031737308211376
2037 0.99487976621895635 -0.10038473205034923
2038 0.99488619088149444 -0.10031798931035432
2039 0.99487984012182484 -0.10038498979443239
2040 0.99488604376869272 -0.10031870475555338
2041 0.99487991208526472 -0.10038515301363250
2042 0.99488588605424910 -0.10031951377224849
2043 0.99487998120804688 -0.10038522781194105
2044 0.99488571855063423 -0.10032041042458896
2045 0.99488004661211349 -0.10038522055602006
2046 0.99488554203380075 -0.10032138854830586
2047 0.99488010744775945 -0.10038513781418246


==> figures/isoshock/dens_400_tau_2.336675134594813.dat <==
0 0.99485231871260993 -0.10031938330630602
1 0.99484450127605606 -0.10039135637383487
2 0.99485212123878730 -0.10031989424867725
3 0.99484448840329964 -0.10039211714533952
4 0.99485190982945393 -0.10032047684577003
5 0.99484446925045877 -0.10039281304118564
6 0.99485168485290321 -0.10032112928448833
7 0.99484444321937737 -0.10039344647825131
8 0.99485144665939174 -0.10032184959399609
9 0.99484440970937982 -0.10039402003514844
10 0.99485119557872292 -0.10032263566184529
11 0.99484436811877486 -0.10039453643713846
12 0.99485093191793184 -0.10032348525032701
13 0.99484431784616267 -0.10039499854094504
14 0.99485065595906985 -0.10032439601294640
15 0.99484425829154322 -0.10039540931956688
16 0.99485036795709070 -0.10032536551092829
17 0.99484418885721271 -0.10039577184719468
18 0.99485006813784171 -0.10032639122966384
19 0.99484410894845132 -0.10039608928431921
20 0.99484975669615150 -0.10032747059501203
21 0.99484401797399080 -0.10039636486312477
22 0.99484943379402135 -0.10032860098937592
23 0.99484391534627203 -0.10039660187325462
24 0.99484909955892320 -0.10032977976747559
25 0.99484380048148724 -0.10039680364801358
26 0.99484875408220330 -0.10033100427174113
27 0.99484367279943930 -0.10039697355108600
28 0.99484839741761821 -0.10033227184724985
29 0.99484353172322049 -0.10039711496380810
30 0.99484802958001051 -0.10033357985613436
31 0.99484337667877676 -0.10039723127303958
32 0.99484765054419344 -0.10033492569137502
33 0.99484320709440954 -0.10039732585964274
34 0.99484726024409120 -0.10033630678987615
35 0.99484302240032441 -0.10039740208755119
36 0.99484685857226973 -0.10033772064471790
37 0.99484282202837859 -0.10039746329337000
38 0.99484644538001610 -0.10033916481641184
39 0.99484260541224989 -0.10039751277639219
40 0.99484602047821913 -0.10034063694297195
41 0.99484237198834058 -0.10039755378883561
42 0.99484558363942366 -0.10034213474850263
43 0.99484212119787152 -0.10039758952601197
44 0.99484513460155788 -0.10034365604992362
45 0.99484185249079116 -0.10039762311598975
46 0.99484467307405988 -0.10034519876129121
47 0.99484156533234702 -0.10039765760813518
48 0.99484419874738017 -0.10034676089497915
49 0.99484125921348943 -0.10039769595967765
50 0.99484371130718807 -0.10034834055871772
51 0.99484093366666404 -0.10039774101911826
52 0.99484321045506585 -0.10034993594714343
53 0.99484058828905009 -0.10039779550490621
54 0.99484269593802466 -0.10035154532605262
55 0.99484022277595319 -0.10039786197727898
56 0.99484216758991917 -0.10035316700698517
57 0.99483983696785550 -0.10039794280050721
58 0.99484162538870524 -0.10035479930903023
59 0.99483943091560978 -0.10039804009196122
60 0.99484106953460305 -0.10035644050384172
61 0.99483900496948752 -0.10039815565340615
62 0.99484050055553608 -0.10035808873872792
63 0.99483855989923886 -0.10039829087868357
64 0.99483991944782679 -0.10035974193133371
65 0.99483809705405468 -0.10039844663044627
66 0.99483932786202212 -0.10036139762778716
67 0.99483761857338715 -0.10039862307682741
68 0.99483872834591192 -0.10036305281425249
69 0.99483712766193666 -0.10039881947682074
70 0.99483812465936183 -0.10036470366957102
71 0.99483662894484870 -0.10039903390070717
72 0.99483752217848964 -0.10036634524404794
73 0.99483612892220752 -0.10039926286907300
74 0.99483692840990590 -0.10036797104647684
75 0.99483563654534846 -0.10039950089080091
76 0.99483635363934875 -0.10036957251816002
77 0.99483516394116123 -0.10039973987692291
78 0.99483581174282998 -0.10037113836902276
79 0.99483472731454825 -0.10039996840340523
80 0.99483532119248308 -0.10037265374697187
81 0.99483434806328863 -0.10040017079186744
82 0.99483490629343263 -0.10037409920746806
83 0.99483405414370696 -0.10040032597299496
84 0.99483459869213409 -0.10037544944602464
85 0.99483388172960363 -0.10040040609312673
86 0.99483443920054693 -0.10037667175205660
87 0.99483387721062411 -0.10040037482031226
88 0.99483447998399277 -0.10037772413849615
89 0.99483409957944857 -0.10040018530228949
90 0.99483478716339546 -0.10037855309795063
91 0.99483462325953509 -0.10039977772553793
92 0.99483544388439671 -0.10037909093328547
93 0.99483554142640229 -0.10039907642211317
94 0.99483655390641879 -0.10037925260862339
95 0.99483696987514780 -0.10039798646973769
96 0.99483824576354896 -0.10037893206622149
97 0.99483905148475660 -0.10039638973091790
98 0.99484067754590499 -0.10037799795593559
99 0.99484196132534519 -0.10039414027913922
100 0.99484404234444113 -0.10037628872738033
101 0.99484591244738707 -0.10039105916483892
102 0.99484857439356977 -0.10037360704088634
103 0.99485116238183013 -0.10038692848131098
104 0.99485455593420979 -0.10036971346236623
105 0.99485802036652882 -0.10038148470134185
106 0.99486232480457415 -0.10036431941956224
107 0.99486685529724272 -0.10037441126957226
108 0.99487228274697581 -0.10035707941324540
109 0.99487810438056035 -0.10036533045362113
110 0.99488490439610910 -0.10034758249694249
111 0.99489228244134431 -0.10035379447903990
112 0.99490074688763896 -0.10033534306283870
113 0.99490999180889006 -0.10033927599924551
114 0.99492045999584044 -0.10031979099955396
115 0.99493193267427449 -0.10032115798157705
116 0.99494479667579394 -0.10030026131931945
117 0.99495891377686596 -0.10029872312415354
118 0.99497462385009472 -0.10027598338717739
119 0.99499186324153766 -0.10027114295472191
120 0.99501093324299061 -0.10024606992254106
121 0.99503183935078432 -0.10023746680133029
122 0.99505485202754262 -0.10020950598271373
123 0.99508004099904690 -0.10019661086427943
124 0.99510765301531612 -0.10016513817761434
125 0.99513781754160335 -0.10014734765805708
126 0.99517076408474914 -0.10011166440336874
127 0.99520667771914806 -0.10008829612914037
128 0.99524577651569601 -0.10004762441790893
129 0.99528829731353574 -0.10001791278881689
130 0.99533445187549197 -9.9971391612237628E-002
131 0.99538452517203768 -9.9934484227449119E-002
132 0.99543872708826087 -9.9881166354535048E-002
133 0.99549738722878600 -9.9836121395810426E-002
134 0.99556071731589191 -9.9774971298605908E-002
135 0.99562908815457873 -9.9720756048085599E-002
136 0.99570271628780971 -9.9650649051289911E-002
137 0.99578201028145419 -9.9586139737918897E-002
138 0.99586719373869015 -9.9505862583485927E-002
139 0.99595870947746790 -9.9429845741801359E-002
140 0.99605678964944855 -9.9338098744886832E-002
141 0.99616190769053781 -9.9249274251819619E-002
142 0.99627430503750503 -9.9144675202368318E-002
143 0.99639448193800539 -9.9041661131638134E-002
144 0.99652268910706887 -9.8922751065800812E-002
145 0.99665944959001063 -9.8804090465492114E-002
146 0.99680502264789417 -9.8669341393242238E-002
147 0.99695994987827752 -9.8533511050734698E-002
148 0.99712449765976374 -9.8381335681187024E-002
149 0.99729922165534302 -9.8226756891648684E-002
150 0.99748439327725102 -9.8055520346819136E-002
151 0.99768057752957284 -9.7880571648358561E-002
152 0.99788804817170940 -9.7688605100988812E-002
153 0.99810737460492405 -9.7491636883005411E-002
154 0.99833882971132215 -9.7277252996551974E-002
155 0.99858298215738706 -9.7056603829943133E-002
156 0.99884010026100634 -9.6818113821112717E-002
157 0.99911074667803779 -9.6572128302122251E-002
158 0.99939518109790193 -9.6307860390860284E-002
159 0.99969395480136924 -9.6034908236950739E-002
160 1.0000073145007911 -9.5743227198022113E-002
161 1.0003357947131370 -9.5441723286681365E-002
162 1.0006796246393150 -9.5121050773323848E-002
163 1.0010393166906455 -9.4789475775461499E-002
164 1.0014150779380964 -9.4438311051186802E-002
165 1.0018073934675815 -9.4075232281709623E-002
166 1.0022164436194874 -9.3692172972950058E-002
167 1.0026426811331810 -9.3296265063773309E-002
168 1.0030862551352262 -9.2880027534958526E-002
169 1.0035475812709531 -9.2450092531049924E-002
170 1.0040267731816270 -9.1999531485554786E-002
171 1.0045242050155667 -9.1534517972988533E-002
172 1.0050399509557406 -9.1048644898174075E-002
173 1.0055743396592971 -9.0547665794256660E-002
174 1.0061274022532554 -9.0025665895931820E-002
175 1.0066994183739324 -8.9488014564284082E-002
176 1.0072903729354008 -8.8929261874039212E-002
177 1.0079004935334701 -8.8354426270556535E-002
178 1.0085297162054501 -8.7758496656808432E-002
179 1.0091782140311680 -8.7146171263614958E-002
180 1.0098458720395687 -8.6512853131604756E-002
181 1.0105328068856492 -8.5862948493155927E-002
182 1.0112388510160233 -8.5192251018104875E-002
183 1.0119640633292595 -8.4504900753865769E-002
184 1.0127082226854842 -8.3797059552415842E-002
185 1.0134713294717816 -8.3072624781506593E-002
186 1.0142531085272326 -8.2328104986911829E-002
187 1.0150535015378332 -8.1567176159269617E-002
188 1.0158721794452794 -8.0786672923189376E-002
189 1.0167090255900715 -7.9990069106948364E-002
190 1.0175636576774072 -7.9174505603098633E-002
191 1.0184359015752167 -7.8343271327151923E-002
192 1.0193253229214414 -7.7493794377819447E-002
193 1.0202316914678486 -7.6629194170506468E-002
194 1.0211545224278200 -7.5747167654846195E-002
195 1.0220935312387758 -7.4850678453424191E-002
196 1.0230481847666206 -7.3937674685817412E-002
197 1.0240181463410296 -7.3010976316346621E-002
198 1.0250028369504145 -7.2068765603665916E-002
199 1.0260018703865330 -7.1113729547172683E-002
200 1.0270146245809502 -7.0144268145727523E-002
201 1.0280406666794539 -6.9162944814330246E-002
202 1.0290793346864850 -6.8168361511167438E-002
203 1.0301301522765081 -6.7162966258036805E-002
204 1.0311924209258809 -6.6145547797938908E-002
205 1.0322656242582846 -6.5118445878445272E-002
206 1.0333490308533464 -6.4080621448534533E-002
207 1.0344420879169083 -6.3034312137902365E-002
208 1.0355440349618856 -6.1978637107426938E-002
209 1.0366542865918602 -6.0915737163921624E-002
210 1.0377720572518148 -5.9844876258855269E-002
211 1.0388967329153718 -5.8768102902293395E-002
212 1.0400275071010263 -5.7684812974140104E-002
213 1.0411637412593393 -5.6596966528579429E-002
214 1.0423046122439654 -5.5504079055464527E-002
215 1.0434494612052325 -5.4408025383549913E-002
216 1.0445974526946451 -5.3308428820464888E-002
217 1.0457479118853013 -5.2207081656124782E-002
218 1.0468999954738356 -5.1103703731089460E-002
219 1.0480530170658233 -5.0000006998076968E-002
220 1.0492061300204485 -4.8895797032880099E-002
221 1.0503586408601420 -4.7792707219830838E-002
222 1.0515097041809216 -4.6690618538622289E-002
223 1.0526586239696571 -4.5591087187492600E-002
224 1.0538045606773274 -4.4494059664399621E-002
225 1.0549468203541568 -4.3401016018852358E-002
226 1.0560845739543616 -4.2311958807372964E-002
227 1.0572171342285157 -4.1228292661199838E-002
228 1.0583436872971479 -4.0150067143633193E-002
229 1.0594635572706717 -3.9078611926817282E-002
230 1.0605759500958802 -3.8014014921535506E-002
231 1.0616802059062058 -3.6957531063096405E-002
232 1.0627755551101761 -3.5909278330950298E-002
233 1.0638613585082581 -3.4870436943122099E-002
234 1.0649368755561865 -3.3841147041556975E-002
235 1.0660014923187486 -3.2822513978898342E-002
236 1.0670545018040789 -3.1814692523046986E-002
237 1.0680953198590648 -3.0818712882309821E-002
238 1.0691232774337056 -2.9834737285993680E-002
239 1.0701378245569835 -2.8863720427488901E-002
240 1.0711383343537175 -2.7905825213036348E-002
241 1.0721242952733785 -2.6961930401109585E-002
242 1.0730951266460071 -2.6032193184465629E-002
243 1.0740503593692368 -2.5117415962723204E-002
244 1.0749894627552692 -2.4217744238600243E-002
245 1.0759120139129885 -2.3333903673762278E-002
246 1.0768175356051579 -2.2466022543520186E-002
247 1.0777056545926680 -2.1614749489177375E-002
248 1.0785759501904713 -2.0780190490678765E-002
249 1.0794281018695000 -1.9962917037608156E-002
250 1.0802617481717545 -1.9163008250225266E-002
251 1.0810766238919904 -1.8380958542109468E-002
252 1.0818724289872472 -1.7616816150182006E-002
253 1.0826489556848573 -1.6870998751301845E-002
254 1.0834059669997991 -1.6143520254399232E-002
255 1.0841433141377703 -1.5434722257973859E-002
256 1.0848608242153404 -1.4744581515171577E-002
257 1.0855584083466314 -1.4073364576356467E-002
258 1.0862359581465151 -1.3421008863348734E-002
259 1.0868934449066936 -1.2787707328576842E-002
260 1.0875308244512845 -1.2173356570007595E-002
261 1.0881481278227194 -1.1578077853666918E-002
262 1.0887453740519670 -1.1001726168037657E-002
263 1.0893226527866124 -1.0444353498081992E-002
264 1.0898800445346755 -9.9057731588364298E-003
265 1.0904176956763769 -9.3859707748672628E-003
266 1.0909357457408988 -8.8847186490394418E-003
267 1.0914343952496470 -8.4019394902128119E-003
268 1.0919138395891765 -7.9373659661276363E-003
269 1.0923743301371538 -7.4908618329491529E-003
270 1.0928161143017538 -7.0621221921762043E-003
271 1.0932394903820126 -6.6509563074073170E-003
272 1.0936447533539362 -6.2570244352925953E-003
273 1.0940322439144754 -5.8800862668451619E-003
274 1.0944022996070142 -5.5197705327527736E-003
275 1.0947552984928088 -5.1757926780582131E-003
276 1.0950916152229866 -4.8477537535810663E-003
277 1.0954116597730241 -4.5353306233035743E-003
278 1.0957158380844649 -4.2381009470728896E-003
279 1.0960045862869141 -3.9557089291228512E-003
280 1.0962783355499386 -3.6877134734183922E-003
281 1.0965375422032679 -3.4337322090122104E-003
282 1.0967826564573193 -3.1933101590653269E-003
283 1.0970141488159995 -2.9660445238139971E-003
284 1.0972324823426354 -2.7514714480805138E-003
285 1.0974381357411667 -2.5491738051312799E-003
286 1.0976315788625974 -2.3586838759785344E-003
287 1.0978132928097775 -2.1795761569019410E-003
288 1.0979837483975394 -2.0113839775513817E-003
289 1.0981434236139906 -1.8536791509414820E-003
290 1.0982927847650585 -1.7060007567562035E-003
291 1.0984323016016251 -1.5679232646635167E-003
292 1.0985624308961428 -1.4389958947373215E-003
293 1.0986836295204525 -1.3188006723651711E-003
294 1.0987963402183301 -1.2069009497404427E-003
295 1.0989010028938948 -1.1028906927788712E-003
296 1.0989980423593841 -1.0063509065701699E-003
297 1.0990878780690896 -9.1689131082477323E-004
298 1.0991709136364070 -8.3411355840078659E-004
299 1.0992475452236155 -7.5764632507382165E-004
300 1.0993181526363132 -6.8711434413578438E-004
301 1.0993831065555781 -6.2216781789266827E-004
302 1.0994427610313549 -5.6245641328860204E-004
303 1.0994974597208358 -5.0765379560674070E-004
304 1.0995475296153587 -4.5743584054432497E-004
305 1.0995932864276006 -4.1150099427307319E-004
306 1.0996350293990487 -3.6955205685661798E-004
307 1.0996730459590147 -3.3131298625758043E-004
308 1.0997076074719374 -2.9651369698083929E-004
309 1.0997389732734146 -2.6490384798154618E-004
310 1.0997673872284510 -2.3624017950416400E-004
311 1.0997930812338321 -2.1029775536504032E-004
312 1.0998162724699809 -1.8685943076466902E-004
313 1.0998371664450433 -1.6572495736138839E-004
314 1.0998559548342577 -1.4670223601530213E-004
315 1.0998728181290576 -1.2961463776146157E-004
316 1.0998879239687622 -1.1429374868979192E-004
317 1.0999014294477418 -1.0058521074090488E-004
318 1.0999134798547618 -8.8342711945698903E-005
319 1.0999242106826324 -7.7432607347430960E-005
320 1.0999337467006436 -6.7728947318327433E-005
321 1.0999422037040203 -5.9117100347006871E-005
322 1.0999496878544397 -5.1489645820277777E-005
323 1.0999562972008468 -4.4749186443587038E-005
324 1.0999621212320558 -3.8804960403027224E-005
325 1.0999672421958155 -3.3575001388392266E-005
326 1.0999717348158595 -2.8983349080200100E-005
327 1.0999756674324237 -2.4961688726157828E-005
328 1.0999791018437894 -2.1447059049543893E-005
329 1.0999820942885015 -1.8383080738044197E-005
330 1.0999846953784225 -1.5718077687996580E-005
331 1.0999869509405655 -1.3405984277983008E-005
332 1.0999889020148774 -1.1404809857981796E-005
333 1.0999905855717425 -9.6772979834942391E-006
334 1.0999920345531904 -8.1896756821246538E-006
335 1.0999932784805735 -6.9121236339819127E-006
336 1.0999943435226198 -5.8177613939006404E-006
337 1.0999952530065242 -4.8829755417420167E-006
338 1.0999960275002831 -4.0866000514568543E-006
339 1.0999966852392824 -3.4101394523328896E-006
340 1.0999972422137505 -2.8371101937442861E-006
341 1.0999977125218738 -2.3531876146155316E-006
342 1.0999981084559580 -1.9456797132753753E-006
343 1.0999984407921528 -1.6036199831384104E-006
344 1.0999987188710847 -1.3173496481185814E-006
345 1.0999989508333690 -1.0785729934461476E-006
346 1.0999991436921892 -8.8002803848702065E-007
347 1.0999993035228555 -7.1551666354713856E-007
348 1.0999994355261169 -5.7964699493292053E-007
349 1.0999995441791450 -4.6784724321047329E-007
350 1.0999996332892932 -3.7616586639326030E-007
351 1.0999997061130515 -3.0127542203276125E-007
352 1.0999997654005964 -2.4031894988890345E-007
353 1.0999998134884501 -1.9090816319418880E-007
354 1.0999998523355830 -1.5100650874764465E-007
355 1.0999998835947240 -1.1892455736014439E-007
356 1.0999999086410108 -9.3231911702525810E-008
357 1.0999999286261886 -7.2751601359116265E-008
358 1.0999999445008737 -5.6494460386927778E-008
359 1.0999999570552152 -4.3653583238151960E-008
360 1.0999999669358480 -3.3556025066100411E-008
361 1.0999999746759819 -2.5657875657837382E-008
362 1.0999999807080536 -1.9509157330045332E-008
363 1.0999999853856695 -1.4749748927547405E-008
364 1.0999999889928531 -1.1084219426033719E-008
365 1.0999999917598107 -8.2786314279433299E-009
366 1.0999999938695497 -6.1427592448593762E-009
367 1.0999999954690216 -4.5276928185795062E-009
368 1.0999999966737566 -3.3134662515800421E-009
369 1.0999999975756107 -2.4073362662403986E-009
370 1.0999999982459348 -1.7353143942985408E-009
371 1.0999999987408646 -1.2409789116203841E-009
372 1.0999999991034368 -8.7978170257555873E-010
373 1.0999999993671321 -6.1826070804698485E-010
374 1.0999999995572529 -4.3028372544489778E-010
375 1.0999999996932461 -2.9654865690345057E-010
376 1.0999999997895782 -2.0215628416486015E-010
377 1.0999999998572247 -1.3630687489081229E-010
378 1.0999999999042056 -9.0766977273228852E-011
379 1.0999999999365206 -5.9695316873899614E-011
380 1.0999999999584680 -3.8696810908149406E-011
381 1.0999999999732142 -2.4729498752204121E-011
382 1.0999999999829762 -1.5536322228887682E-011
383 1.0999999999893615 -9.6000480293120705E-012
384 1.0999999999934651 -5.8112227151787726E-012
385 1.0999999999960661 -3.4490970685668918E-012
386 1.0999999999976797 -1.9954114118638414E-012
387 1.0999999999986654 -1.1272043904344551E-012
388 1.0999999999992507 -6.1606023313059879E-013
389 1.0999999999995924 -3.2693544841070899E-013
390 1.0999999999997849 -1.6577648344972855E-013
391 1.0999999999998908 -8.0844422065890634E-014
392 1.0999999999999468 -3.7167238983474922E-014
393 1.0999999999999743 -1.6161314710736839E-014
394 1.0999999999999885 -6.2828530257196685E-015
395 1.0999999999999948 -2.4601532932034787E-015
396 1.0999999999999970 -8.3266726846886898E-016
397 1.0999999999999979 -3.4063660982817354E-016
398 1.0999999999999983 0.0000000000000000
399 1.0999999999999985 0.0000000000000000
400 1.0999999999999985 0.0000000000000000
401 1.0999999999999985 0.0000000000000000
402 1.0999999999999985 0.0000000000000000
403 1.0999999999999985 0.0000000000000000
404 1.0999999999999985 0.0000000000000000
405 1.0999999999999985 0.0000000000000000
406 1.0999999999999985 0.0000000000000000
407 1.0999999999999985 0.0000000000000000
408 1.0999999999999985 0.0000000000000000
409 1.0999999999999985 0.0000000000000000
410 1.0999999999999985 0.0000000000000000
411 1.0999999999999985 0.0000000000000000
412 1.0999999999999985 0.0000000000000000
413 1.0999999999999985 0.0000000000000000
414 1.0999999999999985 0.0000000000000000
415 1.0999999999999985 0.0000000000000000
416 1.0999999999999985 0.0000000000000000
417 1.0999999999999985 0.0000000000000000
418 1.0999999999999985 0.0000000000000000
419 1.0999999999999985 0.0000000000000000
420 1.0999999999999985 0.0000000000000000
421 1.0999999999999985 0.0000000000000000
422 1.0999999999999985 0.0000000000000000
423 1.0999999999999985 0.0000000000000000
424 1.0999999999999985 0.0000000000000000
425 1.0999999999999985 0.0000000000000000
426 1.0999999999999985 0.0000000000000000
427 1.0999999999999985 0.0000000000000000
428 1.0999999999999985 0.0000000000000000
429 1.0999999999999985 0.0000000000000000
430 1.0999999999999985 0.0000000000000000
431 1.0999999999999985 0.0000000000000000
432 1.0999999999999985 0.0000000000000000
433 1.0999999999999985 0.0000000000000000
434 1.0999999999999985 0.0000000000000000
435 1.0999999999999985 0.0000000000000000
436 1.0999999999999985 0.0000000000000000
437 1.0999999999999985 0.0000000000000000
438 1.0999999999999985 0.0000000000000000
439 1.0999999999999985 0.0000000000000000
440 1.0999999999999985 0.0000000000000000
441 1.0999999999999985 0.0000000000000000
442 1.0999999999999985 0.0000000000000000
443 1.0999999999999985 0.0000000000000000
444 1.0999999999999985 0.0000000000000000
445 1.0999999999999985 0.0000000000000000
446 1.0999999999999985 0.0000000000000000
447 1.0999999999999985 0.0000000000000000
448 1.0999999999999985 0.0000000000000000
449 1.0999999999999985 0.0000000000000000
450 1.0999999999999985 0.0000000000000000
451 1.0999999999999985 0.0000000000000000
452 1.0999999999999985 0.0000000000000000
453 1.0999999999999985 0.0000000000000000
454 1.0999999999999985 0.0000000000000000
455 1.0999999999999985 0.0000000000000000
456 1.0999999999999985 0.0000000000000000
457 1.0999999999999985 0.0000000000000000
458 1.0999999999999985 0.0000000000000000
459 1.0999999999999985 0.0000000000000000
460 1.0999999999999985 0.0000000000000000
461 1.0999999999999985 0.0000000000000000
462 1.0999999999999985 0.0000000000000000
463 1.0999999999999985 0.0000000000000000
464 1.0999999999999985 0.0000000000000000
465 1.0999999999999985 0.0000000000000000
466 1.0999999999999985 0.0000000000000000
467 1.0999999999999985 0.0000000000000000
468 1.0999999999999985 0.0000000000000000
469 1.0999999999999985 0.0000000000000000
470 1.0999999999999985 0.0000000000000000
471 1.0999999999999985 0.0000000000000000
472 1.0999999999999985 0.0000000000000000
473 1.0999999999999985 0.0000000000000000
474 1.0999999999999985 0.0000000000000000
475 1.0999999999999985 0.0000000000000000
476 1.0999999999999985 0.0000000000000000
477 1.0999999999999985 0.0000000000000000
478 1.0999999999999985 0.0000000000000000
479 1.0999999999999985 0.0000000000000000
480 1.0999999999999985 0.0000000000000000
481 1.0999999999999985 0.0000000000000000
482 1.0999999999999985 0.0000000000000000
483 1.0999999999999985 0.0000000000000000
484 1.0999999999999985 0.0000000000000000
485 1.0999999999999985 0.0000000000000000
486 1.0999999999999985 0.0000000000000000
487 1.0999999999999985 0.0000000000000000
488 1.0999999999999985 0.0000000000000000
489 1.0999999999999985 0.0000000000000000
490 1.0999999999999985 0.0000000000000000
491 1.0999999999999985 0.0000000000000000
492 1.0999999999999985 0.0000000000000000
493 1.0999999999999985 0.0000000000000000
494 1.0999999999999985 0.0000000000000000
495 1.0999999999999985 0.0000000000000000
496 1.0999999999999985 0.0000000000000000
497 1.0999999999999985 0.0000000000000000
498 1.0999999999999985 0.0000000000000000
499 1.0999999999999985 0.0000000000000000
500 1.0999999999999985 0.0000000000000000
501 1.0999999999999985 0.0000000000000000
502 1.0999999999999985 0.0000000000000000
503 1.0999999999999985 0.0000000000000000
504 1.0999999999999985 0.0000000000000000
505 1.0999999999999985 0.0000000000000000
506 1.0999999999999985 0.0000000000000000
507 1.0999999999999985 0.0000000000000000
508 1.0999999999999985 0.0000000000000000
509 1.0999999999999985 0.0000000000000000
510 1.0999999999999985 0.0000000000000000
511 1.0999999999999985 0.0000000000000000
512 1.0999999999999985 0.0000000000000000
513 1.0999999999999985 0.0000000000000000
514 1.0999999999999985 0.0000000000000000
515 1.0999999999999985 0.0000000000000000
516 1.0999999999999985 0.0000000000000000
517 1.0999999999999985 0.0000000000000000
518 1.0999999999999985 0.0000000000000000
519 1.0999999999999985 0.0000000000000000
520 1.0999999999999985 0.0000000000000000
521 1.0999999999999985 0.0000000000000000
522 1.0999999999999985 0.0000000000000000
523 1.0999999999999985 0.0000000000000000
524 1.0999999999999985 0.0000000000000000
525 1.0999999999999985 0.0000000000000000
526 1.0999999999999985 0.0000000000000000
527 1.0999999999999985 0.0000000000000000
528 1.0999999999999985 0.0000000000000000
529 1.0999999999999985 0.0000000000000000
530 1.0999999999999985 0.0000000000000000
531 1.0999999999999985 0.0000000000000000
532 1.0999999999999985 0.0000000000000000
533 1.0999999999999985 0.0000000000000000
534 1.0999999999999985 0.0000000000000000
535 1.0999999999999985 0.0000000000000000
536 1.0999999999999985 0.0000000000000000
537 1.0999999999999985 0.0000000000000000
538 1.0999999999999985 0.0000000000000000
539 1.0999999999999985 0.0000000000000000
540 1.0999999999999985 0.0000000000000000
541 1.0999999999999985 0.0000000000000000
542 1.0999999999999985 0.0000000000000000
543 1.0999999999999985 0.0000000000000000
544 1.0999999999999985 0.0000000000000000
545 1.0999999999999985 0.0000000000000000
546 1.0999999999999985 0.0000000000000000
547 1.0999999999999985 0.0000000000000000
548 1.0999999999999985 0.0000000000000000
549 1.0999999999999985 0.0000000000000000
550 1.0999999999999985 0.0000000000000000
551 1.0999999999999985 0.0000000000000000
552 1.0999999999999985 0.0000000000000000
553 1.0999999999999985 0.0000000000000000
554 1.0999999999999985 0.0000000000000000
555 1.0999999999999985 0.0000000000000000
556 1.0999999999999985 0.0000000000000000
557 1.0999999999999985 0.0000000000000000
558 1.0999999999999985 0.0000000000000000
559 1.0999999999999985 0.0000000000000000
560 1.0999999999999985 0.0000000000000000
561 1.0999999999999985 0.0000000000000000
562 1.0999999999999985 0.0000000000000000
563 1.0999999999999985 0.0000000000000000
564 1.0999999999999985 0.0000000000000000
565 1.0999999999999985 0.0000000000000000
566 1.0999999999999985 0.0000000000000000
567 1.0999999999999985 0.0000000000000000
568 1.0999999999999985 0.0000000000000000
569 1.0999999999999985 0.0000000000000000
570 1.0999999999999985 0.0000000000000000
571 1.0999999999999985 0.0000000000000000
572 1.0999999999999985 0.0000000000000000
573 1.0999999999999985 0.0000000000000000
574 1.0999999999999985 0.0000000000000000
575 1.0999999999999985 0.0000000000000000
576 1.0999999999999985 0.0000000000000000
577 1.0999999999999985 0.0000000000000000
578 1.0999999999999985 0.0000000000000000
579 1.0999999999999985 0.0000000000000000
580 1.0999999999999985 0.0000000000000000
581 1.0999999999999985 0.0000000000000000
582 1.0999999999999985 0.0000000000000000
583 1.0999999999999985 0.0000000000000000
584 1.0999999999999985 0.0000000000000000
585 1.0999999999999985 0.0000000000000000
586 1.0999999999999985 0.0000000000000000
587 1.0999999999999985 0.0000000000000000
588 1.0999999999999985 0.0000000000000000
589 1.0999999999999985 0.0000000000000000
590 1.0999999999999985 0.0000000000000000
591 1.0999999999999985 0.0000000000000000
592 1.0999999999999985 0.0000000000000000
593 1.0999999999999985 0.0000000000000000
594 1.0999999999999985 0.0000000000000000
595 1.0999999999999985 0.0000000000000000
596 1.0999999999999985 0.0000000000000000
597 1.0999999999999985 0.0000000000000000
598 1.0999999999999985 0.0000000000000000
599 1.0999999999999985 0.0000000000000000
600 1.0999999999999985 0.0000000000000000
601 1.0999999999999985 0.0000000000000000
602 1.0999999999999985 0.0000000000000000
603 1.0999999999999985 0.0000000000000000
604 1.0999999999999985 0.0000000000000000
605 1.0999999999999985 0.0000000000000000
606 1.0999999999999985 0.0000000000000000
607 1.0999999999999985 0.0000000000000000
608 1.0999999999999985 0.0000000000000000
609 1.0999999999999985 0.0000000000000000
610 1.0999999999999985 0.0000000000000000
611 1.0999999999999985 0.0000000000000000
612 1.0999999999999985 0.0000000000000000
613 1.0999999999999985 0.0000000000000000
614 1.0999999999999985 0.0000000000000000
615 1.0999999999999985 0.0000000000000000
616 1.0999999999999985 0.0000000000000000
617 1.0999999999999985 0.0000000000000000
618 1.0999999999999985 0.0000000000000000
619 1.0999999999999985 0.0000000000000000
620 1.0999999999999985 0.0000000000000000
621 1.0999999999999985 0.0000000000000000
622 1.0999999999999985 0.0000000000000000
623 1.0999999999999985 0.0000000000000000
624 1.0999999999999985 0.0000000000000000
625 1.0999999999999985 0.0000000000000000
626 1.0999999999999985 0.0000000000000000
627 1.0999999999999983 2.6493958542191269E-016
628 1.0999999999999972 7.5697024406260803E-016
629 1.0999999999999945 2.4601532932034787E-015
630 1.0999999999999885 6.4342470745321910E-015
631 1.0999999999999743 1.6161314710736839E-014
632 1.0999999999999468 3.7167238983474922E-014
633 1.0999999999998906 8.0882270578093768E-014
634 1.0999999999997849 1.6577648344972855E-013
635 1.0999999999995924 3.2685975138630264E-013
636 1.0999999999992505 6.1602238461839577E-013
637 1.0999999999986654 1.1271665419222519E-012
638 1.0999999999976802 1.9954114118638410E-012
639 1.0999999999960661 3.4490970685668926E-012
640 1.0999999999934651 5.8111848666665692E-012
641 1.0999999999893617 9.6000480293120656E-012
642 1.0999999999829762 1.5536322228887679E-011
643 1.0999999999732144 2.4729385206667501E-011
644 1.0999999999584680 3.8696773059637193E-011
645 1.0999999999365213 5.9695354722411821E-011
646 1.0999999999042058 9.0766939424716633E-011
647 1.0999999998572250 1.3630691273932449E-010
648 1.0999999997895784 2.0215632201337229E-010
649 1.0999999996932461 2.9654880829749939E-010
650 1.0999999995572529 4.3028383899043431E-010
651 1.0999999993671326 6.1826078374400914E-010
652 1.0999999991034368 8.7978170257555883E-010
653 1.0999999987408646 1.2409790251659207E-009
654 1.0999999982459348 1.7353145078440771E-009
655 1.0999999975756107 2.4073364176344478E-009
656 1.0999999966737566 3.3134663272770667E-009
657 1.0999999954690214 4.5276928942765320E-009
658 1.0999999938695497 6.1427593205564029E-009
659 1.0999999917598107 8.2786315793373799E-009
660 1.0999999889928529 1.1084219463882231E-008
661 1.0999999853856692 1.4749748927547415E-008
662 1.0999999807080540 1.9509157330045332E-008
663 1.0999999746759819 2.5657875619988870E-008
664 1.0999999669358480 3.3556025103948913E-008
665 1.0999999570552152 4.3653583351697501E-008
666 1.0999999445008737 5.6494460311230753E-008
667 1.0999999286261890 7.2751601434813296E-008
668 1.0999999086410110 9.3231911702525783E-008
669 1.0999998835947240 1.1892455728444726E-007
670 1.0999998523355830 1.5100650878549318E-007
671 1.0999998134884503 1.9090816323203728E-007
672 1.0999997654005966 2.4031894988890345E-007
673 1.0999997061130513 3.0127542199491274E-007
674 1.0999996332892934 3.7616586639326019E-007
675 1.0999995441791457 4.6784724328617035E-007
676 1.0999994355261171 5.7964699504646604E-007
677 1.0999993035228561 7.1551666347144134E-007
678 1.0999991436921894 8.8002803856271745E-007
679 1.0999989508333690 1.0785729935218444E-006
680 1.0999987188710849 1.3173496482699754E-006
681 1.0999984407921524 1.6036199831384106E-006
682 1.0999981084559580 1.9456797133510726E-006
683 1.0999977125218743 2.3531876147669252E-006
684 1.0999972422137505 2.8371101938199837E-006
685 1.0999966852392824 3.4101394525221324E-006
686 1.0999960275002834 4.0866000516839446E-006
687 1.0999952530065240 4.8829755419312600E-006
688 1.0999943435226198 5.8177613941277325E-006
689 1.0999932784805735 6.9121236340576120E-006
690 1.0999920345531904 8.1896756823138996E-006
691 1.0999905855717425 9.6772979836077839E-006
692 1.0999889020148772 1.1404809858246741E-005
693 1.0999869509405653 1.3405984278058710E-005
694 1.0999846953784227 1.5718077688072281E-005
695 1.0999820942885015 1.8383080738119895E-005
696 1.0999791018437897 2.1447059049695289E-005
697 1.0999756674324237 2.4961688726309223E-005
698 1.0999717348158595 2.8983349080313639E-005
699 1.0999672421958155 3.3575001388543675E-005
700 1.0999621212320558 3.8804960403178619E-005
701 1.0999562972008470 4.4749186443700588E-005
702 1.0999496878544390 5.1489645820315623E-005
703 1.0999422037040203 5.9117100347233971E-005
704 1.0999337467006443 6.7728947318440989E-005
705 1.0999242106826321 7.7432607347582383E-005
706 1.0999134798547618 8.8342711945736782E-005
707 1.0999014294477416 1.0058521074094279E-004
708 1.0998879239687622 1.1429374868994336E-004
709 1.0998728181290576 1.2961463776157514E-004
710 1.0998559548342575 1.4670223601534000E-004
711 1.0998371664450433 1.6572495736153980E-004
712 1.0998162724699807 1.8685943076474478E-004
713 1.0997930812338321 2.1029775536519167E-004
714 1.0997673872284508 2.3624017950431544E-004
715 1.0997389732734146 2.6490384798173554E-004
716 1.0997076074719372 2.9651369698087724E-004
717 1.0996730459590145 3.3131298625769400E-004
718 1.0996350293990487 3.6955205685665587E-004
719 1.0995932864276010 4.1150099427326260E-004
720 1.0995475296153585 4.5743584054447643E-004
721 1.0994974597208358 5.0765379560681648E-004
722 1.0994427610313549 5.6245641328860204E-004
723 1.0993831065555784 6.2216781789285714E-004
724 1.0993181526363134 6.8711434413582222E-004
725 1.0992475452236152 7.5764632507382208E-004
726 1.0991709136364072 8.3411355840078659E-004
727 1.0990878780690896 9.1689131082481118E-004
728 1.0989980423593841 1.0063509065701317E-003
729 1.0989010028938946 1.1028906927788330E-003
730 1.0987963402183301 1.2069009497404047E-003
731 1.0986836295204525 1.3188006723652088E-003
732 1.0985624308961426 1.4389958947372457E-003
733 1.0984323016016251 1.5679232646635167E-003
734 1.0982927847650585 1.7060007567562035E-003
735 1.0981434236139904 1.8536791509414820E-003
736 1.0979837483975394 2.0113839775515330E-003
737 1.0978132928097772 2.1795761569020551E-003
738 1.0976315788625974 2.3586838759786484E-003
739 1.0974381357411667 2.5491738051312426E-003
740 1.0972324823426352 2.7514714480805515E-003
741 1.0970141488159992 2.9660445238140353E-003
742 1.0967826564573193 3.1933101590654028E-003
743 1.0965375422032679 3.4337322090123262E-003
744 1.0962783355499384 3.6877134734183566E-003
745 1.0960045862869143 3.9557089291228512E-003
746 1.0957158380844647 4.2381009470728896E-003
747 1.0954116597730239 4.5353306233036524E-003
748 1.0950916152229868 4.8477537535810689E-003
749 1.0947552984928088 5.1757926780580579E-003
750 1.0944022996070135 5.5197705327526669E-003
751 1.0940322439144754 5.8800862668450110E-003
752 1.0936447533539362 6.2570244352926300E-003
753 1.0932394903820126 6.6509563074072277E-003
754 1.0928161143017538 7.0621221921762043E-003
755 1.0923743301371540 7.4908618329491876E-003
756 1.0919138395891765 7.9373659661276345E-003
757 1.0914343952496468 8.4019394902128397E-003
758 1.0909357457408988 8.8847186490395146E-003
759 1.0904176956763769 9.3859707748674033E-003
760 1.0898800445346755 9.9057731588366206E-003
761 1.0893226527866124 1.0444353498082147E-002
762 1.0887453740519668 1.1001726168037775E-002
763 1.0881481278227194 1.1578077853666921E-002
764 1.0875308244512842 1.2173356570007675E-002
765 1.0868934449066934 1.2787707328576890E-002
766 1.0862359581465151 1.3421008863348693E-002
767 1.0855584083466310 1.4073364576356509E-002
768 1.0848608242153404 1.4744581515171615E-002
769 1.0841433141377701 1.5434722257973911E-002
770 1.0834059669997989 1.6143520254399357E-002
771 1.0826489556848573 1.6870998751301828E-002
772 1.0818724289872472 1.7616816150182249E-002
773 1.0810766238919904 1.8380958542109575E-002
774 1.0802617481717545 1.9163008250225419E-002
775 1.0794281018695000 1.9962917037608257E-002
776 1.0785759501904713 2.0780190490678724E-002
777 1.0777056545926678 2.1614749489177409E-002
778 1.0768175356051579 2.2466022543520304E-002
779 1.0759120139129887 2.3333903673762316E-002
780 1.0749894627552692 2.4217744238600247E-002
781 1.0740503593692368 2.5117415962723242E-002
782 1.0730951266460071 2.6032193184465695E-002
783 1.0721242952733780 2.6961930401109679E-002
784 1.0711383343537175 2.7905825213036459E-002
785 1.0701378245569835 2.8863720427488946E-002
786 1.0691232774337056 2.9834737285993753E-002
787 1.0680953198590646 3.0818712882309821E-002
788 1.0670545018040785 3.1814692523047153E-002
789 1.0660014923187486 3.2822513978898384E-002
790 1.0649368755561859 3.3841147041556878E-002
791 1.0638613585082579 3.4870436943122161E-002
792 1.0627755551101754 3.5909278330950305E-002
793 1.0616802059062056 3.6957531063096322E-002
794 1.0605759500958802 3.8014014921535451E-002
795 1.0594635572706717 3.9078611926817282E-002
796 1.0583436872971481 4.0150067143633165E-002
797 1.0572171342285155 4.1228292661199858E-002
798 1.0560845739543616 4.2311958807372894E-002
799 1.0549468203541565 4.3401016018852330E-002
800 1.0538045606773276 4.4494059664399899E-002
801 1.0526586239696571 4.5591087187492337E-002
802 1.0515097041809214 4.6690618538622247E-002
803 1.0503586408601424 4.7792707219830866E-002
804 1.0492061300204485 4.8895797032880127E-002
805 1.0480530170658233 5.0000006998076781E-002
806 1.0468999954738358 5.1103703731089307E-002
807 1.0457479118853006 5.2207081656124629E-002
808 1.0445974526946451 5.3308428820464902E-002
809 1.0434494612052325 5.4408025383549725E-002
810 1.0423046122439654 5.5504079055464589E-002
811 1.0411637412593393 5.6596966528579366E-002
812 1.0400275071010261 5.7684812974140270E-002
813 1.0388967329153720 5.8768102902293437E-002
814 1.0377720572518145 5.9844876258855241E-002
815 1.0366542865918600 6.0915737163921665E-002
816 1.0355440349618856 6.1978637107427077E-002
817 1.0344420879169087 6.3034312137902337E-002
818 1.0333490308533464 6.4080621448534672E-002
819 1.0322656242582846 6.5118445878445175E-002
820 1.0311924209258809 6.6145547797938908E-002
821 1.0301301522765081 6.7162966258036666E-002
822 1.0290793346864848 6.8168361511167480E-002
823 1.0280406666794539 6.9162944814330107E-002
824 1.0270146245809502 7.0144268145727551E-002
825 1.0260018703865328 7.1113729547172627E-002
826 1.0250028369504149 7.2068765603666166E-002
827 1.0240181463410298 7.3010976316346579E-002
828 1.0230481847666206 7.3937674685817661E-002
829 1.0220935312387758 7.4850678453424094E-002
830 1.0211545224278198 7.5747167654846223E-002
831 1.0202316914678484 7.6629194170506551E-002
832 1.0193253229214414 7.7493794377819489E-002
833 1.0184359015752167 7.8343271327151978E-002
834 1.0175636576774072 7.9174505603098702E-002
835 1.0167090255900710 7.9990069106948461E-002
836 1.0158721794452792 8.0786672923189431E-002
837 1.0150535015378332 8.1567176159269672E-002
838 1.0142531085272328 8.2328104986912093E-002
839 1.0134713294717810 8.3072624781506621E-002
840 1.0127082226854840 8.3797059552416203E-002
841 1.0119640633292595 8.4504900753865617E-002
842 1.0112388510160231 8.5192251018104986E-002
843 1.0105328068856489 8.5862948493155913E-002
844 1.0098458720395678 8.6512853131605075E-002
845 1.0091782140311678 8.7146171263615124E-002
846 1.0085297162054501 8.7758496656808682E-002
847 1.0079004935334701 8.8354426270556452E-002
848 1.0072903729354008 8.8929261874039267E-002
849 1.0066994183739317 8.9488014564284152E-002
850 1.0061274022532551 9.0025665895931944E-002
851 1.0055743396592971 9.0547665794256452E-002
852 1.0050399509557406 9.1048644898174158E-002
853 1.0045242050155667 9.1534517972988505E-002
854 1.0040267731816270 9.1999531485554856E-002
855 1.0035475812709531 9.2450092531049660E-002
856 1.0030862551352262 9.2880027534958512E-002
857 1.0026426811331810 9.3296265063773157E-002
858 1.0022164436194869 9.3692172972950155E-002
859 1.0018073934675815 9.4075232281709692E-002
860 1.0014150779380964 9.4438311051186857E-002
861 1.0010393166906455 9.4789475775461360E-002
862 1.0006796246393150 9.5121050773323834E-002
863 1.0003357947131370 9.5441723286681421E-002
864 1.0000073145007911 9.5743227198022113E-002
865 0.99969395480136924 9.6034908236950767E-002
866 0.99939518109790204 9.6307860390860228E-002
867 0.99911074667803768 9.6572128302122237E-002
868 0.99884010026100634 9.6818113821112675E-002
869 0.99858298215738750 9.7056603829942995E-002
870 0.99833882971132215 9.7277252996551947E-002
871 0.99810737460492405 9.7491636883005592E-002
872 0.99788804817170940 9.7688605100988923E-002
873 0.99768057752957329 9.7880571648358450E-002
874 0.99748439327725091 9.8055520346819025E-002
875 0.99729922165534290 9.8226756891648656E-002
876 0.99712449765976374 9.8381335681187163E-002
877 0.99695994987827741 9.8533511050734698E-002
878 0.99680502264789372 9.8669341393242238E-002
879 0.99665944959001063 9.8804090465492170E-002
880 0.99652268910706887 9.8922751065800785E-002
881 0.99639448193800528 9.9041661131638106E-002
882 0.99627430503750458 9.9144675202368360E-002
883 0.99616190769053781 9.9249274251819813E-002
884 0.99605678964944877 9.9338098744886749E-002
885 0.99595870947746790 9.9429845741801109E-002
886 0.99586719373869015 9.9505862583485954E-002
887 0.99578201028145419 9.9586139737918952E-002
888 0.99570271628780982 9.9650649051289883E-002
889 0.99562908815457873 9.9720756048085460E-002
890 0.99556071731589180 9.9774971298605963E-002
891 0.99549738722878600 9.9836121395810357E-002
892 0.99543872708826087 9.9881166354535048E-002
893 0.99538452517203768 9.9934484227449036E-002
894 0.99533445187549197 9.9971391612237628E-002
895 0.99528829731353574 0.10001791278881671
896 0.99524577651569601 0.10004762441790888
897 0.99520667771914861 0.10008829612914033
898 0.99517076408474925 0.10011166440336876
899 0.99513781754160335 0.10014734765805684
900 0.99510765301531556 0.10016513817761447
901 0.99508004099904690 0.10019661086427915
902 0.99505485202754251 0.10020950598271390
903 0.99503183935078421 0.10023746680133037
904 0.99501093324299061 0.10024606992254112
905 0.99499186324153766 0.10027114295472191
906 0.99497462385009472 0.10027598338717744
907 0.99495891377686585 0.10029872312415360
908 0.99494479667579372 0.10030026131931945
909 0.99493193267427427 0.10032115798157712
910 0.99492045999584044 0.10031979099955401
911 0.99490999180888995 0.10033927599924551
912 0.99490074688763863 0.10033534306283878
913 0.99489228244134420 0.10035379447903992
914 0.99488490439610910 0.10034758249694256
915 0.99487810438056024 0.10036533045362112
916 0.99487228274697581 0.10035707941324548
917 0.99486685529724261 0.10037441126957217
918 0.99486232480457371 0.10036431941956238
919 0.99485802036652882 0.10038148470134185
920 0.99485455593420968 0.10036971346236617
921 0.99485116238183025 0.10038692848131098
922 0.99484857439356988 0.10037360704088640
923 0.99484591244738707 0.10039105916483890
924 0.99484404234444146 0.10037628872738033
925 0.99484196132534519 0.10039414027913919
926 0.99484067754590499 0.10037799795593565
927 0.99483905148475626 0.10039638973091779
928 0.99483824576354896 0.10037893206622135
929 0.99483696987514780 0.10039798646973767
930 0.99483655390641879 0.10037925260862329
931 0.99483554142640274 0.10039907642211304
932 0.99483544388439671 0.10037909093328536
933 0.99483462325953509 0.10039977772553797
934 0.99483478716339546 0.10037855309795074
935 0.99483409957944868 0.10040018530228950
936 0.99483447998399277 0.10037772413849609
937 0.99483387721062411 0.10040037482031226
938 0.99483443920054693 0.10037667175205653
939 0.99483388172960363 0.10040040609312668
940 0.99483459869213398 0.10037544944602436
941 0.99483405414370696 0.10040032597299491
942 0.99483490629343263 0.10037409920746798
943 0.99483434806328908 0.10040017079186739
944 0.99483532119248297 0.10037265374697164
945 0.99483472731454825 0.10039996840340537
946 0.99483581174282998 0.10037113836902295
947 0.99483516394116123 0.10039973987692301
948 0.99483635363934897 0.10036957251816002
949 0.99483563654534846 0.10039950089080091
950 0.99483692840990623 0.10036797104647691
951 0.99483612892220752 0.10039926286907311
952 0.99483752217848975 0.10036634524404787
953 0.99483662894484870 0.10039903390070701
954 0.99483812465936228 0.10036470366957097
955 0.99483712766193710 0.10039881947682076
956 0.99483872834591203 0.10036305281425247
957 0.99483761857338726 0.10039862307682752
958 0.99483932786202312 0.10036139762778706
959 0.99483809705405468 0.10039844663044621
960 0.99483991944782713 0.10035974193133362
961 0.99483855989923886 0.10039829087868360
962 0.99484050055553608 0.10035808873872780
963 0.99483900496948796 0.10039815565340615
964 0.99484106953460305 0.10035644050384138
965 0.99483943091561011 0.10039804009196129
966 0.99484162538870524 0.10035479930903034
967 0.99483983696785550 0.10039794280050732
968 0.99484216758991928 0.10035316700698516
969 0.99484022277595330 0.10039786197727910
970 0.99484269593802477 0.10035154532605262
971 0.99484058828905020 0.10039779550490618
972 0.99484321045506596 0.10034993594714342
973 0.99484093366666404 0.10039774101911854
974 0.99484371130718807 0.10034834055871783
975 0.99484125921348954 0.10039769595967801
976 0.99484419874738017 0.10034676089497914
977 0.99484156533234713 0.10039765760813538
978 0.99484467307405988 0.10034519876129160
979 0.99484185249079116 0.10039762311598986
980 0.99484513460155788 0.10034365604992372
981 0.99484212119787174 0.10039758952601230
982 0.99484558363942388 0.10034213474850250
983 0.99484237198834069 0.10039755378883580
984 0.99484602047821924 0.10034063694297188
985 0.99484260541225034 0.10039751277639243
986 0.99484644538001610 0.10033916481641182
987 0.99484282202837859 0.10039746329337046
988 0.99484685857226995 0.10033772064471813
989 0.99484302240032452 0.10039740208755123
990 0.99484726024409165 0.10033630678987641
991 0.99484320709440965 0.10039732585964281
992 0.99484765054419355 0.10033492569137516
993 0.99484337667877687 0.10039723127303966
994 0.99484802958001062 0.10033357985613456
995 0.99484353172322060 0.10039711496380820
996 0.99484839741761832 0.10033227184724999
997 0.99484367279943930 0.10039697355108618
998 0.99484875408220430 0.10033100427174124
999 0.99484380048148746 0.10039680364801357
1000 0.99484909955892364 0.10032977976747574
1001 0.99484391534627203 0.10039660187325471
1002 0.99484943379402191 0.10032860098937593
1003 0.99484401797399080 0.10039636486312498
1004 0.99484975669615150 0.10032747059501206
1005 0.99484410894845088 0.10039608928431935
1006 0.99485006813784205 0.10032639122966396
1007 0.99484418885721282 0.10039577184719478
1008 0.99485036795709103 0.10032536551092842
1009 0.99484425829154333 0.10039540931956707
1010 0.99485065595906996 0.10032439601294646
1011 0.99484431784616278 0.10039499854094507
1012 0.99485093191793184 0.10032348525032701
1013 0.99484436811877486 0.10039453643713868
1014 0.99485119557872292 0.10032263566184529
1015 0.99484440970937993 0.10039402003514854
1016 0.99485144665939174 0.10032184959399623
1017 0.99484444321937748 0.10039344647825146
1018 0.99485168485290310 0.10032112928448833
1019 0.99484446925045877 0.10039281304118562
1020 0.99485190982945393 0.10032047684576986
1021 0.99484448840329964 0.10039211714533955
1022 0.99485212123878730 0.10031989424867722
1023 0.99484450127605561 0.10039135637383491
1024 0.99485231871260993 0.10031938330630605
1025 0.99484450846268557 0.10039052848640327
1026 0.99485250186709451 0.10031894565820179
1027 0.99484451055108802 0.10038963143394750
1028 0.99485267030548141 0.10031858275497538
1029 0.99484450812108971 0.10038866337267685
1030 0.99485282362075689 0.10031829584344390
1031 0.99484450174228412 0.10038762267770773
1032 0.99485296139840351 0.10031808595240146
1033 0.99484449197173319 0.10038650795601910
1034 0.99485308321921373 0.10031795387912872
1035 0.99484447935155895 0.10038531805865325
1036 0.99485318866215877 0.10031790017673849
1037 0.99484446440642327 0.10038405209205860
1038 0.99485327730728468 0.10031792514246203
1039 0.99484444764093727 0.10038270942846539
1040 0.99485334873863962 0.10031802880697341
1041 0.99484442953698771 0.10038128971519539
1042 0.99485340254720556 0.10031821092484923
1043 0.99484441055103068 0.10037979288281165
1044 0.99485343833381579 0.10031847096624989
1045 0.99484439111134138 0.10037821915200956
1046 0.99485345571204664 0.10031880810991221
1047 0.99484437161526740 0.10037656903917640
1048 0.99485345431106165 0.10031922123752686
1049 0.99484435242648095 0.10037484336052628
1050 0.99485343377838642 0.10031970892957659
1051 0.99484433387227467 0.10037304323475109
1052 0.99485339378259385 0.10032026946269361
1053 0.99484431624089442 0.10037117008412136
1054 0.99485333401588860 0.10032090080859661
1055 0.99484429977895472 0.10036922563397936
1056 0.99485325419655068 0.10032160063464524
1057 0.99484428468894093 0.10036721191059168
1058 0.99485315407123542 0.10032236630605421
1059 0.99484427112682283 0.10036513123731400
1060 0.99485303341709985 0.10032319488978259
1061 0.99484425919979891 0.10036298622906030
1062 0.99485289204373317 0.10032408316011922
1063 0.99484424896418844 0.10036077978505224
1064 0.99485272979487716 0.10032502760595947
1065 0.99484424042348507 0.10035851507985899
1066 0.99485254654990385 0.10032602443976196
1067 0.99484423352659246 0.10035619555273152
1068 0.99485234222504704 0.10032706960816407
1069 0.99484422816625351 0.10035382489526190
1070 0.99485211677434837 0.10032815880421628
1071 0.99484422417767360 0.10035140703739673
1072 0.99485187019031185 0.10032928748118418
1073 0.99484422133736461 0.10034894613185402
1074 0.99485160250424176 0.10033045086785961
1075 0.99484421936219314 0.10034644653699890
1076 0.99485131378623792 0.10033164398529434
1077 0.99484421790864663 0.10034391279824798
1078 0.99485100414482930 0.10033286166487446
1079 0.99484421657230049 0.10034134962807166
1080 0.99485067372622349 0.10033409856761975
1081 0.99484421488748254 0.10033876188468642
1082 0.99485032271313756 0.10033534920459557
1083 0.99484421232710352 0.10033615454951786
1084 0.99484995132317555 0.10033660795829395
1085 0.99484420830262099 0.10033353270353186
1086 0.99484955980671375 0.10033786910482992
1087 0.99484420216409331 0.10033090150252401
1088 0.99484914844423256 0.10033912683678685
1089 0.99484419320025452 0.10032826615145818
1090 0.99484871754303350 0.10034037528650636
1091 0.99484418063851376 0.10032563187793585
1092 0.99484826743323884 0.10034160854961226
1093 0.99484416364477501 0.10032300390486142
1094 0.99484779846295801 0.10034282070851966
1095 0.99484414132290833 0.10032038742235473
1096 0.99484731099247470 0.10034400585564168
1097 0.99484411271366968 0.10031778755892146
1098 0.99484680538721815 0.10034515811597798
1099 0.99484407679280962 0.10031520935186107
1100 0.99484628200927927 0.10034627166869751
1101 0.99484403246802700 0.10031265771682912
1102 0.99484574120710101 0.10034734076727952
1103 0.99484397857432405 0.10031013741639692
1104 0.99484518330288518 0.10034835975768405
1105 0.99484391386721183 0.10030765302736769
1106 0.99484460857713586 0.10034932309391748
1107 0.99484383701304202 0.10030520890647034
1108 0.99484401724957339 0.10035022535023908
1109 0.99484374657558050 0.10030280915391593
1110 0.99484340945545735 0.10035106122908191
1111 0.99484364099766243 0.10030045757409753
1112 0.99484278521610314 0.10035182556355862
1113 0.99484351857652709 0.10029815763248633
1114 0.99484214440204566 0.10035251331317876
1115 0.99484337743104279 0.10029591240746656
1116 0.99484148668692685 0.10035311955108044
1117 0.99484321545860532 0.10029372453551079
1118 0.99484081148969994 0.10035363944070647
1119 0.99484303027899590 0.10029159614762988
1120 0.99484011790219107 0.10035406819938217
1121 0.99484281916182193 0.10028952879451672
1122 0.99483940459834075 0.10035440104568573
1123 0.99484257893343309 0.10028752335714432
1124 0.99483866972065593 0.10035463312681971
1125 0.99484230585831934 0.10028557993880492
1126 0.99483791073842298 0.10035475942136771
1127 0.99484199548890617 0.10028369773366377
1128 0.99483712427106652 0.10035477461185115
1129 0.99484164247647089 0.10028187486580414
1130 0.99483630586874694 0.10035467292034472
1131 0.99484124033443422 0.10028010819146421
1132 0.99483544974067284 0.10035444789905615
1133 0.99484078114360730 0.10027839305568059
1134 0.99483454841987906 0.10035409216619873
1135 0.99484025518708341 0.10027672299282034
1136 0.99483359235111779 0.10035359707567147
1137 0.99483965050027379 0.10027508935850907
1138 0.99483256938623121 0.10035295230696119
1139 0.99483895231911768 0.10027348087819046
1140 0.99483146416872603 0.10035214535931206
1141 0.99483814240674340 0.10027188309501413
1142 0.99483025738639475 0.10035116093152548
1143 0.99483719823582251 0.10027027769686325
1144 0.99482892486759622 0.10034998016575773
1145 0.99483609200046741 0.10026864169916305
1146 0.99482743649330474 0.10034857973036834
1147 0.99483478942791692 0.10026694645661439
1148 0.99482575489327352 0.10034693071324745
1149 0.99483324835633347 0.10026515647317934
1150 0.99482383389061046 0.10034499729312472
1151 0.99483141704090727 0.10026322797556554
1152 0.99482161665485458 0.10034273515216004
1153 0.99482923214617902 0.10026110721112920
1154 0.99481903351927237 0.10034008958872441
1155 0.99482661637809655 0.10025872842657992
1156 0.99481599941371857 0.10033699328468609
1157 0.99482347570495788 0.10025601147925407
1158 0.99481241086003747 0.10033336367690633
1159 0.99481969611214160 0.10025285902807410
1160 0.99480814247290239 0.10032909987805337
1161 0.99481513983158909 0.10024915324679719
1162 0.99480304290521249 0.10032407908746074
1163 0.99480964098352631 0.10024475199790323
1164 0.99479693017404691 0.10031815242872093
1165 0.99480300056513449 0.10023948440169818
1166 0.99478958630078307 0.10031114014725062
1167 0.99479498071905370 0.10023314573211242
1168 0.99478075119779197 0.10030282609841772
1169 0.99478529821400752 0.10022549156852241
1170 0.99477011573418939 0.10029295145524186
1171 0.99477361707078804 0.10021623113199982
1172 0.99475731391505007 0.10028120756449603
1173 0.99475954026971958 0.10020501973503496
1174 0.99474191411239543 0.10026722788159287
1175 0.99474260048087626 0.10019145027632230
1176 0.99472340929278125 0.10025057891826694
1177 0.99472224976622259 0.10017504371704407
1178 0.99470120619566382 0.10023075014321643
1179 0.99469784821385088 0.10015523848264014
1180 0.99467461342952257 0.10020714278491560
1181 0.99466865147914063 0.10013137874474937
1182 0.99464282846931296 0.10017905749825270
1183 0.99463379722640044 0.10010270155229621
1184 0.99460492355978269 0.10014568087286835
1185 0.99459229048778908 0.10006832279902764
1186 0.99455983055488928 0.10010607078160021
1187 0.99454298798466478 0.10002722203765935
1188 0.99450632475457312 0.10005914059269247
1189 0.99448458149025210 9.9978226178591242E-002
1190 0.99444300783680051 0.10000364229985916
1191 0.99441558035225797 9.9919992144375497E-002
1192 0.99436829002563343 9.9938148660349418E-002
1193 0.99433429334003443 9.9850988590142783E-002
1194 0.99428037168531447 9.9861034473223323E-002
1195 0.99423881003349013 9.9769476845437244E-002
1196 0.99417722458638469 9.9770457178481389E-002
1197 0.99412698203041949 9.9673491284673454E-002
1198 0.99405657315274354 9.9664337012812881E-002
1199 0.99399640431529290 9.9560819392007241E-002
1200 0.99391587606847565 9.9540337019744490E-002
1201 0.99384439720584350 9.9428981851981860E-002
1202 0.99375230869988063 9.9395843281058799E-002
1203 0.99366798937374889 9.9275213069967658E-002
1204 0.99356274687126445 9.9227945812487783E-002
1205 0.99346390252170014 9.9096442606070728E-002
1206 0.99334375262182506 9.9033420649751305E-002
1207 0.99322853839044900 9.8889278092621435E-002
1208 0.99309156266435661 9.8808713740615409E-002
1209 0.99295796886450560 9.8649990298034951E-002
1210 0.99280208036290429 9.8549927354121672E-002
1211 0.99264793004225915 9.8374501097913514E-002
1212 0.99247087214358820 9.8252809818446113E-002
1213 0.99229382123265852 9.8058375216448931E-002
1214 0.99209316934762015 9.7912749502349516E-002
1215 0.99189070993274076 9.7696816705537565E-002
1216 0.99166387662392930 9.7524774059687111E-002
1217 0.99143334392363391 9.7284671232899730E-002
1218 0.99117758803561784 9.7083556058700740E-002
1219 0.99091617169129365 9.6816435350161767E-002
1220 0.99062861211314801 9.6583426213646059E-002
1221 0.99033337242488362 9.6286274002446215E-002
1222 0.99001100711954459 9.6018395519954822E-002
1223 0.98967889686138033 9.5688047615969579E-002
1224 0.98931862778923962 9.5382187658333770E-002
1225 0.98894652021912588 9.5015350151249567E-002
1226 0.98854518475101316 9.4668283068538472E-002
1227 0.98812990838318548 9.4261559526271368E-002
1228 0.98768431773349552 9.3869976088548662E-002
1229 0.98722269835772525 9.3419901783653836E-002
1230 0.98672968346456980 9.2980446495426347E-002
1231 0.98621859377004983 9.2483530283185497E-002
1232 0.98567505889817864 9.1992846653859137E-002
1233 0.98511147588205639 9.1445621028499277E-002
1234 0.98451446001832565 9.0900405258568059E-002
1235 0.98389553012286923 9.0299484964476470E-002
1236 0.98324227596665825 8.9696548327070538E-002
1237 0.98256538758888801 8.9038697689509561E-002
1238 0.98185341760627343 8.8375037638964815E-002
1239 0.98111628025637598 8.7657246493568541E-002
1240 0.98034347886565953 8.6930126207396971E-002
1241 0.97954420781626506 8.6149693941197203E-002
1242 0.97870890830677482 8.5356729592187972E-002
1243 0.97784611308051017 8.4511356355809905E-002
1244 0.97694718734622499 8.3650610914124304E-002
1245 0.97602006184745871 8.2738494525276304E-002
1246 0.97505701045988546 8.1808576310084993E-002
1247 0.97406542199092438 8.0828512750558218E-002
1248 0.97303846156943719 7.9828676300012710E-002
1249 0.97198303541463593 7.8780161030775078E-002
1250 0.97089317971568312 7.7710407162927847E-002
1251 0.96977537547278558 7.6593733776513725E-002
1252 0.96862450616101925 7.5454905011583806E-002
1253 0.96744668160169345 7.4271257055024714E-002
1254 0.96623760434456585 7.3065123916347799E-002
1255 0.96500306235712352 7.1816655114528422E-002
1256 0.96373954376381821 7.0545988292296385E-002
1257 0.96245255793550877 6.9235885958358681E-002
1258 0.96113933900527992 6.7904508990055304E-002
1259 0.95980515370036512 6.6537035213727475E-002
1260 0.95844793591038013 6.5149852297518893E-002
1261 0.95707273734178155 6.3730357643219659E-002
1262 0.95567813832858262 6.2293351541250923E-002
1263 0.95426899413043642 6.0828256544658406E-002
1264 0.95284447111174320 5.9348452320968921E-002
1265 0.95140923728925808 5.7845193099878907E-002
1266 0.94996297790558226 5.6330584708394096E-002
1267 0.94851017371693969 5.4797520514804708E-002
1268 0.94705095577215714 5.3256958994307609E-002
1269 0.94558960898831201 5.1703241488440521E-002
1270 0.94412663251592177 5.0146285660823985E-002
1271 0.94266609946797741 4.8581691978902469E-002
1272 0.94120879648658395 4.7018424946227412E-002
1273 0.93975856317323436 4.5453159092720095E-002
1274 0.93831639223678120 4.3893976289571049E-002
1275 0.93688586433730769 4.2338445789026971E-002
1276 0.93546809834512201 4.0793822628907059E-002
1277 0.93406638908664608 3.9258399471126325E-002
1278 0.93268190563018627 3.7738648475555851E-002
1279 0.93131763094765740 3.6233424933829000E-002
1280 0.92997471461865366 3.4748453420254850E-002
1281 0.92865580483882404 3.3283004111731018E-002
1282 0.92736197036093271 3.1842083872587149E-002
1283 0.92609550673108310 3.0425245336682141E-002
1284 0.92485735053905904 2.9036805190668091E-002
1285 0.92364943338317207 2.7676483263096321E-002
1286 0.92247251947410080 2.6347933934124219E-002
1287 0.92132817274240342 2.5050947379039613E-002
1288 0.92021695644113755 2.3788545999369210E-002
1289 0.91914007112491791 2.2560512418482226E-002
1290 0.91809786205722432 2.1369271288657090E-002
1291 0.91709117859371281 2.0214538513427700E-002
1292 0.91612014186970714 1.9098179863052511E-002
1293 0.91518526947752066 1.8019803144566349E-002
1294 0.91428646205524333 1.6980758814371309E-002
1295 0.91342393109839648 1.5980521433809746E-002
1296 0.91259736867565833 1.5019973898704504E-002
1297 0.91180671077644637 1.4098446558697431E-002
1298 0.91105145943939636 1.3216405727753353E-002
1299 0.91033130920588445 1.2373038406114034E-002
1300 0.90964559547140855 1.1568447281366443E-002
1301 0.90899380736980129 1.0801686203987767E-002
1302 0.90837514016446286 1.0072547784266968E-002
1303 0.90778891419506746 9.3799697933611252E-003
1304 0.90723421264104498 8.7234875273566759E-003
1305 0.90671022297872461 8.1019443103534441E-003
1306 0.90621594450586784 7.5146688359656270E-003
1307 0.90575046603397813 6.9604341219701420E-003
1308 0.90531273019653558 6.4384098467621447E-003
1309 0.90490175878817369 5.9473236344954224E-003
1310 0.90451646312967982 5.4862297755666652E-003
1311 0.90415582651296966 5.0538347924068564E-003
1312 0.90381875180310689 4.6491166727030920E-003
1313 0.90350420880793814 4.2707834574739955E-003
1314 0.90321111190125225 3.9177710395071653E-003
1315 0.90293843876468582 3.5888091949822327E-003
1316 0.90268513215514490 3.2828209389566721E-003
1317 0.90245019532450321 2.9985751445384275E-003
1318 0.90223261316478187 2.7350062506379734E-003
1319 0.90203142866304764 2.4909365191166763E-003
1320 0.90184567957291362 2.2653314232680397E-003
1321 0.90167445947723446 2.0570778090406392E-003
1322 0.90151686688431187 1.8651874386413428E-003
1323 0.90137205382289831 1.6886199574221552E-003
1324 0.90123918487279553 1.5264447244559170E-003
1325 0.90111747568264366 1.3776996381314869E-003
1326 0.90100615994061273 1.2415194680193734E-003
1327 0.90090451976623764 1.1170233423201568E-003
1328 0.90081185902771010 1.0034162294419399E-003
1329 0.90072752719831772 8.9989930955730981E-004
1330 0.90065089774952145 8.0574997827650952E-004
1331 0.90058138676674282 7.2025047202628771E-004
1332 0.90051843540629517 6.4275072831728049E-004
1333 0.90046152432295301 5.7261156011834591E-004
1334 0.90041015938586633 5.0925386444603557E-004
1335 0.90036388277203860 4.5211338561981334E-004
1336 0.90032226130151627 4.0067908057760256E-004
1337 0.90028489488871410 3.5445710892328025E-004
1338 0.90025140698857120 3.1300061007549773E-004
1339 0.90022145096511830 2.7588103733725358E-004
1340 0.90019470224455556 2.4271115450941853E-004
1341 0.90017086305218208 2.1312221472592202E-004
1342 0.90014965595093210 1.8678162266498493E-004
1343 0.90013082730937144 1.6337476524208821E-004
1344 0.90011414196947204 1.4261849384336725E-004
1345 0.90009938573624870 1.2424665828496848E-004
1346 0.90008636097002137 1.0802032835613375E-004
1347 0.90007488832942784 9.3716277025578470E-005
1348 0.90006480312397963 8.1134671256320371E-005
1349 0.90005595649427761 7.0089905183576233E-005
1350 0.90004821239256239 6.0416337929378916E-005
1351 0.90004144834501365 5.1961000393982508E-005
1352 0.90003555295311100 4.4587835575553612E-005
1353 0.90003042635128505 3.8171900149576118E-005
1354 0.90002597814170626 3.2602464858481885E-005
1355 0.90002212763498712 2.7778409386914302E-005
1356 0.90001880214666330 2.3610462073413304E-005
1357 0.90001593708805827 2.0017547880903709E-005
1358 0.90001347456513336 1.6928384246924285E-005
1359 0.90001136337015808 1.4278590525219540E-005
1360 0.90000955783350789 1.2011807176387879E-005
1361 0.90000801775368178 1.0077413575783563E-005
1362 0.90000670746061728 8.4312984943911436E-006
1363 0.90000559571128225 7.0340637395251968E-006
1364 0.90000465492958392 5.8515429719498711E-006
1365 0.90000386108669972 4.8533929603051333E-006
1366 0.90000319308803012 4.0134335949177205E-006
1367 0.90000263265125946 3.3085479102624609E-006
1368 0.90000216381526843 2.7188973678273172E-006
1369 0.90000177282425065 2.2270672839220744E-006
1370 0.90000144773727242 1.8181969772409910E-006
1371 0.90000117832332827 1.4793196527861072E-006
1372 0.90000095575345795 1.1994359613779595E-006
1373 0.90000077250914456 9.6900738085979015E-007
1374 0.90000062214167897 7.7999339840864377E-007
1375 0.90000049919457425 6.2546548897035316E-007
1376 0.90000039901728068 4.9962192857786491E-007
1377 0.90000031770116373 3.9749599520163353E-007
1378 0.90000025193675337 3.1495786845997394E-007
1379 0.90000019896215011 2.4849597295063332E-007
1380 0.90000015645480758 1.9521214355544286E-007
1381 0.90000012249085481 1.5265932673346116E-007
1382 0.90000009546400705 1.1883388454759303E-007
1383 0.90000007405415261 9.2056361519887038E-008
1384 0.90000005716732889 7.0963209737941207E-008
1385 0.90000004391195942 5.4420163120939665E-008
1386 0.90000003355498992 4.1514608511118585E-008
1387 0.90000002550427916 3.1493401707011865E-008
1388 0.90000001927698003 2.3756433543595259E-008
1389 0.90000001448675349 1.7812564714016791E-008
1390 0.90000001082130532 1.3274532597089507E-008
1391 0.90000000803329971 9.8281537312455645E-009
1392 0.90000000592464025 7.2284927209705805E-009
1393 0.90000000434015437 5.2786550859028949E-009
1394 0.90000000315677253 3.8270319217740924E-009
1395 0.90000000227923427 2.7529270014022471E-009
1396 0.90000000163277327 1.9646580631624456E-009
1397 0.90000000116026513 1.3899820632861198E-009
1398 0.90000000081737064 9.7483886637686025E-010
1399 0.90000000057069551 6.7709148441452568E-010
1400 0.90000000039462558 4.6573157352761291E-010
1401 0.90000000027017535 3.1686676423978227E-010
1402 0.90000000018296633 2.1324252545826998E-010
1403 0.90000000012252823 1.4172663041788267E-010
1404 0.90000000008104042 9.3035671753286615E-011
1405 0.90000000005292258 6.0195968577683936E-011
1406 0.90000000003406722 3.8398219787989070E-011
1407 0.90000000002160985 2.4079349624951679E-011
1408 0.90000000001347735 1.4852008511776520E-011
1409 0.90000000000826208 8.9737476708211644E-012
1410 0.90000000000496261 5.3167192870332359E-012
1411 0.90000000000292002 3.0700904781312556E-012
1412 0.90000000000167457 1.7311152511448346E-012
1413 0.90000000000093605 9.4409048480081429E-013
1414 0.90000000000050562 4.9986249707308752E-013
1415 0.90000000000026426 2.5280703456564687E-013
1416 0.90000000000013047 1.2298803950568884E-013
1417 0.90000000000006164 5.5696188402026940E-014
1418 0.90000000000002589 2.3946893850595117E-014
1419 0.90000000000000946 8.9588830181557627E-015
1420 0.90000000000000102 2.9914342607955668E-015
1421 0.89999999999999825 6.3221033346710512E-016
1422 0.89999999999999702 3.0839528461810016E-017
1423 0.89999999999999680 0.0000000000000000
1424 0.89999999999999680 0.0000000000000000
1425 0.89999999999999680 0.0000000000000000
1426 0.89999999999999680 0.0000000000000000
1427 0.89999999999999680 0.0000000000000000
1428 0.89999999999999680 0.0000000000000000
1429 0.89999999999999680 0.0000000000000000
1430 0.89999999999999680 0.0000000000000000
1431 0.89999999999999680 0.0000000000000000
1432 0.89999999999999680 0.0000000000000000
1433 0.89999999999999680 0.0000000000000000
1434 0.89999999999999680 0.0000000000000000
1435 0.89999999999999680 0.0000000000000000
1436 0.89999999999999680 0.0000000000000000
1437 0.89999999999999680 0.0000000000000000
1438 0.89999999999999680 0.0000000000000000
1439 0.89999999999999680 0.0000000000000000
1440 0.89999999999999680 0.0000000000000000
1441 0.89999999999999680 0.0000000000000000
1442 0.89999999999999680 0.0000000000000000
1443 0.89999999999999680 0.0000000000000000
1444 0.89999999999999680 0.0000000000000000
1445 0.89999999999999680 0.0000000000000000
1446 0.89999999999999680 0.0000000000000000
1447 0.89999999999999680 0.0000000000000000
1448 0.89999999999999680 0.0000000000000000
1449 0.89999999999999680 0.0000000000000000
1450 0.89999999999999680 0.0000000000000000
1451 0.89999999999999680 0.0000000000000000
1452 0.89999999999999680 0.0000000000000000
1453 0.89999999999999680 0.0000000000000000
1454 0.89999999999999680 0.0000000000000000
1455 0.89999999999999680 0.0000000000000000
1456 0.89999999999999680 0.0000000000000000
1457 0.89999999999999680 0.0000000000000000
1458 0.89999999999999680 0.0000000000000000
1459 0.89999999999999680 0.0000000000000000
1460 0.89999999999999680 0.0000000000000000
1461 0.89999999999999680 0.0000000000000000
1462 0.89999999999999680 0.0000000000000000
1463 0.89999999999999680 0.0000000000000000
1464 0.89999999999999680 0.0000000000000000
1465 0.89999999999999680 0.0000000000000000
1466 0.89999999999999680 0.0000000000000000
1467 0.89999999999999680 0.0000000000000000
1468 0.89999999999999680 0.0000000000000000
1469 0.89999999999999680 0.0000000000000000
1470 0.89999999999999680 0.0000000000000000
1471 0.89999999999999680 0.0000000000000000
1472 0.89999999999999680 0.0000000000000000
1473 0.89999999999999680 0.0000000000000000
1474 0.89999999999999680 0.0000000000000000
1475 0.89999999999999680 0.0000000000000000
1476 0.89999999999999680 0.0000000000000000
1477 0.89999999999999680 0.0000000000000000
1478 0.89999999999999680 0.0000000000000000
1479 0.89999999999999680 0.0000000000000000
1480 0.89999999999999680 0.0000000000000000
1481 0.89999999999999680 0.0000000000000000
1482 0.89999999999999680 0.0000000000000000
1483 0.89999999999999680 0.0000000000000000
1484 0.89999999999999680 0.0000000000000000
1485 0.89999999999999680 0.0000000000000000
1486 0.89999999999999680 0.0000000000000000
1487 0.89999999999999680 0.0000000000000000
1488 0.89999999999999680 0.0000000000000000
1489 0.89999999999999680 0.0000000000000000
1490 0.89999999999999680 0.0000000000000000
1491 0.89999999999999680 0.0000000000000000
1492 0.89999999999999680 0.0000000000000000
1493 0.89999999999999680 0.0000000000000000
1494 0.89999999999999680 0.0000000000000000
1495 0.89999999999999680 0.0000000000000000
1496 0.89999999999999680 0.0000000000000000
1497 0.89999999999999680 0.0000000000000000
1498 0.89999999999999680 0.0000000000000000
1499 0.89999999999999680 0.0000000000000000
1500 0.89999999999999680 0.0000000000000000
1501 0.89999999999999680 0.0000000000000000
1502 0.89999999999999680 0.0000000000000000
1503 0.89999999999999680 0.0000000000000000
1504 0.89999999999999680 0.0000000000000000
1505 0.89999999999999680 0.0000000000000000
1506 0.89999999999999680 0.0000000000000000
1507 0.89999999999999680 0.0000000000000000
1508 0.89999999999999680 0.0000000000000000
1509 0.89999999999999680 0.0000000000000000
1510 0.89999999999999680 0.0000000000000000
1511 0.89999999999999680 0.0000000000000000
1512 0.89999999999999680 0.0000000000000000
1513 0.89999999999999680 0.0000000000000000
1514 0.89999999999999680 0.0000000000000000
1515 0.89999999999999680 0.0000000000000000
1516 0.89999999999999680 0.0000000000000000
1517 0.89999999999999680 0.0000000000000000
1518 0.89999999999999680 0.0000000000000000
1519 0.89999999999999680 0.0000000000000000
1520 0.89999999999999680 0.0000000000000000
1521 0.89999999999999680 0.0000000000000000
1522 0.89999999999999680 0.0000000000000000
1523 0.89999999999999680 0.0000000000000000
1524 0.89999999999999680 0.0000000000000000
1525 0.89999999999999680 0.0000000000000000
1526 0.89999999999999680 0.0000000000000000
1527 0.89999999999999680 0.0000000000000000
1528 0.89999999999999680 0.0000000000000000
1529 0.89999999999999680 0.0000000000000000
1530 0.89999999999999680 0.0000000000000000
1531 0.89999999999999680 0.0000000000000000
1532 0.89999999999999680 0.0000000000000000
1533 0.89999999999999680 0.0000000000000000
1534 0.89999999999999680 0.0000000000000000
1535 0.89999999999999680 0.0000000000000000
1536 0.89999999999999680 0.0000000000000000
1537 0.89999999999999680 0.0000000000000000
1538 0.89999999999999680 0.0000000000000000
1539 0.89999999999999680 0.0000000000000000
1540 0.89999999999999680 0.0000000000000000
1541 0.89999999999999680 0.0000000000000000
1542 0.89999999999999680 0.0000000000000000
1543 0.89999999999999680 0.0000000000000000
1544 0.89999999999999680 0.0000000000000000
1545 0.89999999999999680 0.0000000000000000
1546 0.89999999999999680 0.0000000000000000
1547 0.89999999999999680 0.0000000000000000
1548 0.89999999999999680 0.0000000000000000
1549 0.89999999999999680 0.0000000000000000
1550 0.89999999999999680 0.0000000000000000
1551 0.89999999999999680 0.0000000000000000
1552 0.89999999999999680 0.0000000000000000
1553 0.89999999999999680 0.0000000000000000
1554 0.89999999999999680 0.0000000000000000
1555 0.89999999999999680 0.0000000000000000
1556 0.89999999999999680 0.0000000000000000
1557 0.89999999999999680 0.0000000000000000
1558 0.89999999999999680 0.0000000000000000
1559 0.89999999999999680 0.0000000000000000
1560 0.89999999999999680 0.0000000000000000
1561 0.89999999999999680 0.0000000000000000
1562 0.89999999999999680 0.0000000000000000
1563 0.89999999999999680 0.0000000000000000
1564 0.89999999999999680 0.0000000000000000
1565 0.89999999999999680 0.0000000000000000
1566 0.89999999999999680 0.0000000000000000
1567 0.89999999999999680 0.0000000000000000
1568 0.89999999999999680 0.0000000000000000
1569 0.89999999999999680 0.0000000000000000
1570 0.89999999999999680 0.0000000000000000
1571 0.89999999999999680 0.0000000000000000
1572 0.89999999999999680 0.0000000000000000
1573 0.89999999999999680 0.0000000000000000
1574 0.89999999999999680 0.0000000000000000
1575 0.89999999999999680 0.0000000000000000
1576 0.89999999999999680 0.0000000000000000
1577 0.89999999999999680 0.0000000000000000
1578 0.89999999999999680 0.0000000000000000
1579 0.89999999999999680 0.0000000000000000
1580 0.89999999999999680 0.0000000000000000
1581 0.89999999999999680 0.0000000000000000
1582 0.89999999999999680 0.0000000000000000
1583 0.89999999999999680 0.0000000000000000
1584 0.89999999999999680 0.0000000000000000
1585 0.89999999999999680 0.0000000000000000
1586 0.89999999999999680 0.0000000000000000
1587 0.89999999999999680 0.0000000000000000
1588 0.89999999999999680 0.0000000000000000
1589 0.89999999999999680 0.0000000000000000
1590 0.89999999999999680 0.0000000000000000
1591 0.89999999999999680 0.0000000000000000
1592 0.89999999999999680 0.0000000000000000
1593 0.89999999999999680 0.0000000000000000
1594 0.89999999999999680 0.0000000000000000
1595 0.89999999999999680 0.0000000000000000
1596 0.89999999999999680 0.0000000000000000
1597 0.89999999999999680 0.0000000000000000
1598 0.89999999999999680 0.0000000000000000
1599 0.89999999999999680 0.0000000000000000
1600 0.89999999999999680 0.0000000000000000
1601 0.89999999999999680 0.0000000000000000
1602 0.89999999999999680 0.0000000000000000
1603 0.89999999999999680 0.0000000000000000
1604 0.89999999999999680 0.0000000000000000
1605 0.89999999999999680 0.0000000000000000
1606 0.89999999999999680 0.0000000000000000
1607 0.89999999999999680 0.0000000000000000
1608 0.89999999999999680 0.0000000000000000
1609 0.89999999999999680 0.0000000000000000
1610 0.89999999999999680 0.0000000000000000
1611 0.89999999999999680 0.0000000000000000
1612 0.89999999999999680 0.0000000000000000
1613 0.89999999999999680 0.0000000000000000
1614 0.89999999999999680 0.0000000000000000
1615 0.89999999999999680 0.0000000000000000
1616 0.89999999999999680 0.0000000000000000
1617 0.89999999999999680 0.0000000000000000
1618 0.89999999999999680 0.0000000000000000
1619 0.89999999999999680 0.0000000000000000
1620 0.89999999999999680 0.0000000000000000
1621 0.89999999999999680 0.0000000000000000
1622 0.89999999999999680 0.0000000000000000
1623 0.89999999999999680 0.0000000000000000
1624 0.89999999999999680 0.0000000000000000
1625 0.89999999999999680 0.0000000000000000
1626 0.89999999999999680 0.0000000000000000
1627 0.89999999999999680 0.0000000000000000
1628 0.89999999999999680 0.0000000000000000
1629 0.89999999999999680 0.0000000000000000
1630 0.89999999999999680 0.0000000000000000
1631 0.89999999999999680 0.0000000000000000
1632 0.89999999999999680 0.0000000000000000
1633 0.89999999999999680 0.0000000000000000
1634 0.89999999999999680 0.0000000000000000
1635 0.89999999999999680 0.0000000000000000
1636 0.89999999999999680 0.0000000000000000
1637 0.89999999999999680 0.0000000000000000
1638 0.89999999999999680 0.0000000000000000
1639 0.89999999999999680 0.0000000000000000
1640 0.89999999999999680 0.0000000000000000
1641 0.89999999999999680 0.0000000000000000
1642 0.89999999999999680 0.0000000000000000
1643 0.89999999999999680 0.0000000000000000
1644 0.89999999999999680 0.0000000000000000
1645 0.89999999999999680 0.0000000000000000
1646 0.89999999999999680 0.0000000000000000
1647 0.89999999999999680 0.0000000000000000
1648 0.89999999999999680 0.0000000000000000
1649 0.89999999999999680 0.0000000000000000
1650 0.89999999999999702 -3.0839528461810016E-017
1651 0.89999999999999825 -6.3221033346710512E-016
1652 0.90000000000000102 -2.9914342607955660E-015
1653 0.90000000000000946 -8.9588830181557627E-015
1654 0.90000000000002589 -2.3946893850595117E-014
1655 0.90000000000006164 -5.5649929109334230E-014
1656 0.90000000000013047 -1.2298803950568884E-013
1657 0.90000000000026426 -2.5280703456564687E-013
1658 0.90000000000050562 -4.9986249707308752E-013
1659 0.90000000000093605 -9.4413674409350673E-013
1660 0.90000000000167468 -1.7311152511448342E-012
1661 0.90000000000292013 -3.0701675769524090E-012
1662 0.90000000000496261 -5.3167192870332359E-012
1663 0.90000000000826208 -8.9736551522357795E-012
1664 0.90000000001347735 -1.4852008511776520E-011
1665 0.90000000002160985 -2.4079257106366302E-011
1666 0.90000000003406722 -3.8398312306574447E-011
1667 0.90000000005292258 -6.0195968577683936E-011
1668 0.90000000008104042 -9.3035718012579303E-011
1669 0.90000000012252823 -1.4172663041788264E-010
1670 0.90000000018296622 -2.1324257171756269E-010
1671 0.90000000027017535 -3.1686671798048959E-010
1672 0.90000000039462535 -4.6573166604619827E-010
1673 0.90000000057069551 -6.7709153067381841E-010
1674 0.90000000081737064 -9.7483886637686025E-010
1675 0.90000000116026513 -1.3899821558047053E-009
1676 0.90000000163277294 -1.9646582481996174E-009
1677 0.90000000227923471 -2.7529270014022467E-009
1678 0.90000000315677253 -3.8270318755147991E-009
1679 0.90000000434015437 -5.2786551321621898E-009
1680 0.90000000592464025 -7.2284927672298729E-009
1681 0.90000000803329938 -9.8281537312455645E-009
1682 0.90000001082130543 -1.3274532643348798E-008
1683 0.90000001448675349 -1.7812564806535371E-008
1684 0.90000001927698003 -2.3756433497335968E-008
1685 0.90000002550427927 -3.1493401799530448E-008
1686 0.90000003355499003 -4.1514608603637169E-008
1687 0.90000004391195942 -5.4420163074680376E-008
1688 0.90000005716732889 -7.0963209645422630E-008
1689 0.90000007405415261 -9.2056361612405615E-008
1690 0.90000009546400705 -1.1883388450133374E-007
1691 0.90000012249085493 -1.5265932668720189E-007
1692 0.90000015645480758 -1.9521214346292431E-007
1693 0.90000019896215022 -2.4849597285811461E-007
1694 0.90000025193675359 -3.1495786850623322E-007
1695 0.90000031770116373 -3.9749599506285570E-007
1696 0.90000039901728068 -4.9962192862412424E-007
1697 0.90000049919457425 -6.2546548887783460E-007
1698 0.90000062214167897 -7.7999339840864366E-007
1699 0.90000077250914479 -9.6900738081353093E-007
1700 0.90000095575345784 -1.1994359613317002E-006
1701 0.90000117832332827 -1.4793196526473296E-006
1702 0.90000144773727242 -1.8181969772872502E-006
1703 0.90000177282425076 -2.2270672838295559E-006
1704 0.90000216381526854 -2.7188973678735762E-006
1705 0.90000263265125990 -3.3085479101699420E-006
1706 0.90000319308803012 -4.0134335949177222E-006
1707 0.90000386108669961 -4.8533929602126153E-006
1708 0.90000465492958392 -5.8515429720423892E-006
1709 0.90000559571128214 -7.0340637394326788E-006
1710 0.90000670746061739 -8.4312984944374018E-006
1711 0.90000801775368178 -1.0077413575829821E-005
1712 0.90000955783350789 -1.2011807176295361E-005
1713 0.90001136337015808 -1.4278590525173282E-005
1714 0.90001347456513336 -1.6928384246924285E-005
1715 0.90001593708805827 -2.0017547880764935E-005
1716 0.90001880214666330 -2.3610462073413297E-005
1717 0.90002212763498768 -2.7778409386914299E-005
1718 0.90002597814170626 -3.2602464858528140E-005
1719 0.90003042635128505 -3.8171900149298569E-005
1720 0.90003555295311111 -4.4587835575553612E-005
1721 0.90004144834501376 -5.1961000393843730E-005
1722 0.90004821239256250 -6.0416337929378916E-005
1723 0.90005595649427761 -7.0089905183529978E-005
1724 0.90006480312397963 -8.1134671256181593E-005
1725 0.90007488832942784 -9.3716277025532215E-005
1726 0.90008636097002137 -1.0802032835604124E-004
1727 0.90009938573624870 -1.2424665828487597E-004
1728 0.90011414196947204 -1.4261849384332101E-004
1729 0.90013082730937133 -1.6337476524208824E-004
1730 0.90014965595093166 -1.8678162266489248E-004
1731 0.90017086305218208 -2.1312221472564452E-004
1732 0.90019470224455556 -2.4271115450937228E-004
1733 0.90022145096511830 -2.7588103733711486E-004
1734 0.90025140698857120 -3.1300061007549773E-004
1735 0.90028489488871410 -3.5445710892309534E-004
1736 0.90032226130151627 -4.0067908057769499E-004
1737 0.90036388277203860 -4.5211338561985958E-004
1738 0.90041015938586633 -5.0925386444608165E-004
1739 0.90046152432295301 -5.7261156011834591E-004
1740 0.90051843540629517 -6.4275072831723420E-004
1741 0.90058138676674271 -7.2025047202633390E-004
1742 0.90065089774952134 -8.0574997827646344E-004
1743 0.90072752719831772 -8.9989930955721733E-004
1744 0.90081185902770999 -1.0034162294418475E-003
1745 0.90090451976623753 -1.1170233423201574E-003
1746 0.90100615994061284 -1.2415194680193734E-003
1747 0.90111747568264378 -1.3776996381315324E-003
1748 0.90123918487279564 -1.5264447244560096E-003
1749 0.90137205382289831 -1.6886199574222013E-003
1750 0.90151686688431143 -1.8651874386413437E-003
1751 0.90167445947723446 -2.0570778090409159E-003
1752 0.90184567957291362 -2.2653314232682245E-003
1753 0.90203142866304753 -2.4909365191167687E-003
1754 0.90223261316478198 -2.7350062506379734E-003
1755 0.90245019532450321 -2.9985751445384731E-003
1756 0.90268513215514490 -3.2828209389567180E-003
1757 0.90293843876468571 -3.5888091949823247E-003
1758 0.90321111190125225 -3.9177710395072573E-003
1759 0.90350420880793814 -4.2707834574741343E-003
1760 0.90381875180310689 -4.6491166727031848E-003
1761 0.90415582651296944 -5.0538347924069943E-003
1762 0.90451646312967982 -5.4862297755668031E-003
1763 0.90490175878817369 -5.9473236344954701E-003
1764 0.90531273019653558 -6.4384098467622367E-003
1765 0.90575046603397824 -6.9604341219703719E-003
1766 0.90621594450586762 -7.5146688359658109E-003
1767 0.90671022297872461 -8.1019443103535361E-003
1768 0.90723421264104498 -8.7234875273569067E-003
1769 0.90778891419506702 -9.3799697933614496E-003
1770 0.90837514016446275 -1.0072547784266968E-002
1771 0.90899380736980129 -1.0801686203987955E-002
1772 0.90964559547140811 -1.1568447281366443E-002
1773 0.91033130920588445 -1.2373038406114222E-002
1774 0.91105145943939647 -1.3216405727753209E-002
1775 0.91180671077644637 -1.4098446558697386E-002
1776 0.91259736867565833 -1.5019973898704641E-002
1777 0.91342393109839681 -1.5980521433809687E-002
1778 0.91428646205524333 -1.6980758814371309E-002
1779 0.91518526947752088 -1.8019803144566342E-002
1780 0.91612014186970714 -1.9098179863052553E-002
1781 0.91709117859371247 -2.0214538513427843E-002
1782 0.91809786205722466 -2.1369271288657059E-002
1783 0.91914007112491802 -2.2560512418482125E-002
1784 0.92021695644113755 -2.3788545999369321E-002
1785 0.92132817274240331 -2.5050947379039602E-002
1786 0.92247251947410047 -2.6347933934124271E-002
1787 0.92364943338317196 -2.7676483263096366E-002
1788 0.92485735053905904 -2.9036805190668064E-002
1789 0.92609550673108354 -3.0425245336682231E-002
1790 0.92736197036093271 -3.1842083872587197E-002
1791 0.92865580483882360 -3.3283004111730970E-002
1792 0.92997471461865366 -3.4748453420254802E-002
1793 0.93131763094765740 -3.6233424933829028E-002
1794 0.93268190563018627 -3.7738648475555733E-002
1795 0.93406638908664608 -3.9258399471126297E-002
1796 0.93546809834512212 -4.0793822628907073E-002
1797 0.93688586433730725 -4.2338445789026978E-002
1798 0.93831639223678120 -4.3893976289571063E-002
1799 0.93975856317323425 -4.5453159092720276E-002
1800 0.94120879648658395 -4.7018424946227363E-002
1801 0.94266609946797741 -4.8581691978902539E-002
1802 0.94412663251592177 -5.0146285660823978E-002
1803 0.94558960898831190 -5.1703241488440618E-002
1804 0.94705095577215714 -5.3256958994307782E-002
1805 0.94851017371693958 -5.4797520514804784E-002
1806 0.94996297790558182 -5.6330584708394145E-002
1807 0.95140923728925808 -5.7845193099879018E-002
1808 0.95284447111174320 -5.9348452320968859E-002
1809 0.95426899413043642 -6.0828256544658461E-002
1810 0.95567813832858262 -6.2293351541251048E-002
1811 0.95707273734178155 -6.3730357643219659E-002
1812 0.95844793591038013 -6.5149852297518893E-002
1813 0.95980515370036512 -6.6537035213727502E-002
1814 0.96113933900527992 -6.7904508990055235E-002
1815 0.96245255793550877 -6.9235885958358556E-002
1816 0.96373954376381821 -7.0545988292296385E-002
1817 0.96500306235712352 -7.1816655114528449E-002
1818 0.96623760434456585 -7.3065123916347730E-002
1819 0.96744668160169345 -7.4271257055024478E-002
1820 0.96862450616101925 -7.5454905011583681E-002
1821 0.96977537547278514 -7.6593733776513614E-002
1822 0.97089317971568323 -7.7710407162927805E-002
1823 0.97198303541463582 -7.8780161030775092E-002
1824 0.97303846156943719 -7.9828676300012613E-002
1825 0.97406542199092405 -8.0828512750558149E-002
1826 0.97505701045988546 -8.1808576310085021E-002
1827 0.97602006184745871 -8.2738494525276235E-002
1828 0.97694718734622499 -8.3650610914124138E-002
1829 0.97784611308051006 -8.4511356355809725E-002
1830 0.97870890830677482 -8.5356729592187749E-002
1831 0.97954420781626517 -8.6149693941197147E-002
1832 0.98034347886565953 -8.6930126207396943E-002
1833 0.98111628025637587 -8.7657246493568569E-002
1834 0.98185341760627343 -8.8375037638964732E-002
1835 0.98256538758888801 -8.9038697689509325E-002
1836 0.98324227596665825 -8.9696548327070344E-002
1837 0.98389553012286934 -9.0299484964476276E-002
1838 0.98451446001832565 -9.0900405258567782E-002
1839 0.98511147588205639 -9.1445621028499124E-002
1840 0.98567505889817908 -9.1992846653858998E-002
1841 0.98621859377004972 -9.2483530283185442E-002
1842 0.98672968346457024 -9.2980446495426250E-002
1843 0.98722269835772525 -9.3419901783653753E-002
1844 0.98768431773349552 -9.3869976088548551E-002
1845 0.98812990838318560 -9.4261559526271146E-002
1846 0.98854518475101327 -9.4668283068538292E-002
1847 0.98894652021912577 -9.5015350151249567E-002
1848 0.98931862778923940 -9.5382187658333589E-002
1849 0.98967889686138044 -9.5688047615969662E-002
1850 0.99001100711954404 -9.6018395519954919E-002
1851 0.99033337242488373 -9.6286274002446048E-002
1852 0.99062861211314801 -9.6583426213645920E-002
1853 0.99091617169129365 -9.6816435350161698E-002
1854 0.99117758803561784 -9.7083556058700851E-002
1855 0.99143334392363391 -9.7284671232899786E-002
1856 0.99166387662392930 -9.7524774059687069E-002
1857 0.99189070993274087 -9.7696816705537384E-002
1858 0.99209316934762015 -9.7912749502349586E-002
1859 0.99229382123265841 -9.8058375216448654E-002
1860 0.99247087214358820 -9.8252809818446182E-002
1861 0.99264793004225915 -9.8374501097913514E-002
1862 0.99280208036290429 -9.8549927354121769E-002
1863 0.99295796886450571 -9.8649990298034756E-002
1864 0.99309156266435683 -9.8808713740615450E-002
1865 0.99322853839044900 -9.8889278092621408E-002
1866 0.99334375262182506 -9.9033420649751347E-002
1867 0.99346390252170014 -9.9096442606070756E-002
1868 0.99356274687126456 -9.9227945812488005E-002
1869 0.99366798937374845 -9.9275213069967908E-002
1870 0.99375230869988074 -9.9395843281058910E-002
1871 0.99384439720584350 -9.9428981851982012E-002
1872 0.99391587606847609 -9.9540337019744574E-002
1873 0.99399640431529290 -9.9560819392007310E-002
1874 0.99405657315274365 -9.9664337012812965E-002
1875 0.99412698203041960 -9.9673491284673552E-002
1876 0.99417722458638480 -9.9770457178481528E-002
1877 0.99423881003349024 -9.9769476845437272E-002
1878 0.99428037168531447 -9.9861034473223587E-002
1879 0.99433429334003476 -9.9850988590142700E-002
1880 0.99436829002563298 -9.9938148660349557E-002
1881 0.99441558035225797 -9.9919992144375608E-002
1882 0.99444300783680051 -0.10000364229985934
1883 0.99448458149025210 -9.9978226178591242E-002
1884 0.99450632475457312 -0.10005914059269271
1885 0.99454298798466467 -0.10002722203765946
1886 0.99455983055488928 -0.10010607078160018
1887 0.99459229048778919 -0.10006832279902764
1888 0.99460492355978269 -0.10014568087286835
1889 0.99463379722640055 -0.10010270155229620
1890 0.99464282846931296 -0.10017905749825280
1891 0.99466865147914074 -0.10013137874474941
1892 0.99467461342952268 -0.10020714278491576
1893 0.99469784821385088 -0.10015523848264012
1894 0.99470120619566371 -0.10023075014321646
1895 0.99472224976622270 -0.10017504371704407
1896 0.99472340929278125 -0.10025057891826702
1897 0.99474260048087626 -0.10019145027632224
1898 0.99474191411239543 -0.10026722788159267
1899 0.99475954026971947 -0.10020501973503483
1900 0.99475731391504996 -0.10028120756449607
1901 0.99477361707078804 -0.10021623113199979
1902 0.99477011573418994 -0.10029295145524189
1903 0.99478529821400752 -0.10022549156852247
1904 0.99478075119779186 -0.10030282609841788
1905 0.99479498071905359 -0.10023314573211244
1906 0.99478958630078329 -0.10031114014725047
1907 0.99480300056513471 -0.10023948440169808
1908 0.99479693017404702 -0.10031815242872087
1909 0.99480964098352631 -0.10024475199790298
1910 0.99480304290521282 -0.10032407908746070
1911 0.99481513983158909 -0.10024915324679708
1912 0.99480814247290228 -0.10032909987805341
1913 0.99481969611214149 -0.10025285902807410
1914 0.99481241086003747 -0.10033336367690633
1915 0.99482347570495788 -0.10025601147925416
1916 0.99481599941371857 -0.10033699328468609
1917 0.99482661637809655 -0.10025872842657983
1918 0.99481903351927226 -0.10034008958872444
1919 0.99482923214617913 -0.10026110721112889
1920 0.99482161665485447 -0.10034273515216001
1921 0.99483141704090716 -0.10026322797556549
1922 0.99482383389061058 -0.10034499729312449
1923 0.99483324835633347 -0.10026515647317930
1924 0.99482575489327352 -0.10034693071324738
1925 0.99483478942791648 -0.10026694645661439
1926 0.99482743649330463 -0.10034857973036820
1927 0.99483609200046730 -0.10026864169916302
1928 0.99482892486759611 -0.10034998016575747
1929 0.99483719823582240 -0.10027027769686321
1930 0.99483025738639452 -0.10035116093152537
1931 0.99483814240674340 -0.10027188309501439
1932 0.99483146416872614 -0.10035214535931206
1933 0.99483895231911756 -0.10027348087819067
1934 0.99483256938623132 -0.10035295230696116
1935 0.99483965050027368 -0.10027508935850932
1936 0.99483359235111823 -0.10035359707567129
1937 0.99484025518708330 -0.10027672299282067
1938 0.99483454841987906 -0.10035409216619869
1939 0.99484078114360763 -0.10027839305568068
1940 0.99483544974067284 -0.10035444789905629
1941 0.99484124033443444 -0.10028010819146432
1942 0.99483630586874694 -0.10035467292034496
1943 0.99484164247647078 -0.10028187486580423
1944 0.99483712427106685 -0.10035477461185115
1945 0.99484199548890628 -0.10028369773366376
1946 0.99483791073842298 -0.10035475942136755
1947 0.99484230585831934 -0.10028557993880496
1948 0.99483866972065593 -0.10035463312681965
1949 0.99484257893343320 -0.10028752335714433
1950 0.99483940459834064 -0.10035440104568581
1951 0.99484281916182171 -0.10028952879451682
1952 0.99484011790219107 -0.10035406819938197
1953 0.99484303027899590 -0.10029159614762999
1954 0.99484081148970005 -0.10035363944070656
1955 0.99484321545860543 -0.10029372453551079
1956 0.99484148668692696 -0.10035311955108037
1957 0.99484337743104312 -0.10029591240746659
1958 0.99484214440204588 -0.10035251331317872
1959 0.99484351857652720 -0.10029815763248628
1960 0.99484278521610325 -0.10035182556355871
1961 0.99484364099766243 -0.10030045757409756
1962 0.99484340945545746 -0.10035106122908186
1963 0.99484374657558050 -0.10030280915391601
1964 0.99484401724957305 -0.10035022535023902
1965 0.99484383701304202 -0.10030520890647034
1966 0.99484460857713630 -0.10034932309391750
1967 0.99484391386721160 -0.10030765302736794
1968 0.99484518330288529 -0.10034835975768396
1969 0.99484397857432438 -0.10031013741639722
1970 0.99484574120710101 -0.10034734076727964
1971 0.99484403246802700 -0.10031265771682918
1972 0.99484628200927938 -0.10034627166869751
1973 0.99484407679280973 -0.10031520935186118
1974 0.99484680538721815 -0.10034515811597820
1975 0.99484411271366968 -0.10031778755892157
1976 0.99484731099247470 -0.10034400585564174
1977 0.99484414132290822 -0.10032038742235476
1978 0.99484779846295801 -0.10034282070851971
1979 0.99484416364477490 -0.10032300390486136
1980 0.99484826743323840 -0.10034160854961229
1981 0.99484418063851365 -0.10032563187793565
1982 0.99484871754303406 -0.10034037528650630
1983 0.99484419320025463 -0.10032826615145843
1984 0.99484914844423256 -0.10033912683678699
1985 0.99484420216409331 -0.10033090150252387
1986 0.99484955980671375 -0.10033786910482993
1987 0.99484420830262099 -0.10033353270353185
1988 0.99484995132317544 -0.10033660795829409
1989 0.99484421232710374 -0.10033615454951768
1990 0.99485032271313756 -0.10033534920459559
1991 0.99484421488748254 -0.10033876188468623
1992 0.99485067372622371 -0.10033409856761953
1993 0.99484421657230049 -0.10034134962807140
1994 0.99485100414482919 -0.10033286166487421
1995 0.99484421790864652 -0.10034391279824767
1996 0.99485131378623803 -0.10033164398529423
1997 0.99484421936219314 -0.10034644653699890
1998 0.99485160250424198 -0.10033045086785936
1999 0.99484422133736461 -0.10034894613185388
2000 0.99485187019031185 -0.10032928748118410
2001 0.99484422417767360 -0.10035140703739663
2002 0.99485211677434837 -0.10032815880421615
2003 0.99484422816625317 -0.10035382489526190
2004 0.99485234222504704 -0.10032706960816395
2005 0.99484423352659235 -0.10035619555273169
2006 0.99485254654990385 -0.10032602443976191
2007 0.99484424042348507 -0.10035851507985880
2008 0.99485272979487716 -0.10032502760595932
2009 0.99484424896418833 -0.10036077978505226
2010 0.99485289204373317 -0.10032408316011900
2011 0.99484425919979902 -0.10036298622906038
2012 0.99485303341709941 -0.10032319488978264
2013 0.99484427112682261 -0.10036513123731412
2014 0.99485315407123531 -0.10032236630605415
2015 0.99484428468894093 -0.10036721191059164
2016 0.99485325419655057 -0.10032160063464518
2017 0.99484429977895472 -0.10036922563397935
2018 0.99485333401588860 -0.10032090080859665
2019 0.99484431624089442 -0.10037117008412122
2020 0.99485339378259385 -0.10032026946269351
2021 0.99484433387227467 -0.10037304323475127
2022 0.99485343377838642 -0.10031970892957645
2023 0.99484435242648095 -0.10037484336052627
2024 0.99485345431106165 -0.10031922123752680
2025 0.99484437161526740 -0.10037656903917645
2026 0.99485345571204653 -0.10031880810991227
2027 0.99484439111134126 -0.10037821915200956
2028 0.99485343833381579 -0.10031847096624986
2029 0.99484441055103068 -0.10037979288281153
2030 0.99485340254720556 -0.10031821092484909
2031 0.99484442953698782 -0.10038128971519530
2032 0.99485334873863962 -0.10031802880697327
2033 0.99484444764093727 -0.10038270942846514
2034 0.99485327730728423 -0.10031792514246198
2035 0.99484446440642316 -0.10038405209205846
2036 0.99485318866215888 -0.10031790017673854
2037 0.99484447935155895 -0.10038531805865324
2038 0.99485308321921395 -0.10031795387912872
2039 0.99484449197173319 -0.10038650795601908
2040 0.99485296139840351 -0.10031808595240152
2041 0.99484450174228400 -0.10038762267770784
2042 0.99485282362075689 -0.10031829584344390
2043 0.99484450812108982 -0.10038866337267693
2044 0.99485267030548152 -0.10031858275497565
2045 0.99484451055108813 -0.10038963143394758
2046 0.99485250186709451 -0.10031894565820187
2047 0.99484450846268579 -0.10039052848640333


==> figures/shearwaves/CS_shear.dat <==
20 0.015499999999999847
30 0.00658585905830490
40 0.003489999999999771
50 0.0021200000000001236
60 0.0013799999999999368



==> figures/shearwaves/rux0.0_shear.dat <==
20 0.000527129034931936 0.0005 0.435213367688922
30 0.000503933977014184 0.0005 0.0652532026341282
40 0.0005009596703429 0.0005 0.0160096646834562
50 0.000500313005077552 0.0005 0.00524738568896361
60 0.000500120642205586 0.0005 0.00204234785082257


==> figures/taylor-green/CS.dat <==
20    0.01576399999999989
30    0.00729199999999997
40    0.0037199999999999456
50    0.002084000000000044
60    0.0014679999999998028   


==> figures/taylor-green/rux0_tg.dat <==
10 0.000554824387319081 0.0005 0.713735426902074
15 0.000507894538746491 0.0005 0.109538068256814
20 0.000501937707305424 0.0005 0.027132620830358
25 0.000500641649693461 0.0005 0.00646781286095505
30 0.000500255068501387 0.0005 0.00174437761967234

